Efficient Error-Tolerant Quantized Neural Network Accelerators

Neural Networks are currently one of the most widely deployed machine learning algorithms. In particular, Convolutional Neural Networks (CNNs), are gaining popularity and are evaluated for deployment in safety critical applications such as self driving vehicles. Modern CNNs feature enormous memory bandwidth and high computational needs, challenging existing hardware platforms to meet throughput, latency and power requirements. Functional safety and error tolerance need to be considered as additional requirement in safety critical systems. In general, fault tolerant operation can be achieved by adding redundancy to the system, which is further exacerbating the computational demands. Furthermore, the question arises whether pruning and quantization methods for performance scaling turn out to be counterproductive with regards to fail safety requirements. In this work we present a methodology to evaluate the impact of permanent faults affecting Quantized Neural Networks (QNNs) and how to effectively decrease their effects in hardware accelerators. We use FPGA-based hardware accelerated error injection, in order to enable the fast evaluation. A detailed analysis is presented showing that QNNs containing convolutional layers are by far not as robust to faults as commonly believed and can lead to accuracy drops of up to 10%. To circumvent that, we propose two different methods to increase their robustness: 1) selective channel replication which adds significantly less redundancy than used by the common triple modular redundancy and 2) a fault-aware scheduling of processing elements for folded implementations

==> images/data/actual_scheduling.csv <==
0 32 68
1 33 68
2 34 68
3 35 68
4 36 68
5 37 68
6 38 68
7 39 68
8 40 68
9 41 68
10 42 68
11 43 68
12 44 68
13 45 68
14 46 68
15 47 68
16 48 68
17 49 68
18 50 68
19 51 68
20 52 68
21 53 68
22 54 68
23 55 68
24 56 68
25 57 68
26 58 68
27 59 68
28 60 68
29 61 68
30 62 68
31 63 68


==> images/data/error_chart_folding.csv <==
layer class peFold average min max err
0 a 1 78.92828142 75.449997 79.760002 4.310005
0 a 2 78.63281306 74.82 79.32 4.5
0 a 4 77.85500094 74.839996 79.169998 4.330002
0 a 8 76.375 72.769997 78.099998 5.330001
0 a 16 71.60500125 69.93 72.540001 2.610001
0 a 32 47.75 36.580002 58.919998 22.339996


==> images/data/finnlayerzerosazero.csv <==
layer class peFold faultPE percentage
0 a 1 0 79.160004
0 a 1 1 79.300003
0 a 1 2 79.190002
0 a 1 3 77.809998
0 a 1 4 79.379997
0 a 1 5 79.080002
0 a 1 6 79.370003
0 a 1 7 79.379997
0 a 1 8 79.269997
0 a 1 9 79.139999
0 a 1 10 79
0 a 1 11 79.519997
0 a 1 12 79.220001
0 a 1 13 79.379997
0 a 1 14 78.669998
0 a 1 15 79.300003
0 a 1 16 77.709999
0 a 1 17 78.639999
0 a 1 18 79.129997
0 a 1 19 78.400002
0 a 1 20 79.050003
0 a 1 21 79.230003
0 a 1 22 79
0 a 1 23 78.949997
0 a 1 24 77.290001
0 a 1 25 78.830002
0 a 1 26 78.900002
0 a 1 27 79.559998
0 a 1 28 79.150002
0 a 1 29 78.580002
0 a 1 30 75.449997
0 a 1 31 78.949997
0 a 1 32 78.940002
0 a 1 33 79.010002
0 a 1 34 79.120003
0 a 1 35 79.360001
0 a 1 36 78.540001
0 a 1 37 75.93
0 a 1 38 79.669998
0 a 1 39 79.599998
0 a 1 40 78.800003
0 a 1 41 79.760002
0 a 1 42 78.610001
0 a 1 43 78.989998
0 a 1 44 78.75
0 a 1 45 79.160004
0 a 1 46 79.260002
0 a 1 47 79.029999
0 a 1 48 78.879997
0 a 1 49 79.370003
0 a 1 50 79.199997
0 a 1 51 78.760002
0 a 1 52 79.089996
0 a 1 53 79.330002
0 a 1 54 78.889999
0 a 1 55 79.589996
0 a 1 56 79.129997
0 a 1 57 79.32
0 a 1 58 79.230003
0 a 1 59 78.940002
0 a 1 60 79.110001
0 a 1 61 79.199997
0 a 1 62 78.690002
0 a 1 63 79.160004
0 b 2 0 79.139999
0 b 2 1 79.32
0 b 2 2 79.25
0 b 2 3 77.690002
0 b 2 4 79.110001
0 b 2 5 75.760002
0 b 2 6 79.120003
0 b 2 7 78.860001
0 b 2 8 78.760002
0 b 2 9 79.260002
0 b 2 10 79.199997
0 b 2 11 78.660004
0 b 2 12 78.910004
0 b 2 13 78.650002
0 b 2 14 78.620003
0 b 2 15 79.160004
0 b 2 16 78.029999
0 b 2 17 78.540001
0 b 2 18 79.309998
0 b 2 19 78.059998
0 b 2 20 79.300003
0 b 2 21 78.989998
0 b 2 22 79.040001
0 b 2 23 79.129997
0 b 2 24 77.540001
0 b 2 25 78.599998
0 b 2 26 79.209999
0 b 2 27 79
0 b 2 28 78.849998
0 b 2 29 79.25
0 b 2 30 74.82
0 b 2 31 79.110001
0 c 4 0 77.190002
0 c 4 1 78.660004
0 c 4 2 78.230003
0 c 4 3 76.849998
0 c 4 4 78.360001
0 c 4 5 76.120003
0 c 4 6 78.910004
0 c 4 7 79.169998
0 c 4 8 76.599998
0 c 4 9 78.660004
0 c 4 10 78.620003
0 c 4 11 77.190002
0 c 4 12 79.080002
0 c 4 13 78.449997
0 c 4 14 74.839996
0 c 4 15 78.75
0 d 8 0 72.769997
0 d 8 1 76.650002
0 d 8 2 77.599998
0 d 8 3 75.75
0 d 8 4 78.040001
0 d 8 5 76.830002
0 d 8 6 75.260002
0 d 8 7 78.099998
0 e 16 0 72.010002
0 e 16 1 69.93
0 e 16 2 72.540001
0 e 16 3 71.940002
0 f 32 0 58.919998
0 f 32 1 36.580002


==> images/data/optimal_scheduling.csv <==
29 37 68
32 46 68
17 55 68
12 42 68
0 26 68
10 27 68
22 39 68
30 41 68
23 36 68
19 48 68
47 51 68
9 25 68
35 63 68
43 57 68
7 56 68
5 21 68
2 38 68
50 59 68
40 52 68
18 45 68
1 13 68
20 54 68
34 61 68
6 62 68
8 58 68
14 31 68
4 11 68
24 44 68
16 60 68
15 53 68
33 49 68
3 28 68


==> images/data/pareto.csv <==
wc_acc,Error,req_ops,hw_cost
84.879997,15.120003,355931264,9111840358
84.629997,15.370003,343387792,8790727475
84.379997,15.620003,332537968,8512971981
84.290001,15.709999,355612160,2275917824
84.040001,15.959999,346798144,2219508122
83.790001,16.209999,339216400,2170984960
83.290001,16.709999,319734496,2046300774
82.790001,17.209999,288324640,1845277696
82.660004,17.339996,354931360,1135780352
82.410004,17.589996,346568464,1109019085
82.160004,17.839996,340406848,1089301914
81.660004,18.339996,318295936,1018546995
81.160004,18.839996,286287472,916119910.4
80.660004,19.339996,249126832,797205862.4
80.160004,19.839996,218644912,699663718.4
79.660004,20.339996,191605168,613136537.6
79.160004,20.839996,168375808,538802585.6
78.660004,21.339996,148598272,475514470.4
78.220001,21.779999,273160144,437056230.4
77.720001,22.279999,218554480,349687168
77.220001,22.779999,178228576,285165721.6
76.720001,23.279999,152221024,243553638.4
76.220001,23.779999,138360160,221376256
75.720001,24.279999,134134192,214614707.2
75.220001,24.779999,128286208,205257932.8
74.220001,25.779999,122867200,196587520
73.220001,26.779999,120729088,193166540.8
73.010002,26.989998,118922752,190276403.2


==> images/data/raw-logs/channel-s-a/cnvW1A1_L0-L7.csv <==
Accuracy before error injection: 79.220001
-1:
,0:
,,0,79.160004
,,1,79.300003
,,2,79.190002
,,3,77.809998
,,4,79.379997
,,5,79.080002
,,6,79.370003
,,7,79.379997
,,8,79.269997
,,9,79.139999
,,10,79.000000
,,11,79.519997
,,12,79.220001
,,13,79.379997
,,14,78.669998
,,15,79.300003
,,16,77.709999
,,17,78.639999
,,18,79.129997
,,19,78.400002
,,20,79.050003
,,21,79.230003
,,22,79.000000
,,23,78.949997
,,24,77.290001
,,25,78.830002
,,26,78.900002
,,27,79.559998
,,28,79.150002
,,29,78.580002
,,30,75.449997
,,31,78.949997
,,32,78.940002
,,33,79.010002
,,34,79.120003
,,35,79.360001
,,36,78.540001
,,37,75.930000
,,38,79.669998
,,39,79.599998
,,40,78.800003
,,41,79.760002
,,42,78.610001
,,43,78.989998
,,44,78.750000
,,45,79.160004
,,46,79.260002
,,47,79.029999
,,48,78.879997
,,49,79.370003
,,50,79.199997
,,51,78.760002
,,52,79.089996
,,53,79.330002
,,54,78.889999
,,55,79.589996
,,56,79.129997
,,57,79.320000
,,58,79.230003
,,59,78.940002
,,60,79.110001
,,61,79.199997
,,62,78.690002
,,63,79.160004
,1:
,,0,79.040001
,,1,79.029999
,,2,78.690002
,,3,78.570000
,,4,79.019997
,,5,78.459999
,,6,78.709999
,,7,78.339996
,,8,78.879997
,,9,78.529999
,,10,78.349998
,,11,77.570000
,,12,78.739998
,,13,78.800003
,,14,78.730003
,,15,78.559998
,,16,78.610001
,,17,78.779999
,,18,78.559998
,,19,78.900002
,,20,78.919998
,,21,78.550003
,,22,78.540001
,,23,78.389999
,,24,78.830002
,,25,78.860001
,,26,78.620003
,,27,78.059998
,,28,79.099998
,,29,79.029999
,,30,79.180000
,,31,79.070000
,,32,78.550003
,,33,78.599998
,,34,79.010002
,,35,78.989998
,,36,78.650002
,,37,78.550003
,,38,78.540001
,,39,79.080002
,,40,78.620003
,,41,79.180000
,,42,78.860001
,,43,78.889999
,,44,79.029999
,,45,78.830002
,,46,78.720001
,,47,78.589996
,,48,78.629997
,,49,78.860001
,,50,79.250000
,,51,78.839996
,,52,78.260002
,,53,79.000000
,,54,78.889999
,,55,79.070000
,,56,78.769997
,,57,78.750000
,,58,78.930000
,,59,79.040001
,,60,78.220001
,,61,78.820000
,,62,78.860001
,,63,78.879997
,2:
,,0,79.360001
,,1,78.870003
,,2,79.330002
,,3,78.059998
,,4,78.779999
,,5,78.650002
,,6,79.010002
,,7,75.919998
,,8,79.400002
,,9,78.099998
,,10,78.889999
,,11,78.830002
,,12,78.949997
,,13,78.849998
,,14,79.040001
,,15,77.680000
,,16,78.800003
,,17,78.940002
,,18,78.940002
,,19,78.540001
,,20,78.839996
,,21,79.239998
,,22,78.610001
,,23,77.839996
,,24,78.760002
,,25,75.300003
,,26,77.889999
,,27,76.820000
,,28,78.650002
,,29,79.220001
,,30,79.099998
,,31,77.379997
,,32,78.339996
,,33,78.949997
,,34,75.910004
,,35,79.199997
,,36,79.050003
,,37,78.889999
,,38,78.559998
,,39,78.300003
,,40,77.589996
,,41,78.779999
,,42,78.900002
,,43,78.800003
,,44,77.820000
,,45,77.599998
,,46,79.180000
,,47,77.180000
,,48,79.110001
,,49,77.779999
,,50,78.989998
,,51,79.190002
,,52,79.070000
,,53,79.190002
,,54,78.959999
,,55,78.459999
,,56,77.019997
,,57,78.660004
,,58,79.089996
,,59,79.230003
,,60,77.080002
,,61,75.889999
,,62,79.099998
,,63,78.199997
,,64,79.019997
,,65,79.099998
,,66,78.290001
,,67,76.769997
,,68,79.019997
,,69,79.070000
,,70,77.900002
,,71,77.760002
,,72,78.760002
,,73,79.120003
,,74,79.010002
,,75,76.690002
,,76,78.160004
,,77,76.760002
,,78,79.250000
,,79,77.050003
,,80,78.739998
,,81,78.860001
,,82,79.360001
,,83,78.650002
,,84,78.879997
,,85,78.660004
,,86,79.089996
,,87,76.599998
,,88,79.160004
,,89,77.839996
,,90,78.050003
,,91,78.889999
,,92,78.839996
,,93,79.040001
,,94,79.209999
,,95,79.139999
,,96,78.500000
,,97,77.559998
,,98,79.180000
,,99,78.839996
,,100,78.879997
,,101,79.070000
,,102,78.910004
,,103,79.010002
,,104,79.089996
,,105,79.370003
,,106,79.470001
,,107,79.360001
,,108,79.480003
,,109,76.959999
,,110,77.959999
,,111,78.790001
,,112,79.449997
,,113,78.860001
,,114,79.150002
,,115,79.180000
,,116,78.959999
,,117,79.580002
,,118,79.000000
,,119,78.989998
,,120,78.699997
,,121,78.800003
,,122,79.050003
,,123,78.989998
,,124,78.800003
,,125,79.089996
,,126,78.739998
,,127,78.849998
,3:
,,0,79.290001
,,1,78.629997
,,2,78.720001
,,3,79.360001
,,4,78.650002
,,5,78.980003
,,6,78.809998
,,7,78.870003
,,8,78.629997
,,9,78.849998
,,10,78.970001
,,11,79.029999
,,12,78.930000
,,13,78.760002
,,14,78.690002
,,15,78.940002
,,16,78.830002
,,17,78.910004
,,18,79.110001
,,19,79.059998
,,20,78.879997
,,21,78.529999
,,22,78.540001
,,23,79.120003
,,24,78.699997
,,25,78.660004
,,26,79.040001
,,27,78.459999
,,28,79.070000
,,29,78.660004
,,30,78.750000
,,31,78.779999
,,32,79.080002
,,33,78.989998
,,34,78.779999
,,35,78.989998
,,36,78.919998
,,37,79.019997
,,38,79.160004
,,39,79.040001
,,40,79.349998
,,41,79.070000
,,42,79.019997
,,43,78.760002
,,44,78.650002
,,45,78.919998
,,46,79.269997
,,47,78.650002
,,48,78.680000
,,49,79.150002
,,50,78.820000
,,51,78.820000
,,52,78.809998
,,53,78.779999
,,54,78.709999
,,55,79.190002
,,56,79.160004
,,57,78.750000
,,58,78.830002
,,59,78.989998
,,60,79.309998
,,61,79.139999
,,62,79.089996
,,63,79.239998
,,64,78.919998
,,65,78.660004
,,66,79.040001
,,67,78.680000
,,68,78.889999
,,69,79.139999
,,70,78.809998
,,71,78.790001
,,72,78.959999
,,73,79.199997
,,74,79.110001
,,75,78.720001
,,76,78.879997
,,77,79.160004
,,78,78.389999
,,79,78.769997
,,80,79.050003
,,81,79.129997
,,82,78.790001
,,83,78.989998
,,84,78.570000
,,85,78.769997
,,86,78.629997
,,87,78.900002
,,88,78.650002
,,89,79.160004
,,90,78.760002
,,91,78.739998
,,92,79.129997
,,93,79.040001
,,94,78.570000
,,95,78.690002
,,96,78.669998
,,97,78.870003
,,98,78.080002
,,99,78.839996
,,100,78.830002
,,101,78.870003
,,102,78.879997
,,103,78.849998
,,104,78.879997
,,105,79.029999
,,106,79.239998
,,107,79.239998
,,108,78.769997
,,109,78.930000
,,110,79.239998
,,111,78.580002
,,112,79.139999
,,113,78.669998
,,114,79.169998
,,115,79.279999
,,116,78.800003
,,117,78.660004
,,118,79.059998
,,119,78.870003
,,120,78.989998
,,121,79.110001
,,122,79.050003
,,123,78.589996
,,124,79.180000
,,125,78.669998
,,126,78.589996
,,127,78.809998
,4:
,,0,78.980003
,,1,78.769997
,,2,79.099998
,,3,79.120003
,,4,79.050003
,,5,78.949997
,,6,79.209999
,,7,78.800003
,,8,79.139999
,,9,78.870003
,,10,78.970001
,,11,79.199997
,,12,79.080002
,,13,78.919998
,,14,78.980003
,,15,79.040001
,,16,79.129997
,,17,79.080002
,,18,79.080002
,,19,79.129997
,,20,79.239998
,,21,79.169998
,,22,79.230003
,,23,78.550003
,,24,78.959999
,,25,79.360001
,,26,79.080002
,,27,78.970001
,,28,78.910004
,,29,78.769997
,,30,78.919998
,,31,79.099998
,,32,79.190002
,,33,79.169998
,,34,78.910004
,,35,79.010002
,,36,78.610001
,,37,79.110001
,,38,79.169998
,,39,78.120003
,,40,78.730003
,,41,79.080002
,,42,78.279999
,,43,78.150002
,,44,79.160004
,,45,79.059998
,,46,78.940002
,,47,78.980003
,,48,79.260002
,,49,79.269997
,,50,79.120003
,,51,79.110001
,,52,79.040001
,,53,79.089996
,,54,79.099998
,,55,79.089996
,,56,78.949997
,,57,79.169998
,,58,79.239998
,,59,79.010002
,,60,79.040001
,,61,79.000000
,,62,78.849998
,,63,79.139999
,,64,79.110001
,,65,78.980003
,,66,78.940002
,,67,78.769997
,,68,78.959999
,,69,78.839996
,,70,79.230003
,,71,78.580002
,,72,79.000000
,,73,79.309998
,,74,78.709999
,,75,78.879997
,,76,79.040001
,,77,79.010002
,,78,79.110001
,,79,78.519997
,,80,78.419998
,,81,79.139999
,,82,78.980003
,,83,79.220001
,,84,78.970001
,,85,79.029999
,,86,78.599998
,,87,79.040001
,,88,78.830002
,,89,79.209999
,,90,78.629997
,,91,78.879997
,,92,79.169998
,,93,78.589996
,,94,79.070000
,,95,79.139999
,,96,78.709999
,,97,78.709999
,,98,79.260002
,,99,79.010002
,,100,78.239998
,,101,79.050003
,,102,78.720001
,,103,79.080002
,,104,79.059998
,,105,78.940002
,,106,78.709999
,,107,79.150002
,,108,79.269997
,,109,79.279999
,,110,78.839996
,,111,79.110001
,,112,78.769997
,,113,79.070000
,,114,79.089996
,,115,78.750000
,,116,78.800003
,,117,79.180000
,,118,79.019997
,,119,79.199997
,,120,78.870003
,,121,78.720001
,,122,78.779999
,,123,78.690002
,,124,78.419998
,,125,78.040001
,,126,78.980003
,,127,78.919998
,,128,78.639999
,,129,78.879997
,,130,79.089996
,,131,79.160004
,,132,79.180000
,,133,78.809998
,,134,78.809998
,,135,78.110001
,,136,78.970001
,,137,79.180000
,,138,78.410004
,,139,78.930000
,,140,79.290001
,,141,79.050003
,,142,79.000000
,,143,79.029999
,,144,78.360001
,,145,78.489998
,,146,79.080002
,,147,79.220001
,,148,79.099998
,,149,78.709999
,,150,78.739998
,,151,78.839996
,,152,79.010002
,,153,78.680000
,,154,79.129997
,,155,79.040001
,,156,78.949997
,,157,79.000000
,,158,78.279999
,,159,78.959999
,,160,78.730003
,,161,79.050003
,,162,78.900002
,,163,78.919998
,,164,78.669998
,,165,78.809998
,,166,78.919998
,,167,78.580002
,,168,78.980003
,,169,79.190002
,,170,78.760002
,,171,79.150002
,,172,78.919998
,,173,79.050003
,,174,78.629997
,,175,78.540001
,,176,78.290001
,,177,79.120003
,,178,78.830002
,,179,78.720001
,,180,79.459999
,,181,79.150002
,,182,79.099998
,,183,79.010002
,,184,78.570000
,,185,78.099998
,,186,79.440002
,,187,79.010002
,,188,79.239998
,,189,79.169998
,,190,78.580002
,,191,78.779999
,,192,78.940002
,,193,78.730003
,,194,78.970001
,,195,79.019997
,,196,79.129997
,,197,79.029999
,,198,79.260002
,,199,79.019997
,,200,79.150002
,,201,79.169998
,,202,78.589996
,,203,78.879997
,,204,78.070000
,,205,79.059998
,,206,78.949997
,,207,79.059998
,,208,79.139999
,,209,78.769997
,,210,78.790001
,,211,79.050003
,,212,79.110001
,,213,78.430000
,,214,79.050003
,,215,79.070000
,,216,79.230003
,,217,79.059998
,,218,79.139999
,,219,79.260002
,,220,79.129997
,,221,79.070000
,,222,78.699997
,,223,79.089996
,,224,78.589996
,,225,78.910004
,,226,78.730003
,,227,79.309998
,,228,79.239998
,,229,78.830002
,,230,79.260002
,,231,78.599998
,,232,79.010002
,,233,78.919998
,,234,79.160004
,,235,78.680000
,,236,78.849998
,,237,78.709999
,,238,79.339996
,,239,79.199997
,,240,78.870003
,,241,78.540001
,,242,78.889999
,,243,78.690002
,,244,78.980003
,,245,79.120003
,,246,78.379997
,,247,79.250000
,,248,79.110001
,,249,79.129997
,,250,79.070000
,,251,79.269997
,,252,79.260002
,,253,78.419998
,,254,79.000000
,,255,78.690002
,5:
,,0,79.120003
,,1,79.040001
,,2,79.269997
,,3,79.059998
,,4,79.120003
,,5,79.040001
,,6,79.300003
,,7,79.099998
,,8,79.190002
,,9,79.160004
,,10,78.940002
,,11,79.269997
,,12,79.309998
,,13,78.989998
,,14,79.250000
,,15,79.120003
,,16,78.940002
,,17,79.120003
,,18,79.129997
,,19,79.330002
,,20,79.269997
,,21,79.300003
,,22,79.059998
,,23,79.290001
,,24,79.190002
,,25,79.199997
,,26,79.110001
,,27,78.940002
,,28,79.279999
,,29,79.199997
,,30,79.150002
,,31,79.269997
,,32,79.309998
,,33,79.110001
,,34,79.110001
,,35,79.230003
,,36,79.250000
,,37,79.089996
,,38,79.190002
,,39,79.320000
,,40,79.260002
,,41,79.250000
,,42,79.169998
,,43,79.089996
,,44,79.029999
,,45,79.000000
,,46,79.230003
,,47,79.330002
,,48,79.239998
,,49,79.080002
,,50,78.989998
,,51,79.220001
,,52,79.089996
,,53,79.160004
,,54,79.099998
,,55,79.139999
,,56,79.190002
,,57,79.160004
,,58,79.199997
,,59,79.309998
,,60,79.080002
,,61,79.239998
,,62,79.180000
,,63,79.160004
,,64,78.970001
,,65,78.989998
,,66,78.849998
,,67,79.160004
,,68,79.190002
,,69,79.269997
,,70,79.019997
,,71,79.000000
,,72,79.150002
,,73,79.150002
,,74,79.019997
,,75,79.309998
,,76,79.370003
,,77,79.050003
,,78,78.980003
,,79,79.180000
,,80,79.220001
,,81,79.029999
,,82,79.279999
,,83,79.180000
,,84,79.120003
,,85,79.309998
,,86,78.940002
,,87,79.059998
,,88,79.290001
,,89,79.239998
,,90,79.110001
,,91,79.300003
,,92,79.269997
,,93,79.300003
,,94,79.110001
,,95,79.099998
,,96,79.150002
,,97,79.040001
,,98,79.230003
,,99,79.010002
,,100,79.070000
,,101,79.360001
,,102,79.180000
,,103,79.279999
,,104,79.320000
,,105,79.209999
,,106,79.070000
,,107,79.410004
,,108,79.050003
,,109,79.230003
,,110,79.389999
,,111,79.180000
,,112,79.080002
,,113,79.070000
,,114,79.070000
,,115,79.139999
,,116,79.160004
,,117,79.199997
,,118,79.260002
,,119,79.139999
,,120,79.070000
,,121,79.220001
,,122,79.099998
,,123,79.230003
,,124,79.199997
,,125,79.339996
,,126,79.080002
,,127,79.360001
,,128,79.260002
,,129,79.190002
,,130,79.059998
,,131,79.209999
,,132,79.230003
,,133,79.230003
,,134,79.269997
,,135,79.150002
,,136,79.139999
,,137,79.250000
,,138,79.209999
,,139,79.230003
,,140,79.400002
,,141,79.010002
,,142,79.279999
,,143,79.269997
,,144,79.050003
,,145,79.239998
,,146,79.169998
,,147,79.050003
,,148,79.160004
,,149,79.139999
,,150,79.150002
,,151,78.980003
,,152,79.239998
,,153,79.169998
,,154,79.029999
,,155,79.230003
,,156,79.010002
,,157,79.029999
,,158,79.000000
,,159,79.309998
,,160,79.330002
,,161,79.250000
,,162,79.110001
,,163,79.209999
,,164,79.220001
,,165,79.169998
,,166,79.059998
,,167,79.120003
,,168,79.330002
,,169,79.070000
,,170,79.309998
,,171,79.070000
,,172,79.089996
,,173,79.160004
,,174,79.269997
,,175,79.209999
,,176,79.110001
,,177,79.330002
,,178,79.190002
,,179,79.290001
,,180,78.959999
,,181,79.430000
,,182,79.180000
,,183,79.260002
,,184,79.040001
,,185,79.099998
,,186,79.070000
,,187,79.169998
,,188,79.099998
,,189,79.269997
,,190,79.320000
,,191,79.120003
,,192,79.099998
,,193,79.070000
,,194,79.089996
,,195,79.290001
,,196,79.059998
,,197,79.220001
,,198,79.250000
,,199,79.220001
,,200,79.199997
,,201,79.250000
,,202,79.209999
,,203,79.209999
,,204,79.300003
,,205,79.260002
,,206,79.190002
,,207,79.000000
,,208,79.220001
,,209,79.250000
,,210,79.239998
,,211,79.099998
,,212,79.199997
,,213,79.410004
,,214,79.099998
,,215,78.970001
,,216,79.190002
,,217,79.099998
,,218,79.269997
,,219,79.180000
,,220,79.169998
,,221,79.080002
,,222,79.029999
,,223,79.269997
,,224,79.279999
,,225,79.220001
,,226,79.199997
,,227,79.220001
,,228,79.239998
,,229,79.250000
,,230,79.180000
,,231,79.110001
,,232,79.150002
,,233,79.160004
,,234,79.220001
,,235,79.180000
,,236,79.169998
,,237,79.120003
,,238,79.269997
,,239,79.169998
,,240,79.169998
,,241,79.199997
,,242,79.239998
,,243,79.230003
,,244,79.169998
,,245,79.089996
,,246,79.180000
,,247,79.110001
,,248,79.150002
,,249,79.040001
,,250,79.169998
,,251,79.169998
,,252,79.080002
,,253,79.180000
,,254,79.370003
,,255,79.290001
,6:
,,0,79.220001
,,1,79.209999
,,2,79.160004
,,3,79.279999
,,4,79.209999
,,5,79.250000
,,6,79.260002
,,7,79.290001
,,8,79.250000
,,9,79.239998
,,10,79.230003
,,11,79.180000
,,12,79.199997
,,13,79.230003
,,14,79.260002
,,15,79.190002
,,16,79.250000
,,17,79.209999
,,18,79.220001
,,19,79.279999
,,20,79.199997
,,21,79.320000
,,22,79.209999
,,23,79.209999
,,24,79.250000
,,25,79.220001
,,26,79.239998
,,27,79.160004
,,28,79.260002
,,29,79.220001
,,30,79.239998
,,31,79.209999
,,32,79.290001
,,33,79.199997
,,34,79.169998
,,35,79.309998
,,36,79.239998
,,37,79.230003
,,38,79.250000
,,39,79.250000
,,40,79.250000
,,41,79.230003
,,42,79.250000
,,43,79.220001
,,44,79.279999
,,45,79.199997
,,46,79.239998
,,47,79.239998
,,48,79.250000
,,49,79.250000
,,50,79.269997
,,51,79.250000
,,52,79.250000
,,53,79.169998
,,54,79.190002
,,55,79.290001
,,56,79.250000
,,57,79.239998
,,58,79.250000
,,59,79.139999
,,60,79.250000
,,61,79.339996
,,62,79.260002
,,63,79.220001
,,64,79.220001
,,65,79.209999
,,66,79.220001
,,67,79.190002
,,68,79.250000
,,69,79.309998
,,70,79.199997
,,71,79.169998
,,72,79.150002
,,73,79.309998
,,74,79.199997
,,75,79.230003
,,76,79.220001
,,77,79.230003
,,78,79.199997
,,79,79.260002
,,80,79.339996
,,81,79.290001
,,82,79.180000
,,83,79.269997
,,84,79.199997
,,85,79.199997
,,86,79.269997
,,87,79.150002
,,88,79.279999
,,89,79.279999
,,90,79.209999
,,91,79.320000
,,92,79.250000
,,93,79.220001
,,94,79.180000
,,95,79.230003
,,96,79.150002
,,97,79.230003
,,98,79.230003
,,99,79.169998
,,100,79.190002
,,101,79.190002
,,102,79.180000
,,103,79.230003
,,104,79.180000
,,105,79.300003
,,106,79.139999
,,107,79.309998
,,108,79.220001
,,109,79.220001
,,110,79.190002
,,111,79.250000
,,112,79.260002
,,113,79.239998
,,114,79.309998
,,115,79.260002
,,116,79.250000
,,117,79.169998
,,118,79.230003
,,119,79.220001
,,120,79.300003
,,121,79.190002
,,122,79.269997
,,123,79.260002
,,124,79.260002
,,125,79.190002
,,126,79.269997
,,127,79.330002
,,128,79.260002
,,129,79.250000
,,130,79.300003
,,131,79.300003
,,132,79.230003
,,133,79.300003
,,134,79.250000
,,135,79.260002
,,136,79.260002
,,137,79.209999
,,138,79.230003
,,139,79.190002
,,140,79.139999
,,141,79.239998
,,142,79.260002
,,143,79.230003
,,144,79.180000
,,145,79.239998
,,146,79.199997
,,147,79.169998
,,148,79.239998
,,149,79.209999
,,150,79.269997
,,151,79.190002
,,152,79.260002
,,153,79.309998
,,154,79.300003
,,155,79.199997
,,156,79.190002
,,157,79.279999
,,158,79.279999
,,159,79.239998
,,160,79.309998
,,161,79.169998
,,162,79.279999
,,163,79.250000
,,164,79.269997
,,165,79.290001
,,166,79.199997
,,167,79.269997
,,168,79.320000
,,169,79.160004
,,170,79.349998
,,171,79.190002
,,172,79.279999
,,173,79.059998
,,174,79.230003
,,175,79.269997
,,176,79.209999
,,177,79.239998
,,178,79.199997
,,179,79.239998
,,180,79.199997
,,181,79.209999
,,182,79.220001
,,183,79.379997
,,184,79.190002
,,185,79.269997
,,186,79.269997
,,187,79.260002
,,188,79.209999
,,189,79.330002
,,190,79.230003
,,191,79.309998
,,192,79.139999
,,193,79.220001
,,194,79.260002
,,195,79.260002
,,196,79.269997
,,197,79.230003
,,198,79.220001
,,199,79.220001
,,200,79.290001
,,201,79.209999
,,202,79.239998
,,203,79.180000
,,204,79.150002
,,205,79.209999
,,206,79.190002
,,207,79.230003
,,208,79.180000
,,209,79.199997
,,210,79.180000
,,211,79.269997
,,212,79.320000
,,213,79.309998
,,214,79.209999
,,215,79.230003
,,216,79.389999
,,217,79.239998
,,218,79.220001
,,219,79.290001
,,220,79.169998
,,221,79.260002
,,222,79.160004
,,223,79.300003
,,224,79.089996
,,225,79.180000
,,226,79.209999
,,227,79.239998
,,228,79.209999
,,229,79.150002
,,230,79.230003
,,231,79.250000
,,232,79.209999
,,233,79.220001
,,234,79.230003
,,235,79.290001
,,236,79.309998
,,237,79.360001
,,238,79.230003
,,239,79.199997
,,240,79.199997
,,241,79.220001
,,242,79.250000
,,243,79.220001
,,244,79.129997
,,245,79.239998
,,246,79.180000
,,247,79.209999
,,248,79.260002
,,249,79.160004
,,250,79.230003
,,251,79.279999
,,252,79.260002
,,253,79.260002
,,254,79.180000
,,255,79.279999
,,256,79.169998
,,257,79.239998
,,258,79.260002
,,259,79.330002
,,260,79.290001
,,261,79.199997
,,262,79.239998
,,263,79.199997
,,264,79.160004
,,265,79.230003
,,266,79.220001
,,267,79.309998
,,268,79.190002
,,269,79.260002
,,270,79.199997
,,271,79.260002
,,272,79.180000
,,273,79.239998
,,274,79.370003
,,275,79.239998
,,276,79.250000
,,277,79.300003
,,278,79.199997
,,279,79.260002
,,280,79.190002
,,281,79.209999
,,282,79.260002
,,283,79.269997
,,284,79.239998
,,285,79.209999
,,286,79.230003
,,287,79.269997
,,288,79.220001
,,289,79.230003
,,290,79.220001
,,291,79.190002
,,292,79.360001
,,293,79.230003
,,294,79.209999
,,295,79.309998
,,296,79.220001
,,297,79.290001
,,298,79.239998
,,299,79.220001
,,300,79.279999
,,301,79.199997
,,302,79.250000
,,303,79.260002
,,304,79.260002
,,305,79.199997
,,306,79.269997
,,307,79.209999
,,308,79.239998
,,309,79.190002
,,310,79.239998
,,311,79.199997
,,312,79.250000
,,313,79.230003
,,314,79.209999
,,315,79.250000
,,316,79.190002
,,317,79.260002
,,318,79.220001
,,319,79.180000
,,320,79.239998
,,321,79.300003
,,322,79.230003
,,323,79.260002
,,324,79.279999
,,325,79.150002
,,326,79.260002
,,327,79.099998
,,328,79.209999
,,329,79.320000
,,330,79.300003
,,331,79.160004
,,332,79.309998
,,333,79.220001
,,334,79.120003
,,335,79.250000
,,336,79.129997
,,337,79.250000
,,338,79.269997
,,339,79.239998
,,340,79.220001
,,341,79.290001
,,342,79.260002
,,343,79.250000
,,344,79.239998
,,345,79.160004
,,346,79.239998
,,347,79.220001
,,348,79.290001
,,349,79.239998
,,350,79.230003
,,351,79.230003
,,352,79.279999
,,353,79.190002
,,354,79.269997
,,355,79.220001
,,356,79.239998
,,357,79.199997
,,358,79.379997
,,359,79.220001
,,360,79.199997
,,361,79.199997
,,362,79.199997
,,363,79.260002
,,364,79.220001
,,365,79.269997
,,366,79.339996
,,367,79.339996
,,368,79.160004
,,369,79.150002
,,370,79.260002
,,371,79.250000
,,372,79.220001
,,373,79.250000
,,374,79.190002
,,375,79.300003
,,376,79.220001
,,377,79.349998
,,378,79.150002
,,379,79.220001
,,380,79.230003
,,381,79.139999
,,382,79.239998
,,383,79.199997
,,384,79.199997
,,385,79.199997
,,386,79.300003
,,387,79.260002
,,388,79.290001
,,389,79.239998
,,390,79.199997
,,391,79.230003
,,392,79.279999
,,393,79.180000
,,394,79.209999
,,395,79.190002
,,396,79.250000
,,397,79.239998
,,398,79.279999
,,399,79.230003
,,400,79.309998
,,401,79.180000
,,402,79.269997
,,403,79.230003
,,404,79.199997
,,405,79.239998
,,406,79.220001
,,407,79.209999
,,408,79.250000
,,409,79.279999
,,410,79.230003
,,411,79.199997
,,412,79.260002
,,413,79.300003
,,414,79.239998
,,415,79.150002
,,416,79.230003
,,417,79.300003
,,418,79.279999
,,419,79.320000
,,420,79.269997
,,421,79.190002
,,422,79.190002
,,423,79.190002
,,424,79.169998
,,425,79.199997
,,426,79.150002
,,427,79.239998
,,428,79.239998
,,429,79.180000
,,430,79.239998
,,431,79.209999
,,432,79.160004
,,433,79.279999
,,434,79.250000
,,435,79.190002
,,436,79.209999
,,437,79.250000
,,438,79.220001
,,439,79.269997
,,440,79.220001
,,441,79.290001
,,442,79.279999
,,443,79.250000
,,444,79.239998
,,445,79.190002
,,446,79.199997
,,447,79.139999
,,448,79.209999
,,449,79.190002
,,450,79.269997
,,451,79.190002
,,452,79.180000
,,453,79.269997
,,454,79.209999
,,455,79.190002
,,456,79.209999
,,457,79.139999
,,458,79.190002
,,459,79.199997
,,460,79.230003
,,461,79.309998
,,462,79.209999
,,463,79.260002
,,464,79.209999
,,465,79.209999
,,466,79.279999
,,467,79.220001
,,468,79.169998
,,469,79.309998
,,470,79.290001
,,471,79.360001
,,472,79.269997
,,473,79.220001
,,474,79.150002
,,475,79.220001
,,476,79.239998
,,477,79.239998
,,478,79.199997
,,479,79.279999
,,480,79.220001
,,481,79.190002
,,482,79.269997
,,483,79.269997
,,484,79.260002
,,485,79.239998
,,486,79.169998
,,487,79.239998
,,488,79.279999
,,489,79.230003
,,490,79.139999
,,491,79.250000
,,492,79.209999
,,493,79.220001
,,494,79.220001
,,495,79.279999
,,496,79.190002
,,497,79.150002
,,498,79.300003
,,499,79.180000
,,500,79.269997
,,501,79.300003
,,502,79.300003
,,503,79.199997
,,504,79.180000
,,505,79.250000
,,506,79.279999
,,507,79.260002
,,508,79.260002
,,509,79.260002
,,510,79.250000
,,511,79.250000
,7:
,,0,79.250000
,,1,79.220001
,,2,79.220001
,,3,79.230003
,,4,79.190002
,,5,79.239998
,,6,79.190002
,,7,79.220001
,,8,79.239998
,,9,79.250000
,,10,79.220001
,,11,79.230003
,,12,79.199997
,,13,79.230003
,,14,79.260002
,,15,79.239998
,,16,79.239998
,,17,79.239998
,,18,79.279999
,,19,79.220001
,,20,79.209999
,,21,79.250000
,,22,79.220001
,,23,79.220001
,,24,79.239998
,,25,79.209999
,,26,79.209999
,,27,79.230003
,,28,79.209999
,,29,79.239998
,,30,79.220001
,,31,79.250000
,,32,79.239998
,,33,79.220001
,,34,79.209999
,,35,79.230003
,,36,79.239998
,,37,79.239998
,,38,79.199997
,,39,79.250000
,,40,79.239998
,,41,79.220001
,,42,79.220001
,,43,79.230003
,,44,79.220001
,,45,79.220001
,,46,79.220001
,,47,79.220001
,,48,79.269997
,,49,79.220001
,,50,79.239998
,,51,79.220001
,,52,79.190002
,,53,79.199997
,,54,79.239998
,,55,79.220001
,,56,79.239998
,,57,79.239998
,,58,79.250000
,,59,79.190002
,,60,79.250000
,,61,79.230003
,,62,79.199997
,,63,79.260002
,,64,79.250000
,,65,79.199997
,,66,79.250000
,,67,79.239998
,,68,79.209999
,,69,79.199997
,,70,79.220001
,,71,79.220001
,,72,79.209999
,,73,79.209999
,,74,79.220001
,,75,79.260002
,,76,79.220001
,,77,79.230003
,,78,79.239998
,,79,79.220001
,,80,79.190002
,,81,79.190002
,,82,79.239998
,,83,79.190002
,,84,79.269997
,,85,79.239998
,,86,79.209999
,,87,79.209999
,,88,79.190002
,,89,79.209999
,,90,79.230003
,,91,79.209999
,,92,79.239998
,,93,79.220001
,,94,79.209999
,,95,79.199997
,,96,79.239998
,,97,79.199997
,,98,79.199997
,,99,79.239998
,,100,79.199997
,,101,79.220001
,,102,79.169998
,,103,79.230003
,,104,79.209999
,,105,79.250000
,,106,79.250000
,,107,79.250000
,,108,79.230003
,,109,79.250000
,,110,79.260002
,,111,79.209999
,,112,79.220001
,,113,79.269997
,,114,79.250000
,,115,79.250000
,,116,79.239998
,,117,79.220001
,,118,79.220001
,,119,79.239998
,,120,79.250000
,,121,79.220001
,,122,79.239998
,,123,79.209999
,,124,79.220001
,,125,79.230003
,,126,79.230003
,,127,79.209999
,,128,79.199997
,,129,79.230003
,,130,79.199997
,,131,79.209999
,,132,79.250000
,,133,79.209999
,,134,79.220001
,,135,79.230003
,,136,79.250000
,,137,79.239998
,,138,79.230003
,,139,79.260002
,,140,79.260002
,,141,79.260002
,,142,79.230003
,,143,79.220001
,,144,79.260002
,,145,79.239998
,,146,79.250000
,,147,79.239998
,,148,79.250000
,,149,79.250000
,,150,79.209999
,,151,79.230003
,,152,79.230003
,,153,79.220001
,,154,79.230003
,,155,79.220001
,,156,79.260002
,,157,79.239998
,,158,79.220001
,,159,79.190002
,,160,79.250000
,,161,79.239998
,,162,79.250000
,,163,79.230003
,,164,79.230003
,,165,79.199997
,,166,79.209999
,,167,79.209999
,,168,79.239998
,,169,79.209999
,,170,79.230003
,,171,79.220001
,,172,79.220001
,,173,79.239998
,,174,79.209999
,,175,79.190002
,,176,79.199997
,,177,79.220001
,,178,79.250000
,,179,79.250000
,,180,79.220001
,,181,79.239998
,,182,79.230003
,,183,79.160004
,,184,79.250000
,,185,79.250000
,,186,79.190002
,,187,79.220001
,,188,79.250000
,,189,79.209999
,,190,79.250000
,,191,79.230003
,,192,79.239998
,,193,79.169998
,,194,79.220001
,,195,79.220001
,,196,79.220001
,,197,79.230003
,,198,79.250000
,,199,79.250000
,,200,79.199997
,,201,79.260002
,,202,79.239998
,,203,79.209999
,,204,79.199997
,,205,79.250000
,,206,79.199997
,,207,79.199997
,,208,79.230003
,,209,79.209999
,,210,79.220001
,,211,79.209999
,,212,79.230003
,,213,79.209999
,,214,79.250000
,,215,79.230003
,,216,79.190002
,,217,79.199997
,,218,79.199997
,,219,79.230003
,,220,79.209999
,,221,79.260002
,,222,79.239998
,,223,79.239998
,,224,79.239998
,,225,79.239998
,,226,79.230003
,,227,79.209999
,,228,79.230003
,,229,79.290001
,,230,79.260002
,,231,79.239998
,,232,79.220001
,,233,79.250000
,,234,79.230003
,,235,79.260002
,,236,79.220001
,,237,79.230003
,,238,79.239998
,,239,79.199997
,,240,79.239998
,,241,79.230003
,,242,79.209999
,,243,79.239998
,,244,79.199997
,,245,79.199997
,,246,79.209999
,,247,79.220001
,,248,79.220001
,,249,79.250000
,,250,79.209999
,,251,79.239998
,,252,79.209999
,,253,79.220001
,,254,79.169998
,,255,79.220001
,,256,79.239998
,,257,79.220001
,,258,79.239998
,,259,79.199997
,,260,79.199997
,,261,79.230003
,,262,79.220001
,,263,79.220001
,,264,79.250000
,,265,79.190002
,,266,79.239998
,,267,79.220001
,,268,79.220001
,,269,79.220001
,,270,79.250000
,,271,79.260002
,,272,79.220001
,,273,79.190002
,,274,79.230003
,,275,79.190002
,,276,79.190002
,,277,79.190002
,,278,79.250000
,,279,79.239998
,,280,79.199997
,,281,79.239998
,,282,79.279999
,,283,79.230003
,,284,79.230003
,,285,79.220001
,,286,79.220001
,,287,79.250000
,,288,79.230003
,,289,79.220001
,,290,79.209999
,,291,79.209999
,,292,79.220001
,,293,79.250000
,,294,79.199997
,,295,79.209999
,,296,79.220001
,,297,79.180000
,,298,79.190002
,,299,79.230003
,,300,79.230003
,,301,79.209999
,,302,79.209999
,,303,79.230003
,,304,79.290001
,,305,79.250000
,,306,79.209999
,,307,79.199997
,,308,79.190002
,,309,79.220001
,,310,79.180000
,,311,79.220001
,,312,79.220001
,,313,79.239998
,,314,79.199997
,,315,79.199997
,,316,79.209999
,,317,79.239998
,,318,79.230003
,,319,79.220001
,,320,79.190002
,,321,79.279999
,,322,79.230003
,,323,79.239998
,,324,79.209999
,,325,79.209999
,,326,79.209999
,,327,79.220001
,,328,79.239998
,,329,79.260002
,,330,79.250000
,,331,79.220001
,,332,79.220001
,,333,79.209999
,,334,79.230003
,,335,79.260002
,,336,79.239998
,,337,79.230003
,,338,79.190002
,,339,79.220001
,,340,79.250000
,,341,79.220001
,,342,79.209999
,,343,79.230003
,,344,79.250000
,,345,79.220001
,,346,79.220001
,,347,79.209999
,,348,79.239998
,,349,79.269997
,,350,79.279999
,,351,79.250000
,,352,79.199997
,,353,79.260002
,,354,79.230003
,,355,79.209999
,,356,79.220001
,,357,79.239998
,,358,79.220001
,,359,79.220001
,,360,79.220001
,,361,79.199997
,,362,79.220001
,,363,79.260002
,,364,79.209999
,,365,79.239998
,,366,79.250000
,,367,79.190002
,,368,79.199997
,,369,79.250000
,,370,79.230003
,,371,79.199997
,,372,79.199997
,,373,79.230003
,,374,79.190002
,,375,79.199997
,,376,79.239998
,,377,79.220001
,,378,79.269997
,,379,79.199997
,,380,79.250000
,,381,79.260002
,,382,79.230003
,,383,79.239998
,,384,79.260002
,,385,79.180000
,,386,79.220001
,,387,79.239998
,,388,79.250000
,,389,79.209999
,,390,79.250000
,,391,79.190002
,,392,79.239998
,,393,79.250000
,,394,79.230003
,,395,79.269997
,,396,79.230003
,,397,79.209999
,,398,79.230003
,,399,79.209999
,,400,79.239998
,,401,79.230003
,,402,79.209999
,,403,79.239998
,,404,79.260002
,,405,79.230003
,,406,79.220001
,,407,79.269997
,,408,79.220001
,,409,79.209999
,,410,79.180000
,,411,79.239998
,,412,79.239998
,,413,79.209999
,,414,79.239998
,,415,79.230003
,,416,79.199997
,,417,79.209999
,,418,79.269997
,,419,79.250000
,,420,79.230003
,,421,79.230003
,,422,79.220001
,,423,79.209999
,,424,79.220001
,,425,79.239998
,,426,79.260002
,,427,79.279999
,,428,79.220001
,,429,79.250000
,,430,79.220001
,,431,79.230003
,,432,79.220001
,,433,79.230003
,,434,79.239998
,,435,79.199997
,,436,79.230003
,,437,79.260002
,,438,79.260002
,,439,79.220001
,,440,79.230003
,,441,79.239998
,,442,79.209999
,,443,79.239998
,,444,79.220001
,,445,79.230003
,,446,79.220001
,,447,79.239998
,,448,79.250000
,,449,79.199997
,,450,79.220001
,,451,79.260002
,,452,79.209999
,,453,79.239998
,,454,79.250000
,,455,79.220001
,,456,79.190002
,,457,79.269997
,,458,79.220001
,,459,79.260002
,,460,79.209999
,,461,79.199997
,,462,79.220001
,,463,79.239998
,,464,79.199997
,,465,79.220001
,,466,79.230003
,,467,79.180000
,,468,79.209999
,,469,79.220001
,,470,79.199997
,,471,79.230003
,,472,79.239998
,,473,79.250000
,,474,79.250000
,,475,79.250000
,,476,79.239998
,,477,79.230003
,,478,79.230003
,,479,79.260002
,,480,79.239998
,,481,79.169998
,,482,79.260002
,,483,79.250000
,,484,79.230003
,,485,79.260002
,,486,79.239998
,,487,79.209999
,,488,79.269997
,,489,79.250000
,,490,79.250000
,,491,79.230003
,,492,79.230003
,,493,79.220001
,,494,79.190002
,,495,79.190002
,,496,79.239998
,,497,79.220001
,,498,79.180000
,,499,79.239998
,,500,79.250000
,,501,79.239998
,,502,79.230003
,,503,79.220001
,,504,79.220001
,,505,79.230003
,,506,79.269997
,,507,79.239998
,,508,79.190002
,,509,79.239998
,,510,79.239998
,,511,79.220001
1:
,0:
,,0,79.349998
,,1,79.220001
,,2,79.440002
,,3,78.709999
,,4,79.239998
,,5,79.089996
,,6,79.120003
,,7,78.430000
,,8,77.389999
,,9,79.029999
,,10,79.129997
,,11,79.239998
,,12,78.510002
,,13,79.070000
,,14,78.709999
,,15,79.040001
,,16,79.190002
,,17,79.059998
,,18,79.440002
,,19,78.959999
,,20,78.760002
,,21,78.800003
,,22,79.690002
,,23,79.599998
,,24,78.660004
,,25,79.199997
,,26,78.980003
,,27,78.769997
,,28,78.900002
,,29,78.510002
,,30,78.919998
,,31,79.160004
,,32,79.019997
,,33,79.410004
,,34,78.940002
,,35,79.139999
,,36,79.230003
,,37,78.639999
,,38,78.970001
,,39,78.980003
,,40,78.900002
,,41,79.099998
,,42,79.190002
,,43,78.970001
,,44,79.320000
,,45,79.089996
,,46,79.190002
,,47,79.180000
,,48,79.330002
,,49,79.180000
,,50,79.300003
,,51,79.430000
,,52,79.199997
,,53,79.339996
,,54,79.360001
,,55,78.760002
,,56,77.839996
,,57,79.419998
,,58,78.959999
,,59,78.419998
,,60,79.330002
,,61,78.889999
,,62,78.760002
,,63,79.379997
,1:
,,0,74.570000
,,1,77.820000
,,2,77.680000
,,3,78.720001
,,4,77.709999
,,5,77.239998
,,6,76.769997
,,7,78.309998
,,8,78.040001
,,9,73.680000
,,10,76.949997
,,11,78.199997
,,12,77.820000
,,13,77.730003
,,14,77.419998
,,15,77.220001
,,16,75.230003
,,17,77.540001
,,18,78.440002
,,19,77.070000
,,20,78.610001
,,21,78.040001
,,22,76.970001
,,23,73.010002
,,24,77.199997
,,25,77.300003
,,26,76.489998
,,27,76.730003
,,28,77.519997
,,29,77.769997
,,30,76.699997
,,31,79.260002
,,32,75.559998
,,33,77.760002
,,34,77.349998
,,35,78.110001
,,36,76.599998
,,37,78.440002
,,38,76.580002
,,39,78.230003
,,40,77.220001
,,41,75.379997
,,42,78.250000
,,43,77.330002
,,44,77.370003
,,45,78.269997
,,46,78.449997
,,47,78.099998
,,48,78.239998
,,49,77.589996
,,50,78.559998
,,51,76.820000
,,52,76.989998
,,53,77.860001
,,54,78.000000
,,55,75.150002
,,56,74.919998
,,57,77.080002
,,58,75.930000
,,59,76.739998
,,60,78.019997
,,61,76.500000
,,62,77.690002
,,63,78.580002
,2:
,,0,76.440002
,,1,77.790001
,,2,77.930000
,,3,78.790001
,,4,77.589996
,,5,79.110001
,,6,76.650002
,,7,78.559998
,,8,77.970001
,,9,79.010002
,,10,77.680000
,,11,78.139999
,,12,75.970001
,,13,76.480003
,,14,77.300003
,,15,79.050003
,,16,76.120003
,,17,79.120003
,,18,78.699997
,,19,78.610001
,,20,79.000000
,,21,76.190002
,,22,79.099998
,,23,79.129997
,,24,78.879997
,,25,79.050003
,,26,78.949997
,,27,78.739998
,,28,76.360001
,,29,78.389999
,,30,78.269997
,,31,79.050003
,,32,79.059998
,,33,77.199997
,,34,79.290001
,,35,77.830002
,,36,78.709999
,,37,78.930000
,,38,79.010002
,,39,78.820000
,,40,79.290001
,,41,79.150002
,,42,78.720001
,,43,77.820000
,,44,79.099998
,,45,79.139999
,,46,78.589996
,,47,78.839996
,,48,79.029999
,,49,79.400002
,,50,77.870003
,,51,78.099998
,,52,78.720001
,,53,77.589996
,,54,76.540001
,,55,78.220001
,,56,78.690002
,,57,78.919998
,,58,78.360001
,,59,76.860001
,,60,78.699997
,,61,78.989998
,,62,79.389999
,,63,78.809998
,,64,79.089996
,,65,79.180000
,,66,78.680000
,,67,79.010002
,,68,77.800003
,,69,78.459999
,,70,78.389999
,,71,79.000000
,,72,77.559998
,,73,77.129997
,,74,78.419998
,,75,79.199997
,,76,78.870003
,,77,79.610001
,,78,76.900002
,,79,78.540001
,,80,79.010002
,,81,77.489998
,,82,76.430000
,,83,78.480003
,,84,78.730003
,,85,78.750000
,,86,77.839996
,,87,79.239998
,,88,78.739998
,,89,79.180000
,,90,78.849998
,,91,78.739998
,,92,78.919998
,,93,78.470001
,,94,78.400002
,,95,77.900002
,,96,77.099998
,,97,79.320000
,,98,78.349998
,,99,77.269997
,,100,79.080002
,,101,77.290001
,,102,76.860001
,,103,76.209999
,,104,77.949997
,,105,78.000000
,,106,76.570000
,,107,76.849998
,,108,79.000000
,,109,79.199997
,,110,79.010002
,,111,78.550003
,,112,77.820000
,,113,76.980003
,,114,79.199997
,,115,78.209999
,,116,79.040001
,,117,78.239998
,,118,78.010002
,,119,78.510002
,,120,74.080002
,,121,79.199997
,,122,76.959999
,,123,77.580002
,,124,78.040001
,,125,78.559998
,,126,79.120003
,,127,78.190002
,3:
,,0,79.019997
,,1,78.419998
,,2,78.370003
,,3,78.050003
,,4,77.919998
,,5,78.760002
,,6,78.769997
,,7,78.379997
,,8,76.349998
,,9,78.050003
,,10,78.379997
,,11,77.639999
,,12,78.489998
,,13,78.320000
,,14,76.230003
,,15,77.680000
,,16,78.059998
,,17,77.669998
,,18,77.989998
,,19,78.160004
,,20,78.660004
,,21,78.919998
,,22,78.559998
,,23,77.820000
,,24,79.180000
,,25,77.769997
,,26,78.410004
,,27,77.529999
,,28,78.360001
,,29,78.559998
,,30,78.410004
,,31,77.669998
,,32,78.690002
,,33,78.720001
,,34,78.040001
,,35,77.190002
,,36,78.410004
,,37,78.589996
,,38,77.410004
,,39,77.080002
,,40,77.400002
,,41,77.779999
,,42,78.160004
,,43,78.940002
,,44,78.160004
,,45,78.930000
,,46,78.089996
,,47,78.110001
,,48,77.690002
,,49,79.230003
,,50,78.110001
,,51,78.129997
,,52,78.750000
,,53,78.070000
,,54,78.080002
,,55,78.750000
,,56,77.199997
,,57,78.190002
,,58,78.800003
,,59,78.260002
,,60,78.589996
,,61,78.800003
,,62,77.949997
,,63,77.699997
,,64,78.160004
,,65,76.269997
,,66,78.180000
,,67,78.720001
,,68,78.260002
,,69,78.169998
,,70,78.019997
,,71,78.089996
,,72,78.779999
,,73,78.320000
,,74,78.660004
,,75,78.589996
,,76,78.989998
,,77,76.680000
,,78,78.750000
,,79,78.089996
,,80,78.010002
,,81,77.949997
,,82,77.370003
,,83,78.430000
,,84,79.089996
,,85,78.040001
,,86,77.440002
,,87,78.309998
,,88,78.150002
,,89,77.919998
,,90,77.879997
,,91,78.629997
,,92,78.559998
,,93,78.680000
,,94,78.849998
,,95,78.870003
,,96,79.209999
,,97,77.580002
,,98,78.510002
,,99,78.459999
,,100,78.769997
,,101,78.269997
,,102,77.589996
,,103,78.989998
,,104,78.110001
,,105,78.040001
,,106,77.989998
,,107,77.320000
,,108,78.459999
,,109,78.129997
,,110,77.720001
,,111,78.040001
,,112,78.190002
,,113,77.230003
,,114,77.570000
,,115,77.690002
,,116,78.199997
,,117,78.419998
,,118,76.889999
,,119,77.680000
,,120,77.930000
,,121,77.839996
,,122,76.750000
,,123,78.129997
,,124,78.080002
,,125,77.879997
,,126,77.849998
,,127,78.150002
,4:
,,0,79.129997
,,1,78.959999
,,2,78.629997
,,3,79.040001
,,4,79.120003
,,5,79.059998
,,6,78.970001
,,7,78.959999
,,8,79.080002
,,9,78.570000
,,10,79.040001
,,11,78.830002
,,12,78.730003
,,13,78.949997
,,14,78.900002
,,15,78.860001
,,16,78.839996
,,17,79.230003
,,18,78.730003
,,19,78.760002
,,20,79.059998
,,21,78.449997
,,22,79.160004
,,23,79.050003
,,24,78.519997
,,25,78.769997
,,26,78.459999
,,27,79.139999
,,28,79.300003
,,29,79.080002
,,30,79.440002
,,31,78.910004
,,32,79.029999
,,33,78.970001
,,34,78.570000
,,35,79.169998
,,36,79.260002
,,37,78.790001
,,38,78.639999
,,39,79.360001
,,40,79.150002
,,41,78.889999
,,42,79.059998
,,43,79.150002
,,44,78.790001
,,45,78.790001
,,46,79.180000
,,47,78.620003
,,48,78.889999
,,49,78.620003
,,50,78.800003
,,51,79.029999
,,52,78.949997
,,53,78.529999
,,54,78.430000
,,55,78.660004
,,56,78.910004
,,57,78.910004
,,58,79.139999
,,59,79.290001
,,60,78.800003
,,61,78.970001
,,62,78.949997
,,63,78.970001
,,64,78.800003
,,65,78.500000
,,66,78.870003
,,67,79.099998
,,68,79.019997
,,69,79.209999
,,70,79.000000
,,71,79.180000
,,72,78.790001
,,73,78.870003
,,74,79.220001
,,75,78.760002
,,76,78.660004
,,77,78.750000
,,78,79.190002
,,79,79.389999
,,80,79.080002
,,81,79.019997
,,82,78.910004
,,83,78.989998
,,84,79.120003
,,85,79.059998
,,86,79.110001
,,87,78.830002
,,88,79.180000
,,89,79.089996
,,90,79.239998
,,91,79.169998
,,92,78.699997
,,93,79.059998
,,94,78.540001
,,95,78.269997
,,96,79.169998
,,97,79.279999
,,98,78.040001
,,99,79.059998
,,100,79.269997
,,101,79.139999
,,102,79.199997
,,103,78.680000
,,104,78.970001
,,105,78.830002
,,106,79.150002
,,107,78.739998
,,108,78.730003
,,109,78.959999
,,110,79.019997
,,111,79.160004
,,112,79.129997
,,113,79.180000
,,114,78.699997
,,115,79.139999
,,116,79.110001
,,117,78.709999
,,118,79.050003
,,119,78.519997
,,120,79.260002
,,121,79.040001
,,122,79.150002
,,123,79.120003
,,124,79.290001
,,125,79.120003
,,126,79.169998
,,127,78.860001
,,128,79.019997
,,129,79.080002
,,130,79.209999
,,131,79.300003
,,132,78.830002
,,133,79.169998
,,134,79.480003
,,135,79.220001
,,136,79.480003
,,137,78.980003
,,138,79.290001
,,139,79.220001
,,140,78.220001
,,141,78.669998
,,142,79.150002
,,143,78.870003
,,144,79.260002
,,145,79.050003
,,146,78.989998
,,147,78.849998
,,148,78.930000
,,149,79.050003
,,150,78.820000
,,151,79.230003
,,152,78.820000
,,153,79.029999
,,154,79.029999
,,155,79.029999
,,156,78.720001
,,157,78.699997
,,158,79.150002
,,159,79.010002
,,160,79.190002
,,161,79.040001
,,162,79.220001
,,163,79.269997
,,164,79.209999
,,165,79.019997
,,166,79.000000
,,167,79.139999
,,168,79.129997
,,169,78.620003
,,170,79.080002
,,171,78.930000
,,172,79.139999
,,173,78.830002
,,174,78.910004
,,175,78.980003
,,176,79.160004
,,177,79.029999
,,178,79.150002
,,179,79.139999
,,180,78.879997
,,181,78.940002
,,182,79.250000
,,183,78.889999
,,184,78.980003
,,185,79.260002
,,186,79.180000
,,187,78.510002
,,188,79.209999
,,189,79.019997
,,190,78.879997
,,191,79.160004
,,192,78.970001
,,193,79.059998
,,194,79.019997
,,195,78.580002
,,196,78.879997
,,197,78.870003
,,198,78.769997
,,199,79.019997
,,200,78.629997
,,201,79.169998
,,202,79.019997
,,203,78.160004
,,204,79.250000
,,205,78.970001
,,206,79.040001
,,207,78.550003
,,208,79.059998
,,209,79.080002
,,210,79.269997
,,211,79.059998
,,212,78.879997
,,213,79.099998
,,214,79.070000
,,215,78.500000
,,216,78.889999
,,217,79.129997
,,218,79.099998
,,219,78.639999
,,220,78.790001
,,221,78.459999
,,222,79.440002
,,223,79.010002
,,224,79.199997
,,225,79.059998
,,226,79.080002
,,227,78.910004
,,228,78.760002
,,229,79.279999
,,230,78.580002
,,231,79.169998
,,232,78.980003
,,233,79.160004
,,234,78.339996
,,235,79.199997
,,236,79.120003
,,237,78.959999
,,238,79.059998
,,239,78.940002
,,240,79.050003
,,241,78.989998
,,242,79.220001
,,243,79.019997
,,244,79.059998
,,245,78.970001
,,246,79.379997
,,247,78.279999
,,248,78.650002
,,249,79.120003
,,250,79.029999
,,251,79.000000
,,252,78.639999
,,253,78.959999
,,254,79.010002
,,255,78.949997
,5:
,,0,79.180000
,,1,79.220001
,,2,79.190002
,,3,79.239998
,,4,79.160004
,,5,79.199997
,,6,79.129997
,,7,79.290001
,,8,79.239998
,,9,79.180000
,,10,79.320000
,,11,79.089996
,,12,79.190002
,,13,79.160004
,,14,79.120003
,,15,79.209999
,,16,79.379997
,,17,79.120003
,,18,79.169998
,,19,79.150002
,,20,79.150002
,,21,79.250000
,,22,79.309998
,,23,79.019997
,,24,79.320000
,,25,79.190002
,,26,79.190002
,,27,79.239998
,,28,79.190002
,,29,79.190002
,,30,79.110001
,,31,79.080002
,,32,79.099998
,,33,79.349998
,,34,79.050003
,,35,79.239998
,,36,79.339996
,,37,79.300003
,,38,79.269997
,,39,79.040001
,,40,79.160004
,,41,79.160004
,,42,79.150002
,,43,79.260002
,,44,79.370003
,,45,79.120003
,,46,79.120003
,,47,79.230003
,,48,79.139999
,,49,79.180000
,,50,79.220001
,,51,79.139999
,,52,79.220001
,,53,78.900002
,,54,79.220001
,,55,79.080002
,,56,79.010002
,,57,78.910004
,,58,79.209999
,,59,79.129997
,,60,79.169998
,,61,79.239998
,,62,79.269997
,,63,79.099998
,,64,79.370003
,,65,79.379997
,,66,79.279999
,,67,79.400002
,,68,79.040001
,,69,79.309998
,,70,79.080002
,,71,79.279999
,,72,79.379997
,,73,79.199997
,,74,79.139999
,,75,79.209999
,,76,78.910004
,,77,79.260002
,,78,79.190002
,,79,79.190002
,,80,79.089996
,,81,79.260002
,,82,79.120003
,,83,79.070000
,,84,79.339996
,,85,79.139999
,,86,79.190002
,,87,79.230003
,,88,78.949997
,,89,79.150002
,,90,79.279999
,,91,79.070000
,,92,79.230003
,,93,78.970001
,,94,79.150002
,,95,79.349998
,,96,79.300003
,,97,79.220001
,,98,79.089996
,,99,79.220001
,,100,79.120003
,,101,78.910004
,,102,79.169998
,,103,79.089996
,,104,79.139999
,,105,79.150002
,,106,79.199997
,,107,79.089996
,,108,79.180000
,,109,79.099998
,,110,79.250000
,,111,79.139999
,,112,79.120003
,,113,79.260002
,,114,79.220001
,,115,79.160004
,,116,79.089996
,,117,79.190002
,,118,79.190002
,,119,79.059998
,,120,79.190002
,,121,79.230003
,,122,79.220001
,,123,79.220001
,,124,79.129997
,,125,79.139999
,,126,79.239998
,,127,79.190002
,,128,79.199997
,,129,79.190002
,,130,79.220001
,,131,79.110001
,,132,79.129997
,,133,79.150002
,,134,79.059998
,,135,79.180000
,,136,79.120003
,,137,79.169998
,,138,79.169998
,,139,79.199997
,,140,79.139999
,,141,79.279999
,,142,79.120003
,,143,79.199997
,,144,79.250000
,,145,79.150002
,,146,79.139999
,,147,79.250000
,,148,79.190002
,,149,79.190002
,,150,79.139999
,,151,79.150002
,,152,79.250000
,,153,79.330002
,,154,79.230003
,,155,79.089996
,,156,79.290001
,,157,79.180000
,,158,79.099998
,,159,79.260002
,,160,79.160004
,,161,79.190002
,,162,79.169998
,,163,79.150002
,,164,79.139999
,,165,79.239998
,,166,79.360001
,,167,79.230003
,,168,79.110001
,,169,79.279999
,,170,79.190002
,,171,79.089996
,,172,79.120003
,,173,79.230003
,,174,79.190002
,,175,79.190002
,,176,79.239998
,,177,79.150002
,,178,79.050003
,,179,79.269997
,,180,79.150002
,,181,79.019997
,,182,79.160004
,,183,79.160004
,,184,79.169998
,,185,79.139999
,,186,79.190002
,,187,79.230003
,,188,79.199997
,,189,79.089996
,,190,78.839996
,,191,79.070000
,,192,79.160004
,,193,79.330002
,,194,79.209999
,,195,79.029999
,,196,79.139999
,,197,79.089996
,,198,79.269997
,,199,79.160004
,,200,79.190002
,,201,79.160004
,,202,79.190002
,,203,79.110001
,,204,79.180000
,,205,79.010002
,,206,79.290001
,,207,79.150002
,,208,79.050003
,,209,79.110001
,,210,79.180000
,,211,79.209999
,,212,79.230003
,,213,78.989998
,,214,79.330002
,,215,79.309998
,,216,79.260002
,,217,79.239998
,,218,79.150002
,,219,79.320000
,,220,79.220001
,,221,79.360001
,,222,79.239998
,,223,79.230003
,,224,79.180000
,,225,79.129997
,,226,79.209999
,,227,79.019997
,,228,79.260002
,,229,79.220001
,,230,79.190002
,,231,79.239998
,,232,79.150002
,,233,79.209999
,,234,79.180000
,,235,79.150002
,,236,79.269997
,,237,79.230003
,,238,79.190002
,,239,79.080002
,,240,79.120003
,,241,79.070000
,,242,79.129997
,,243,79.160004
,,244,79.250000
,,245,79.349998
,,246,79.230003
,,247,79.139999
,,248,79.389999
,,249,79.250000
,,250,79.180000
,,251,79.239998
,,252,79.099998
,,253,79.080002
,,254,79.139999
,,255,79.169998
,6:
,,0,79.260002
,,1,79.199997
,,2,79.220001
,,3,79.120003
,,4,79.190002
,,5,79.190002
,,6,79.190002
,,7,79.180000
,,8,79.250000
,,9,79.199997
,,10,79.190002
,,11,79.330002
,,12,79.190002
,,13,79.220001
,,14,79.209999
,,15,79.209999
,,16,79.160004
,,17,79.279999
,,18,79.239998
,,19,79.269997
,,20,79.300003
,,21,79.209999
,,22,79.300003
,,23,79.309998
,,24,79.099998
,,25,79.209999
,,26,79.190002
,,27,79.230003
,,28,79.230003
,,29,79.230003
,,30,79.260002
,,31,79.209999
,,32,79.129997
,,33,79.239998
,,34,79.269997
,,35,79.260002
,,36,79.300003
,,37,79.279999
,,38,79.269997
,,39,79.269997
,,40,79.199997
,,41,79.230003
,,42,79.169998
,,43,79.209999
,,44,79.190002
,,45,79.250000
,,46,79.230003
,,47,79.169998
,,48,79.239998
,,49,79.239998
,,50,79.220001
,,51,79.209999
,,52,79.239998
,,53,79.160004
,,54,79.230003
,,55,79.199997
,,56,79.220001
,,57,79.169998
,,58,79.180000
,,59,79.239998
,,60,79.169998
,,61,79.160004
,,62,79.279999
,,63,79.300003
,,64,79.209999
,,65,79.320000
,,66,79.239998
,,67,79.190002
,,68,79.239998
,,69,79.199997
,,70,79.150002
,,71,79.279999
,,72,79.320000
,,73,79.220001
,,74,79.220001
,,75,79.290001
,,76,79.199997
,,77,79.160004
,,78,79.160004
,,79,79.269997
,,80,79.110001
,,81,79.230003
,,82,79.239998
,,83,79.209999
,,84,79.349998
,,85,79.290001
,,86,79.220001
,,87,79.250000
,,88,79.250000
,,89,79.230003
,,90,79.199997
,,91,79.220001
,,92,79.269997
,,93,79.260002
,,94,79.160004
,,95,79.239998
,,96,79.220001
,,97,79.230003
,,98,79.290001
,,99,79.199997
,,100,79.239998
,,101,79.209999
,,102,79.330002
,,103,79.239998
,,104,79.250000
,,105,79.180000
,,106,79.239998
,,107,79.209999
,,108,79.169998
,,109,79.290001
,,110,79.239998
,,111,79.320000
,,112,79.139999
,,113,79.220001
,,114,79.220001
,,115,79.129997
,,116,79.199997
,,117,79.250000
,,118,79.190002
,,119,79.169998
,,120,79.239998
,,121,79.209999
,,122,79.230003
,,123,79.190002
,,124,79.250000
,,125,79.349998
,,126,79.250000
,,127,79.209999
,,128,79.230003
,,129,79.239998
,,130,79.169998
,,131,79.290001
,,132,79.279999
,,133,79.279999
,,134,79.209999
,,135,79.230003
,,136,79.250000
,,137,79.239998
,,138,79.260002
,,139,79.239998
,,140,79.279999
,,141,79.230003
,,142,79.209999
,,143,79.239998
,,144,79.260002
,,145,79.190002
,,146,79.279999
,,147,79.260002
,,148,79.190002
,,149,79.209999
,,150,79.260002
,,151,79.190002
,,152,79.290001
,,153,79.239998
,,154,79.250000
,,155,79.269997
,,156,79.320000
,,157,79.220001
,,158,79.180000
,,159,79.220001
,,160,79.239998
,,161,79.239998
,,162,79.250000
,,163,79.199997
,,164,79.180000
,,165,79.209999
,,166,79.300003
,,167,79.199997
,,168,79.250000
,,169,79.260002
,,170,79.220001
,,171,79.209999
,,172,79.250000
,,173,79.239998
,,174,79.290001
,,175,79.220001
,,176,79.260002
,,177,79.269997
,,178,79.239998
,,179,79.220001
,,180,79.199997
,,181,79.160004
,,182,79.269997
,,183,79.260002
,,184,79.360001
,,185,79.120003
,,186,79.239998
,,187,79.199997
,,188,79.269997
,,189,79.260002
,,190,79.199997
,,191,79.239998
,,192,79.290001
,,193,79.279999
,,194,79.160004
,,195,79.250000
,,196,79.250000
,,197,79.139999
,,198,79.269997
,,199,79.169998
,,200,79.160004
,,201,79.349998
,,202,79.250000
,,203,79.290001
,,204,79.279999
,,205,79.250000
,,206,79.239998
,,207,79.250000
,,208,79.199997
,,209,79.190002
,,210,79.220001
,,211,79.160004
,,212,79.209999
,,213,79.269997
,,214,79.309998
,,215,79.220001
,,216,79.220001
,,217,79.279999
,,218,79.199997
,,219,79.279999
,,220,79.190002
,,221,79.260002
,,222,79.220001
,,223,79.290001
,,224,79.230003
,,225,79.220001
,,226,79.290001
,,227,79.209999
,,228,79.220001
,,229,79.230003
,,230,79.129997
,,231,79.279999
,,232,79.260002
,,233,79.269997
,,234,79.190002
,,235,79.180000
,,236,79.209999
,,237,79.180000
,,238,79.209999
,,239,79.230003
,,240,79.250000
,,241,79.339996
,,242,79.220001
,,243,79.230003
,,244,79.239998
,,245,79.230003
,,246,79.180000
,,247,79.209999
,,248,79.250000
,,249,79.250000
,,250,79.209999
,,251,79.180000
,,252,79.129997
,,253,79.190002
,,254,79.150002
,,255,79.180000
,,256,79.220001
,,257,79.260002
,,258,79.169998
,,259,79.199997
,,260,79.290001
,,261,79.180000
,,262,79.220001
,,263,79.199997
,,264,79.260002
,,265,79.150002
,,266,79.230003
,,267,79.169998
,,268,79.250000
,,269,79.169998
,,270,79.180000
,,271,79.260002
,,272,79.279999
,,273,79.190002
,,274,79.260002
,,275,79.190002
,,276,79.260002
,,277,79.269997
,,278,79.199997
,,279,79.220001
,,280,79.220001
,,281,79.239998
,,282,79.209999
,,283,79.190002
,,284,79.199997
,,285,79.239998
,,286,79.099998
,,287,79.250000
,,288,79.290001
,,289,79.190002
,,290,79.220001
,,291,79.260002
,,292,79.199997
,,293,79.230003
,,294,79.220001
,,295,79.290001
,,296,79.169998
,,297,79.339996
,,298,79.239998
,,299,79.269997
,,300,79.230003
,,301,79.360001
,,302,79.290001
,,303,79.269997
,,304,79.230003
,,305,79.139999
,,306,79.160004
,,307,79.250000
,,308,79.199997
,,309,79.220001
,,310,79.239998
,,311,79.260002
,,312,79.139999
,,313,79.190002
,,314,79.309998
,,315,79.260002
,,316,79.389999
,,317,79.239998
,,318,79.220001
,,319,79.199997
,,320,79.180000
,,321,79.199997
,,322,79.230003
,,323,79.250000
,,324,79.220001
,,325,79.250000
,,326,79.239998
,,327,79.320000
,,328,79.250000
,,329,79.180000
,,330,79.239998
,,331,79.330002
,,332,79.209999
,,333,79.260002
,,334,79.220001
,,335,79.220001
,,336,79.209999
,,337,79.209999
,,338,79.220001
,,339,79.300003
,,340,79.250000
,,341,79.220001
,,342,79.260002
,,343,79.199997
,,344,79.220001
,,345,79.250000
,,346,79.260002
,,347,79.180000
,,348,79.190002
,,349,79.230003
,,350,79.199997
,,351,79.190002
,,352,79.250000
,,353,79.300003
,,354,79.080002
,,355,79.150002
,,356,79.180000
,,357,79.320000
,,358,79.169998
,,359,79.239998
,,360,79.260002
,,361,79.169998
,,362,79.260002
,,363,79.190002
,,364,79.279999
,,365,79.110001
,,366,79.239998
,,367,79.150002
,,368,79.260002
,,369,79.190002
,,370,79.230003
,,371,79.320000
,,372,79.180000
,,373,79.220001
,,374,79.190002
,,375,79.209999
,,376,79.220001
,,377,79.279999
,,378,79.199997
,,379,79.250000
,,380,79.220001
,,381,79.290001
,,382,79.150002
,,383,79.230003
,,384,79.220001
,,385,79.209999
,,386,79.099998
,,387,79.290001
,,388,79.300003
,,389,79.300003
,,390,79.290001
,,391,79.199997
,,392,79.230003
,,393,79.169998
,,394,79.239998
,,395,79.129997
,,396,79.169998
,,397,79.199997
,,398,79.190002
,,399,79.230003
,,400,79.199997
,,401,79.180000
,,402,79.160004
,,403,79.260002
,,404,79.110001
,,405,79.250000
,,406,79.250000
,,407,79.239998
,,408,79.260002
,,409,79.300003
,,410,79.190002
,,411,79.330002
,,412,79.169998
,,413,79.230003
,,414,79.220001
,,415,79.199997
,,416,79.190002
,,417,79.250000
,,418,79.250000
,,419,79.180000
,,420,79.150002
,,421,79.279999
,,422,79.169998
,,423,79.300003
,,424,79.230003
,,425,79.250000
,,426,79.230003
,,427,79.190002
,,428,79.139999
,,429,79.230003
,,430,79.120003
,,431,79.220001
,,432,79.190002
,,433,79.180000
,,434,79.209999
,,435,79.220001
,,436,79.169998
,,437,79.190002
,,438,79.230003
,,439,79.180000
,,440,79.250000
,,441,79.260002
,,442,79.220001
,,443,79.169998
,,444,79.290001
,,445,79.290001
,,446,79.269997
,,447,79.279999
,,448,79.309998
,,449,79.279999
,,450,79.129997
,,451,79.260002
,,452,79.199997
,,453,79.230003
,,454,79.209999
,,455,79.230003
,,456,79.209999
,,457,79.190002
,,458,79.239998
,,459,79.279999
,,460,79.290001
,,461,79.230003
,,462,79.230003
,,463,79.190002
,,464,79.290001
,,465,79.239998
,,466,79.260002
,,467,79.230003
,,468,79.230003
,,469,79.279999
,,470,79.230003
,,471,79.220001
,,472,79.250000
,,473,79.279999
,,474,79.169998
,,475,79.230003
,,476,79.220001
,,477,79.230003
,,478,79.239998
,,479,79.260002
,,480,79.230003
,,481,79.230003
,,482,79.220001
,,483,79.180000
,,484,79.250000
,,485,79.169998
,,486,79.230003
,,487,79.250000
,,488,79.150002
,,489,79.239998
,,490,79.230003
,,491,79.160004
,,492,79.220001
,,493,79.320000
,,494,79.190002
,,495,79.250000
,,496,79.230003
,,497,79.180000
,,498,79.190002
,,499,79.349998
,,500,79.290001
,,501,79.230003
,,502,79.169998
,,503,79.250000
,,504,79.220001
,,505,79.300003
,,506,79.190002
,,507,79.209999
,,508,79.220001
,,509,79.129997
,,510,79.279999
,,511,79.220001
,7:
,,0,79.230003
,,1,79.239998
,,2,79.250000
,,3,79.190002
,,4,79.209999
,,5,79.209999
,,6,79.199997
,,7,79.250000
,,8,79.190002
,,9,79.239998
,,10,79.250000
,,11,79.250000
,,12,79.220001
,,13,79.209999
,,14,79.239998
,,15,79.220001
,,16,79.239998
,,17,79.209999
,,18,79.239998
,,19,79.220001
,,20,79.230003
,,21,79.230003
,,22,79.230003
,,23,79.250000
,,24,79.230003
,,25,79.250000
,,26,79.230003
,,27,79.230003
,,28,79.209999
,,29,79.180000
,,30,79.230003
,,31,79.230003
,,32,79.230003
,,33,79.260002
,,34,79.220001
,,35,79.199997
,,36,79.239998
,,37,79.220001
,,38,79.190002
,,39,79.239998
,,40,79.220001
,,41,79.220001
,,42,79.239998
,,43,79.260002
,,44,79.199997
,,45,79.230003
,,46,79.220001
,,47,79.239998
,,48,79.239998
,,49,79.209999
,,50,79.220001
,,51,79.230003
,,52,79.180000
,,53,79.230003
,,54,79.230003
,,55,79.220001
,,56,79.230003
,,57,79.199997
,,58,79.209999
,,59,79.239998
,,60,79.220001
,,61,79.250000
,,62,79.199997
,,63,79.269997
,,64,79.220001
,,65,79.220001
,,66,79.209999
,,67,79.250000
,,68,79.260002
,,69,79.250000
,,70,79.209999
,,71,79.230003
,,72,79.239998
,,73,79.230003
,,74,79.250000
,,75,79.209999
,,76,79.279999
,,77,79.230003
,,78,79.250000
,,79,79.220001
,,80,79.239998
,,81,79.220001
,,82,79.230003
,,83,79.239998
,,84,79.220001
,,85,79.220001
,,86,79.220001
,,87,79.220001
,,88,79.220001
,,89,79.269997
,,90,79.199997
,,91,79.230003
,,92,79.239998
,,93,79.260002
,,94,79.230003
,,95,79.239998
,,96,79.230003
,,97,79.239998
,,98,79.220001
,,99,79.220001
,,100,79.209999
,,101,79.239998
,,102,79.220001
,,103,79.220001
,,104,79.239998
,,105,79.209999
,,106,79.250000
,,107,79.220001
,,108,79.239998
,,109,79.199997
,,110,79.250000
,,111,79.230003
,,112,79.230003
,,113,79.269997
,,114,79.239998
,,115,79.230003
,,116,79.209999
,,117,79.190002
,,118,79.190002
,,119,79.290001
,,120,79.269997
,,121,79.250000
,,122,79.230003
,,123,79.230003
,,124,79.230003
,,125,79.250000
,,126,79.230003
,,127,79.239998
,,128,79.220001
,,129,79.239998
,,130,79.269997
,,131,79.209999
,,132,79.220001
,,133,79.250000
,,134,79.190002
,,135,79.290001
,,136,79.190002
,,137,79.239998
,,138,79.220001
,,139,79.220001
,,140,79.239998
,,141,79.239998
,,142,79.190002
,,143,79.190002
,,144,79.199997
,,145,79.220001
,,146,79.209999
,,147,79.230003
,,148,79.209999
,,149,79.269997
,,150,79.220001
,,151,79.269997
,,152,79.199997
,,153,79.230003
,,154,79.239998
,,155,79.239998
,,156,79.230003
,,157,79.190002
,,158,79.209999
,,159,79.220001
,,160,79.239998
,,161,79.209999
,,162,79.239998
,,163,79.220001
,,164,79.190002
,,165,79.230003
,,166,79.220001
,,167,79.239998
,,168,79.260002
,,169,79.220001
,,170,79.239998
,,171,79.220001
,,172,79.269997
,,173,79.199997
,,174,79.209999
,,175,79.220001
,,176,79.239998
,,177,79.190002
,,178,79.190002
,,179,79.220001
,,180,79.250000
,,181,79.230003
,,182,79.230003
,,183,79.230003
,,184,79.239998
,,185,79.199997
,,186,79.190002
,,187,79.239998
,,188,79.220001
,,189,79.239998
,,190,79.230003
,,191,79.230003
,,192,79.230003
,,193,79.230003
,,194,79.239998
,,195,79.209999
,,196,79.239998
,,197,79.250000
,,198,79.250000
,,199,79.230003
,,200,79.239998
,,201,79.239998
,,202,79.230003
,,203,79.230003
,,204,79.230003
,,205,79.230003
,,206,79.239998
,,207,79.239998
,,208,79.180000
,,209,79.220001
,,210,79.230003
,,211,79.169998
,,212,79.220001
,,213,79.230003
,,214,79.250000
,,215,79.230003
,,216,79.209999
,,217,79.199997
,,218,79.209999
,,219,79.220001
,,220,79.260002
,,221,79.230003
,,222,79.279999
,,223,79.230003
,,224,79.220001
,,225,79.220001
,,226,79.220001
,,227,79.209999
,,228,79.230003
,,229,79.220001
,,230,79.220001
,,231,79.220001
,,232,79.220001
,,233,79.230003
,,234,79.230003
,,235,79.199997
,,236,79.239998
,,237,79.250000
,,238,79.260002
,,239,79.239998
,,240,79.250000
,,241,79.220001
,,242,79.180000
,,243,79.239998
,,244,79.250000
,,245,79.209999
,,246,79.250000
,,247,79.220001
,,248,79.190002
,,249,79.250000
,,250,79.260002
,,251,79.239998
,,252,79.209999
,,253,79.190002
,,254,79.199997
,,255,79.220001
,,256,79.239998
,,257,79.220001
,,258,79.239998
,,259,79.230003
,,260,79.180000
,,261,79.230003
,,262,79.230003
,,263,79.220001
,,264,79.220001
,,265,79.209999
,,266,79.250000
,,267,79.220001
,,268,79.180000
,,269,79.220001
,,270,79.239998
,,271,79.260002
,,272,79.260002
,,273,79.220001
,,274,79.239998
,,275,79.250000
,,276,79.220001
,,277,79.279999
,,278,79.220001
,,279,79.209999
,,280,79.220001
,,281,79.199997
,,282,79.209999
,,283,79.250000
,,284,79.230003
,,285,79.250000
,,286,79.209999
,,287,79.239998
,,288,79.250000
,,289,79.230003
,,290,79.230003
,,291,79.220001
,,292,79.220001
,,293,79.260002
,,294,79.199997
,,295,79.230003
,,296,79.220001
,,297,79.250000
,,298,79.260002
,,299,79.230003
,,300,79.230003
,,301,79.279999
,,302,79.230003
,,303,79.230003
,,304,79.209999
,,305,79.209999
,,306,79.260002
,,307,79.209999
,,308,79.209999
,,309,79.250000
,,310,79.190002
,,311,79.199997
,,312,79.239998
,,313,79.220001
,,314,79.220001
,,315,79.279999
,,316,79.239998
,,317,79.230003
,,318,79.220001
,,319,79.230003
,,320,79.260002
,,321,79.260002
,,322,79.209999
,,323,79.209999
,,324,79.220001
,,325,79.220001
,,326,79.239998
,,327,79.269997
,,328,79.180000
,,329,79.220001
,,330,79.209999
,,331,79.230003
,,332,79.230003
,,333,79.230003
,,334,79.209999
,,335,79.239998
,,336,79.209999
,,337,79.250000
,,338,79.209999
,,339,79.260002
,,340,79.209999
,,341,79.239998
,,342,79.199997
,,343,79.250000
,,344,79.230003
,,345,79.209999
,,346,79.209999
,,347,79.250000
,,348,79.260002
,,349,79.230003
,,350,79.209999
,,351,79.220001
,,352,79.209999
,,353,79.269997
,,354,79.199997
,,355,79.209999
,,356,79.190002
,,357,79.239998
,,358,79.220001
,,359,79.209999
,,360,79.220001
,,361,79.209999
,,362,79.209999
,,363,79.209999
,,364,79.220001
,,365,79.190002
,,366,79.250000
,,367,79.209999
,,368,79.209999
,,369,79.230003
,,370,79.279999
,,371,79.260002
,,372,79.250000
,,373,79.199997
,,374,79.260002
,,375,79.260002
,,376,79.209999
,,377,79.230003
,,378,79.250000
,,379,79.239998
,,380,79.269997
,,381,79.230003
,,382,79.230003
,,383,79.260002
,,384,79.239998
,,385,79.209999
,,386,79.220001
,,387,79.230003
,,388,79.250000
,,389,79.180000
,,390,79.250000
,,391,79.239998
,,392,79.209999
,,393,79.250000
,,394,79.209999
,,395,79.239998
,,396,79.220001
,,397,79.230003
,,398,79.220001
,,399,79.220001
,,400,79.209999
,,401,79.239998
,,402,79.199997
,,403,79.239998
,,404,79.230003
,,405,79.250000
,,406,79.250000
,,407,79.260002
,,408,79.250000
,,409,79.199997
,,410,79.230003
,,411,79.230003
,,412,79.250000
,,413,79.239998
,,414,79.269997
,,415,79.269997
,,416,79.230003
,,417,79.230003
,,418,79.239998
,,419,79.199997
,,420,79.220001
,,421,79.239998
,,422,79.279999
,,423,79.250000
,,424,79.190002
,,425,79.230003
,,426,79.260002
,,427,79.239998
,,428,79.250000
,,429,79.230003
,,430,79.230003
,,431,79.239998
,,432,79.209999
,,433,79.209999
,,434,79.220001
,,435,79.260002
,,436,79.250000
,,437,79.220001
,,438,79.239998
,,439,79.220001
,,440,79.230003
,,441,79.209999
,,442,79.250000
,,443,79.209999
,,444,79.209999
,,445,79.220001
,,446,79.250000
,,447,79.230003
,,448,79.230003
,,449,79.199997
,,450,79.250000
,,451,79.230003
,,452,79.190002
,,453,79.239998
,,454,79.250000
,,455,79.279999
,,456,79.239998
,,457,79.230003
,,458,79.199997
,,459,79.250000
,,460,79.239998
,,461,79.220001
,,462,79.209999
,,463,79.190002
,,464,79.220001
,,465,79.250000
,,466,79.209999
,,467,79.230003
,,468,79.199997
,,469,79.220001
,,470,79.230003
,,471,79.209999
,,472,79.209999
,,473,79.220001
,,474,79.260002
,,475,79.269997
,,476,79.220001
,,477,79.250000
,,478,79.250000
,,479,79.220001
,,480,79.230003
,,481,79.220001
,,482,79.250000
,,483,79.220001
,,484,79.230003
,,485,79.230003
,,486,79.230003
,,487,79.230003
,,488,79.250000
,,489,79.220001
,,490,79.220001
,,491,79.269997
,,492,79.209999
,,493,79.230003
,,494,79.239998
,,495,79.220001
,,496,79.230003
,,497,79.269997
,,498,79.190002
,,499,79.199997
,,500,79.209999
,,501,79.220001
,,502,79.220001
,,503,79.230003
,,504,79.209999
,,505,79.209999
,,506,79.220001
,,507,79.209999
,,508,79.209999
,,509,79.220001
,,510,79.250000
,,511,79.239998

Completed in 32.266666 minutes


==> images/data/raw-logs/channel-s-a/cnvW1A2_L0-L7.csv <==
Accuracy before error injection: 82.660004
-1:
,0:
,,0,81.860001
,,1,82.930000
,,2,82.519997
,,3,80.820000
,,4,82.800003
,,5,82.430000
,,6,82.769997
,,7,82.750000
,,8,82.620003
,,9,82.739998
,,10,82.550003
,,11,82.739998
,,12,82.750000
,,13,82.320000
,,14,82.559998
,,15,82.680000
,,16,80.779999
,,17,82.709999
,,18,82.730003
,,19,81.449997
,,20,82.570000
,,21,82.309998
,,22,82.519997
,,23,82.610001
,,24,81.120003
,,25,82.580002
,,26,82.709999
,,27,82.620003
,,28,82.459999
,,29,82.830002
,,30,79.430000
,,31,82.839996
,,32,82.550003
,,33,82.529999
,,34,82.459999
,,35,82.199997
,,36,82.349998
,,37,81.269997
,,38,82.720001
,,39,82.769997
,,40,82.290001
,,41,82.339996
,,42,82.160004
,,43,82.459999
,,44,82.669998
,,45,82.489998
,,46,82.190002
,,47,82.639999
,,48,82.440002
,,49,82.290001
,,50,82.570000
,,51,82.620003
,,52,82.489998
,,53,82.680000
,,54,82.559998
,,55,82.779999
,,56,82.599998
,,57,82.709999
,,58,82.720001
,,59,82.220001
,,60,82.690002
,,61,82.449997
,,62,81.639999
,,63,82.279999
,1:
,,0,81.839996
,,1,82.209999
,,2,82.760002
,,3,81.629997
,,4,82.519997
,,5,82.830002
,,6,82.500000
,,7,82.080002
,,8,81.930000
,,9,82.230003
,,10,82.709999
,,11,79.940002
,,12,82.029999
,,13,82.459999
,,14,81.959999
,,15,82.349998
,,16,82.459999
,,17,82.589996
,,18,82.570000
,,19,82.089996
,,20,82.339996
,,21,82.400002
,,22,81.870003
,,23,82.900002
,,24,82.639999
,,25,82.660004
,,26,82.580002
,,27,80.589996
,,28,81.709999
,,29,81.849998
,,30,82.400002
,,31,80.970001
,,32,82.580002
,,33,82.150002
,,34,82.339996
,,35,82.309998
,,36,82.510002
,,37,82.089996
,,38,81.930000
,,39,82.320000
,,40,82.160004
,,41,82.339996
,,42,82.199997
,,43,82.309998
,,44,82.480003
,,45,82.190002
,,46,82.360001
,,47,82.150002
,,48,82.269997
,,49,82.330002
,,50,82.169998
,,51,82.910004
,,52,81.639999
,,53,82.589996
,,54,82.779999
,,55,82.199997
,,56,81.980003
,,57,82.580002
,,58,82.610001
,,59,83.239998
,,60,81.330002
,,61,82.540001
,,62,82.370003
,,63,82.519997
,2:
,,0,82.459999
,,1,82.489998
,,2,82.680000
,,3,80.690002
,,4,82.290001
,,5,81.699997
,,6,82.519997
,,7,75.669998
,,8,82.349998
,,9,80.930000
,,10,82.239998
,,11,82.610001
,,12,82.330002
,,13,82.400002
,,14,82.510002
,,15,81.260002
,,16,82.410004
,,17,82.000000
,,18,82.820000
,,19,80.529999
,,20,81.070000
,,21,82.029999
,,22,82.230003
,,23,78.900002
,,24,82.279999
,,25,73.809998
,,26,79.500000
,,27,77.779999
,,28,82.580002
,,29,82.610001
,,30,82.559998
,,31,80.580002
,,32,81.250000
,,33,82.059998
,,34,78.669998
,,35,82.370003
,,36,82.599998
,,37,80.080002
,,38,81.809998
,,39,81.070000
,,40,80.180000
,,41,82.540001
,,42,82.129997
,,43,82.809998
,,44,79.730003
,,45,78.320000
,,46,82.550003
,,47,80.430000
,,48,82.470001
,,49,80.309998
,,50,82.610001
,,51,82.690002
,,52,82.849998
,,53,82.599998
,,54,82.779999
,,55,82.930000
,,56,78.489998
,,57,81.419998
,,58,82.830002
,,59,82.239998
,,60,78.870003
,,61,75.849998
,,62,81.550003
,,63,80.680000
,,64,81.629997
,,65,82.690002
,,66,79.989998
,,67,79.190002
,,68,82.120003
,,69,82.680000
,,70,80.900002
,,71,81.529999
,,72,82.639999
,,73,82.690002
,,74,82.610001
,,75,78.080002
,,76,79.849998
,,77,78.900002
,,78,82.449997
,,79,79.349998
,,80,81.809998
,,81,82.550003
,,82,82.629997
,,83,81.059998
,,84,82.010002
,,85,82.410004
,,86,82.370003
,,87,78.510002
,,88,82.910004
,,89,81.029999
,,90,80.919998
,,91,82.320000
,,92,82.110001
,,93,82.519997
,,94,82.720001
,,95,82.190002
,,96,82.550003
,,97,76.739998
,,98,82.550003
,,99,82.449997
,,100,82.680000
,,101,82.580002
,,102,82.699997
,,103,82.760002
,,104,82.389999
,,105,82.639999
,,106,82.690002
,,107,82.709999
,,108,82.750000
,,109,81.199997
,,110,79.940002
,,111,82.220001
,,112,82.690002
,,113,82.849998
,,114,82.540001
,,115,82.980003
,,116,81.919998
,,117,82.919998
,,118,82.459999
,,119,82.400002
,,120,82.660004
,,121,82.580002
,,122,82.540001
,,123,82.430000
,,124,82.500000
,,125,82.419998
,,126,79.180000
,,127,82.639999
,3:
,,0,82.540001
,,1,82.419998
,,2,82.629997
,,3,82.570000
,,4,82.750000
,,5,82.669998
,,6,82.230003
,,7,81.580002
,,8,82.349998
,,9,82.419998
,,10,82.919998
,,11,82.330002
,,12,82.489998
,,13,82.699997
,,14,82.650002
,,15,82.110001
,,16,82.639999
,,17,82.379997
,,18,82.790001
,,19,82.320000
,,20,82.379997
,,21,82.669998
,,22,82.269997
,,23,82.620003
,,24,82.580002
,,25,82.580002
,,26,82.320000
,,27,82.540001
,,28,81.750000
,,29,82.550003
,,30,82.449997
,,31,82.320000
,,32,82.059998
,,33,82.519997
,,34,82.430000
,,35,82.559998
,,36,82.620003
,,37,82.330002
,,38,82.610001
,,39,82.730003
,,40,82.500000
,,41,82.360001
,,42,82.690002
,,43,82.570000
,,44,82.080002
,,45,82.559998
,,46,82.459999
,,47,82.559998
,,48,82.669998
,,49,81.839996
,,50,82.480003
,,51,82.599998
,,52,82.379997
,,53,82.349998
,,54,82.540001
,,55,82.849998
,,56,82.580002
,,57,82.739998
,,58,82.580002
,,59,82.500000
,,60,82.669998
,,61,82.790001
,,62,82.820000
,,63,82.879997
,,64,82.779999
,,65,82.430000
,,66,82.410004
,,67,82.800003
,,68,82.470001
,,69,82.790001
,,70,82.699997
,,71,82.500000
,,72,80.720001
,,73,82.320000
,,74,82.339996
,,75,82.589996
,,76,82.790001
,,77,82.660004
,,78,82.510002
,,79,82.379997
,,80,82.449997
,,81,82.720001
,,82,82.199997
,,83,82.410004
,,84,82.449997
,,85,82.660004
,,86,82.120003
,,87,82.320000
,,88,82.400002
,,89,82.849998
,,90,82.510002
,,91,82.339996
,,92,82.239998
,,93,82.470001
,,94,80.070000
,,95,82.540001
,,96,82.139999
,,97,82.230003
,,98,82.570000
,,99,82.720001
,,100,82.750000
,,101,82.190002
,,102,82.379997
,,103,81.320000
,,104,82.529999
,,105,82.839996
,,106,82.589996
,,107,82.599998
,,108,82.540001
,,109,82.660004
,,110,82.699997
,,111,82.419998
,,112,82.690002
,,113,82.230003
,,114,82.519997
,,115,82.339996
,,116,82.250000
,,117,82.639999
,,118,82.820000
,,119,82.510002
,,120,82.800003
,,121,82.449997
,,122,82.660004
,,123,82.699997
,,124,82.720001
,,125,82.849998
,,126,82.690002
,,127,82.750000
,4:
,,0,81.820000
,,1,82.019997
,,2,82.650002
,,3,82.440002
,,4,82.839996
,,5,82.449997
,,6,82.239998
,,7,82.150002
,,8,82.389999
,,9,82.690002
,,10,81.550003
,,11,82.400002
,,12,82.550003
,,13,81.510002
,,14,82.629997
,,15,82.550003
,,16,82.470001
,,17,81.410004
,,18,82.500000
,,19,82.599998
,,20,82.650002
,,21,82.620003
,,22,82.489998
,,23,82.360001
,,24,82.629997
,,25,82.620003
,,26,82.550003
,,27,82.680000
,,28,82.449997
,,29,81.550003
,,30,82.440002
,,31,81.970001
,,32,82.500000
,,33,82.709999
,,34,82.589996
,,35,82.360001
,,36,82.320000
,,37,82.610001
,,38,82.500000
,,39,81.500000
,,40,82.190002
,,41,82.529999
,,42,81.389999
,,43,81.419998
,,44,82.389999
,,45,82.580002
,,46,82.500000
,,47,82.550003
,,48,82.730003
,,49,82.570000
,,50,82.529999
,,51,82.589996
,,52,82.570000
,,53,82.589996
,,54,82.699997
,,55,82.599998
,,56,82.669998
,,57,82.610001
,,58,82.660004
,,59,82.089996
,,60,82.690002
,,61,82.379997
,,62,82.510002
,,63,82.610001
,,64,82.580002
,,65,82.739998
,,66,82.559998
,,67,82.080002
,,68,81.919998
,,69,82.489998
,,70,82.510002
,,71,81.349998
,,72,82.589996
,,73,82.529999
,,74,82.669998
,,75,82.180000
,,76,82.699997
,,77,82.360001
,,78,82.739998
,,79,82.290001
,,80,82.059998
,,81,82.489998
,,82,82.760002
,,83,82.660004
,,84,82.629997
,,85,81.839996
,,86,82.150002
,,87,82.750000
,,88,82.230003
,,89,82.470001
,,90,80.650002
,,91,81.669998
,,92,82.589996
,,93,81.459999
,,94,82.680000
,,95,82.639999
,,96,82.110001
,,97,81.379997
,,98,82.250000
,,99,82.639999
,,100,81.610001
,,101,80.519997
,,102,81.919998
,,103,82.550003
,,104,82.449997
,,105,81.160004
,,106,82.309998
,,107,82.570000
,,108,82.570000
,,109,82.389999
,,110,81.120003
,,111,82.309998
,,112,81.620003
,,113,82.300003
,,114,82.570000
,,115,82.370003
,,116,82.379997
,,117,82.720001
,,118,82.309998
,,119,82.540001
,,120,82.599998
,,121,82.540001
,,122,82.050003
,,123,81.230003
,,124,82.059998
,,125,81.809998
,,126,82.449997
,,127,82.519997
,,128,82.320000
,,129,82.529999
,,130,82.389999
,,131,82.519997
,,132,82.709999
,,133,82.410004
,,134,81.779999
,,135,81.959999
,,136,82.629997
,,137,82.550003
,,138,81.639999
,,139,81.620003
,,140,82.639999
,,141,82.599998
,,142,82.599998
,,143,82.559998
,,144,81.129997
,,145,81.599998
,,146,82.800003
,,147,82.529999
,,148,82.669998
,,149,82.059998
,,150,82.580002
,,151,82.620003
,,152,82.660004
,,153,82.220001
,,154,82.489998
,,155,82.639999
,,156,82.480003
,,157,82.680000
,,158,82.220001
,,159,81.830002
,,160,81.970001
,,161,82.139999
,,162,82.519997
,,163,82.610001
,,164,81.680000
,,165,82.459999
,,166,82.209999
,,167,82.070000
,,168,82.150002
,,169,82.540001
,,170,81.669998
,,171,82.620003
,,172,82.540001
,,173,82.650002
,,174,81.809998
,,175,81.400002
,,176,81.720001
,,177,81.919998
,,178,82.010002
,,179,82.110001
,,180,82.720001
,,181,82.550003
,,182,82.529999
,,183,82.559998
,,184,81.449997
,,185,81.970001
,,186,82.559998
,,187,82.639999
,,188,82.559998
,,189,82.589996
,,190,82.040001
,,191,82.010002
,,192,82.190002
,,193,81.879997
,,194,82.650002
,,195,82.709999
,,196,82.559998
,,197,82.160004
,,198,82.589996
,,199,82.610001
,,200,82.559998
,,201,82.349998
,,202,81.949997
,,203,82.489998
,,204,81.589996
,,205,82.629997
,,206,82.379997
,,207,82.529999
,,208,82.589996
,,209,82.339996
,,210,82.419998
,,211,82.290001
,,212,82.559998
,,213,81.930000
,,214,82.279999
,,215,82.589996
,,216,82.209999
,,217,82.739998
,,218,82.580002
,,219,82.559998
,,220,82.540001
,,221,82.559998
,,222,81.769997
,,223,82.570000
,,224,81.449997
,,225,81.839996
,,226,81.540001
,,227,82.660004
,,228,82.699997
,,229,82.040001
,,230,82.580002
,,231,81.919998
,,232,82.489998
,,233,82.059998
,,234,82.510002
,,235,81.959999
,,236,81.809998
,,237,81.889999
,,238,81.940002
,,239,82.599998
,,240,82.510002
,,241,82.000000
,,242,81.260002
,,243,82.160004
,,244,81.900002
,,245,82.639999
,,246,82.010002
,,247,82.400002
,,248,82.550003
,,249,82.559998
,,250,82.529999
,,251,82.430000
,,252,82.510002
,,253,81.410004
,,254,82.739998
,,255,81.760002
,5:
,,0,82.690002
,,1,82.760002
,,2,82.550003
,,3,82.599998
,,4,82.620003
,,5,82.699997
,,6,82.470001
,,7,82.660004
,,8,82.610001
,,9,82.599998
,,10,82.519997
,,11,82.660004
,,12,82.570000
,,13,82.589996
,,14,82.599998
,,15,82.680000
,,16,82.790001
,,17,82.639999
,,18,82.629997
,,19,82.720001
,,20,82.610001
,,21,82.620003
,,22,82.589996
,,23,82.599998
,,24,82.589996
,,25,82.660004
,,26,82.660004
,,27,82.639999
,,28,82.750000
,,29,82.639999
,,30,82.570000
,,31,82.629997
,,32,82.570000
,,33,82.750000
,,34,82.629997
,,35,82.639999
,,36,82.629997
,,37,82.599998
,,38,82.750000
,,39,82.620003
,,40,82.690002
,,41,82.790001
,,42,82.639999
,,43,82.739998
,,44,82.620003
,,45,82.599998
,,46,82.680000
,,47,82.580002
,,48,82.629997
,,49,82.690002
,,50,82.699997
,,51,82.809998
,,52,82.610001
,,53,82.629997
,,54,82.639999
,,55,82.610001
,,56,82.709999
,,57,82.660004
,,58,82.570000
,,59,82.669998
,,60,82.680000
,,61,82.489998
,,62,82.430000
,,63,82.709999
,,64,82.730003
,,65,82.610001
,,66,82.589996
,,67,82.660004
,,68,82.660004
,,69,82.639999
,,70,82.669998
,,71,82.650002
,,72,82.660004
,,73,82.660004
,,74,82.769997
,,75,82.629997
,,76,82.690002
,,77,82.680000
,,78,82.610001
,,79,82.699997
,,80,82.680000
,,81,82.750000
,,82,82.639999
,,83,82.669998
,,84,82.660004
,,85,82.760002
,,86,82.650002
,,87,82.730003
,,88,82.669998
,,89,82.650002
,,90,82.550003
,,91,82.650002
,,92,82.730003
,,93,82.610001
,,94,82.580002
,,95,82.830002
,,96,82.610001
,,97,82.599998
,,98,82.599998
,,99,82.599998
,,100,82.690002
,,101,82.599998
,,102,82.639999
,,103,82.660004
,,104,82.639999
,,105,82.699997
,,106,82.529999
,,107,82.610001
,,108,82.739998
,,109,82.610001
,,110,82.599998
,,111,82.559998
,,112,82.709999
,,113,82.610001
,,114,82.519997
,,115,82.690002
,,116,82.699997
,,117,82.750000
,,118,82.529999
,,119,82.709999
,,120,82.540001
,,121,82.540001
,,122,82.709999
,,123,82.870003
,,124,82.690002
,,125,82.690002
,,126,82.570000
,,127,82.660004
,,128,82.559998
,,129,82.730003
,,130,82.519997
,,131,82.480003
,,132,82.690002
,,133,82.709999
,,134,82.529999
,,135,82.650002
,,136,82.639999
,,137,82.550003
,,138,82.669998
,,139,82.690002
,,140,82.769997
,,141,82.650002
,,142,82.669998
,,143,82.650002
,,144,82.669998
,,145,82.650002
,,146,82.580002
,,147,82.639999
,,148,82.739998
,,149,82.620003
,,150,82.459999
,,151,82.449997
,,152,82.620003
,,153,82.720001
,,154,82.690002
,,155,82.620003
,,156,82.690002
,,157,82.559998
,,158,82.570000
,,159,82.620003
,,160,82.629997
,,161,82.559998
,,162,82.669998
,,163,82.650002
,,164,82.750000
,,165,82.610001
,,166,82.660004
,,167,82.570000
,,168,82.610001
,,169,82.730003
,,170,82.540001
,,171,82.750000
,,172,82.599998
,,173,82.510002
,,174,82.440002
,,175,82.470001
,,176,82.629997
,,177,82.690002
,,178,82.669998
,,179,82.730003
,,180,82.650002
,,181,82.809998
,,182,82.709999
,,183,82.699997
,,184,82.699997
,,185,82.769997
,,186,82.629997
,,187,82.580002
,,188,82.839996
,,189,82.690002
,,190,82.620003
,,191,82.739998
,,192,82.669998
,,193,82.699997
,,194,82.570000
,,195,82.650002
,,196,82.779999
,,197,82.559998
,,198,82.650002
,,199,82.610001
,,200,82.739998
,,201,82.669998
,,202,82.739998
,,203,82.680000
,,204,82.500000
,,205,82.669998
,,206,82.580002
,,207,82.699997
,,208,82.589996
,,209,82.779999
,,210,82.559998
,,211,82.680000
,,212,82.690002
,,213,82.699997
,,214,82.589996
,,215,82.559998
,,216,82.660004
,,217,82.779999
,,218,82.660004
,,219,82.720001
,,220,82.709999
,,221,82.639999
,,222,82.720001
,,223,82.750000
,,224,82.470001
,,225,82.730003
,,226,82.599998
,,227,82.620003
,,228,82.620003
,,229,82.559998
,,230,82.599998
,,231,82.580002
,,232,82.550003
,,233,82.669998
,,234,82.599998
,,235,82.730003
,,236,82.650002
,,237,82.720001
,,238,82.519997
,,239,82.660004
,,240,82.760002
,,241,82.650002
,,242,82.669998
,,243,82.690002
,,244,82.669998
,,245,82.580002
,,246,82.690002
,,247,82.769997
,,248,82.790001
,,249,82.629997
,,250,82.650002
,,251,82.779999
,,252,82.690002
,,253,82.639999
,,254,82.660004
,,255,82.599998
,6:
,,0,82.730003
,,1,82.660004
,,2,82.690002
,,3,82.650002
,,4,82.730003
,,5,82.720001
,,6,82.629997
,,7,82.559998
,,8,82.699997
,,9,82.699997
,,10,82.669998
,,11,82.730003
,,12,82.699997
,,13,82.650002
,,14,82.709999
,,15,82.699997
,,16,82.699997
,,17,82.800003
,,18,82.680000
,,19,82.650002
,,20,82.690002
,,21,82.699997
,,22,82.650002
,,23,82.769997
,,24,82.629997
,,25,82.680000
,,26,82.669998
,,27,82.669998
,,28,82.720001
,,29,82.709999
,,30,82.720001
,,31,82.660004
,,32,82.709999
,,33,82.650002
,,34,82.669998
,,35,82.660004
,,36,82.690002
,,37,82.669998
,,38,82.699997
,,39,82.610001
,,40,82.660004
,,41,82.489998
,,42,82.720001
,,43,82.639999
,,44,82.660004
,,45,82.699997
,,46,82.580002
,,47,82.650002
,,48,82.650002
,,49,82.739998
,,50,82.680000
,,51,82.709999
,,52,82.720001
,,53,82.680000
,,54,82.709999
,,55,82.690002
,,56,82.690002
,,57,82.680000
,,58,82.680000
,,59,82.690002
,,60,82.680000
,,61,82.699997
,,62,82.680000
,,63,82.669998
,,64,82.680000
,,65,82.669998
,,66,82.690002
,,67,82.639999
,,68,82.680000
,,69,82.739998
,,70,82.699997
,,71,82.669998
,,72,82.730003
,,73,82.750000
,,74,82.690002
,,75,82.650002
,,76,82.709999
,,77,82.690002
,,78,82.610001
,,79,82.669998
,,80,82.660004
,,81,82.690002
,,82,82.690002
,,83,82.690002
,,84,82.750000
,,85,82.739998
,,86,82.720001
,,87,82.680000
,,88,82.629997
,,89,82.690002
,,90,82.669998
,,91,82.680000
,,92,82.760002
,,93,82.750000
,,94,82.680000
,,95,82.739998
,,96,82.680000
,,97,82.750000
,,98,82.790001
,,99,82.639999
,,100,82.629997
,,101,82.699997
,,102,82.709999
,,103,82.660004
,,104,82.690002
,,105,82.739998
,,106,82.790001
,,107,82.730003
,,108,82.690002
,,109,82.680000
,,110,82.580002
,,111,82.639999
,,112,82.680000
,,113,82.720001
,,114,82.730003
,,115,82.699997
,,116,82.650002
,,117,82.699997
,,118,82.639999
,,119,82.650002
,,120,82.690002
,,121,82.629997
,,122,82.730003
,,123,82.680000
,,124,82.699997
,,125,82.720001
,,126,82.629997
,,127,82.800003
,,128,82.610001
,,129,82.639999
,,130,82.709999
,,131,82.760002
,,132,82.639999
,,133,82.680000
,,134,82.660004
,,135,82.690002
,,136,82.650002
,,137,82.730003
,,138,82.750000
,,139,82.720001
,,140,82.720001
,,141,82.750000
,,142,82.660004
,,143,82.739998
,,144,82.730003
,,145,82.760002
,,146,82.629997
,,147,82.629997
,,148,82.680000
,,149,82.709999
,,150,82.589996
,,151,82.669998
,,152,82.660004
,,153,82.739998
,,154,82.769997
,,155,82.709999
,,156,82.720001
,,157,82.629997
,,158,82.690002
,,159,82.730003
,,160,82.699997
,,161,82.660004
,,162,82.589996
,,163,82.620003
,,164,82.669998
,,165,82.650002
,,166,82.680000
,,167,82.680000
,,168,82.730003
,,169,82.669998
,,170,82.779999
,,171,82.639999
,,172,82.680000
,,173,82.650002
,,174,82.620003
,,175,82.629997
,,176,82.699997
,,177,82.699997
,,178,82.739998
,,179,82.660004
,,180,82.610001
,,181,82.580002
,,182,82.660004
,,183,82.669998
,,184,82.709999
,,185,82.669998
,,186,82.730003
,,187,82.699997
,,188,82.709999
,,189,82.570000
,,190,82.690002
,,191,82.830002
,,192,82.699997
,,193,82.739998
,,194,82.690002
,,195,82.709999
,,196,82.669998
,,197,82.660004
,,198,82.669998
,,199,82.629997
,,200,82.650002
,,201,82.650002
,,202,82.620003
,,203,82.680000
,,204,82.690002
,,205,82.669998
,,206,82.629997
,,207,82.720001
,,208,82.650002
,,209,82.620003
,,210,82.709999
,,211,82.750000
,,212,82.660004
,,213,82.639999
,,214,82.599998
,,215,82.800003
,,216,82.709999
,,217,82.650002
,,218,82.660004
,,219,82.650002
,,220,82.660004
,,221,82.750000
,,222,82.650002
,,223,82.750000
,,224,82.639999
,,225,82.669998
,,226,82.650002
,,227,82.599998
,,228,82.680000
,,229,82.699997
,,230,82.699997
,,231,82.699997
,,232,82.790001
,,233,82.629997
,,234,82.570000
,,235,82.739998
,,236,82.639999
,,237,82.760002
,,238,82.739998
,,239,82.660004
,,240,82.709999
,,241,82.730003
,,242,82.709999
,,243,82.680000
,,244,82.680000
,,245,82.800003
,,246,82.620003
,,247,82.669998
,,248,82.739998
,,249,82.699997
,,250,82.660004
,,251,82.629997
,,252,82.639999
,,253,82.669998
,,254,82.639999
,,255,82.720001
,,256,82.690002
,,257,82.669998
,,258,82.629997
,,259,82.629997
,,260,82.680000
,,261,82.680000
,,262,82.669998
,,263,82.730003
,,264,82.669998
,,265,82.739998
,,266,82.650002
,,267,82.690002
,,268,82.660004
,,269,82.650002
,,270,82.639999
,,271,82.699997
,,272,82.610001
,,273,82.639999
,,274,82.790001
,,275,82.699997
,,276,82.650002
,,277,82.790001
,,278,82.650002
,,279,82.669998
,,280,82.680000
,,281,82.680000
,,282,82.690002
,,283,82.699997
,,284,82.699997
,,285,82.680000
,,286,82.680000
,,287,82.699997
,,288,82.709999
,,289,82.620003
,,290,82.610001
,,291,82.680000
,,292,82.650002
,,293,82.660004
,,294,82.669998
,,295,82.779999
,,296,82.720001
,,297,82.690002
,,298,82.680000
,,299,82.730003
,,300,82.769997
,,301,82.690002
,,302,82.690002
,,303,82.580002
,,304,82.669998
,,305,82.720001
,,306,82.650002
,,307,82.650002
,,308,82.639999
,,309,82.589996
,,310,82.669998
,,311,82.709999
,,312,82.690002
,,313,82.680000
,,314,82.629997
,,315,82.669998
,,316,82.629997
,,317,82.639999
,,318,82.559998
,,319,82.790001
,,320,82.669998
,,321,82.769997
,,322,82.639999
,,323,82.599998
,,324,82.680000
,,325,82.699997
,,326,82.709999
,,327,82.699997
,,328,82.629997
,,329,82.769997
,,330,82.620003
,,331,82.669998
,,332,82.760002
,,333,82.660004
,,334,82.750000
,,335,82.660004
,,336,82.730003
,,337,82.620003
,,338,82.709999
,,339,82.680000
,,340,82.660004
,,341,82.690002
,,342,82.750000
,,343,82.620003
,,344,82.629997
,,345,82.669998
,,346,82.639999
,,347,82.629997
,,348,82.669998
,,349,82.690002
,,350,82.699997
,,351,82.669998
,,352,82.629997
,,353,82.720001
,,354,82.660004
,,355,82.680000
,,356,82.529999
,,357,82.650002
,,358,82.620003
,,359,82.690002
,,360,82.690002
,,361,82.669998
,,362,82.650002
,,363,82.750000
,,364,82.699997
,,365,82.720001
,,366,82.660004
,,367,82.699997
,,368,82.690002
,,369,82.669998
,,370,82.680000
,,371,82.599998
,,372,82.639999
,,373,82.709999
,,374,82.800003
,,375,82.639999
,,376,82.739998
,,377,82.709999
,,378,82.690002
,,379,82.739998
,,380,82.669998
,,381,82.800003
,,382,82.669998
,,383,82.739998
,,384,82.650002
,,385,82.669998
,,386,82.669998
,,387,82.660004
,,388,82.690002
,,389,82.830002
,,390,82.669998
,,391,82.760002
,,392,82.699997
,,393,82.720001
,,394,82.760002
,,395,82.709999
,,396,82.699997
,,397,82.669998
,,398,82.760002
,,399,82.610001
,,400,82.650002
,,401,82.699997
,,402,82.610001
,,403,82.620003
,,404,82.779999
,,405,82.690002
,,406,82.709999
,,407,82.690002
,,408,82.709999
,,409,82.760002
,,410,82.639999
,,411,82.739998
,,412,82.690002
,,413,82.650002
,,414,82.760002
,,415,82.639999
,,416,82.680000
,,417,82.650002
,,418,82.739998
,,419,82.589996
,,420,82.629997
,,421,82.610001
,,422,82.550003
,,423,82.669998
,,424,82.629997
,,425,82.660004
,,426,82.669998
,,427,82.650002
,,428,82.620003
,,429,82.669998
,,430,82.680000
,,431,82.639999
,,432,82.690002
,,433,82.660004
,,434,82.699997
,,435,82.570000
,,436,82.690002
,,437,82.699997
,,438,82.720001
,,439,82.669998
,,440,82.739998
,,441,82.639999
,,442,82.750000
,,443,82.709999
,,444,82.690002
,,445,82.669998
,,446,82.690002
,,447,82.739998
,,448,82.660004
,,449,82.660004
,,450,82.669998
,,451,82.639999
,,452,82.739998
,,453,82.680000
,,454,82.680000
,,455,82.650002
,,456,82.650002
,,457,82.720001
,,458,82.769997
,,459,82.690002
,,460,82.699997
,,461,82.620003
,,462,82.650002
,,463,82.650002
,,464,82.650002
,,465,82.690002
,,466,82.680000
,,467,82.669998
,,468,82.769997
,,469,82.709999
,,470,82.730003
,,471,82.699997
,,472,82.650002
,,473,82.660004
,,474,82.730003
,,475,82.680000
,,476,82.589996
,,477,82.620003
,,478,82.720001
,,479,82.739998
,,480,82.690002
,,481,82.739998
,,482,82.720001
,,483,82.750000
,,484,82.650002
,,485,82.709999
,,486,82.699997
,,487,82.680000
,,488,82.769997
,,489,82.669998
,,490,82.730003
,,491,82.720001
,,492,82.690002
,,493,82.709999
,,494,82.699997
,,495,82.660004
,,496,82.760002
,,497,82.709999
,,498,82.709999
,,499,82.650002
,,500,82.599998
,,501,82.650002
,,502,82.650002
,,503,82.709999
,,504,82.669998
,,505,82.650002
,,506,82.669998
,,507,82.699997
,,508,82.699997
,,509,82.690002
,,510,82.750000
,,511,82.639999
,7:
,,0,82.660004
,,1,82.669998
,,2,82.669998
,,3,82.620003
,,4,82.669998
,,5,82.709999
,,6,82.650002
,,7,82.690002
,,8,82.680000
,,9,82.669998
,,10,82.639999
,,11,82.669998
,,12,82.709999
,,13,82.620003
,,14,82.669998
,,15,82.739998
,,16,82.739998
,,17,82.639999
,,18,82.690002
,,19,82.669998
,,20,82.690002
,,21,82.660004
,,22,82.690002
,,23,82.660004
,,24,82.639999
,,25,82.680000
,,26,82.699997
,,27,82.709999
,,28,82.650002
,,29,82.669998
,,30,82.690002
,,31,82.669998
,,32,82.690002
,,33,82.680000
,,34,82.680000
,,35,82.650002
,,36,82.699997
,,37,82.669998
,,38,82.629997
,,39,82.669998
,,40,82.699997
,,41,82.680000
,,42,82.730003
,,43,82.690002
,,44,82.690002
,,45,82.650002
,,46,82.709999
,,47,82.669998
,,48,82.669998
,,49,82.680000
,,50,82.730003
,,51,82.730003
,,52,82.709999
,,53,82.629997
,,54,82.709999
,,55,82.699997
,,56,82.709999
,,57,82.650002
,,58,82.629997
,,59,82.699997
,,60,82.699997
,,61,82.690002
,,62,82.669998
,,63,82.669998
,,64,82.680000
,,65,82.660004
,,66,82.669998
,,67,82.680000
,,68,82.669998
,,69,82.660004
,,70,82.650002
,,71,82.650002
,,72,82.660004
,,73,82.730003
,,74,82.690002
,,75,82.639999
,,76,82.639999
,,77,82.680000
,,78,82.699997
,,79,82.660004
,,80,82.699997
,,81,82.690002
,,82,82.699997
,,83,82.690002
,,84,82.680000
,,85,82.680000
,,86,82.690002
,,87,82.690002
,,88,82.660004
,,89,82.709999
,,90,82.680000
,,91,82.699997
,,92,82.669998
,,93,82.680000
,,94,82.660004
,,95,82.690002
,,96,82.699997
,,97,82.669998
,,98,82.750000
,,99,82.699997
,,100,82.680000
,,101,82.660004
,,102,82.750000
,,103,82.680000
,,104,82.709999
,,105,82.669998
,,106,82.709999
,,107,82.690002
,,108,82.690002
,,109,82.669998
,,110,82.650002
,,111,82.660004
,,112,82.699997
,,113,82.680000
,,114,82.660004
,,115,82.690002
,,116,82.680000
,,117,82.629997
,,118,82.690002
,,119,82.669998
,,120,82.690002
,,121,82.699997
,,122,82.669998
,,123,82.660004
,,124,82.660004
,,125,82.709999
,,126,82.690002
,,127,82.680000
,,128,82.690002
,,129,82.699997
,,130,82.690002
,,131,82.690002
,,132,82.639999
,,133,82.699997
,,134,82.709999
,,135,82.699997
,,136,82.699997
,,137,82.680000
,,138,82.699997
,,139,82.669998
,,140,82.650002
,,141,82.680000
,,142,82.690002
,,143,82.709999
,,144,82.680000
,,145,82.680000
,,146,82.699997
,,147,82.680000
,,148,82.690002
,,149,82.690002
,,150,82.730003
,,151,82.730003
,,152,82.620003
,,153,82.650002
,,154,82.730003
,,155,82.699997
,,156,82.660004
,,157,82.690002
,,158,82.709999
,,159,82.650002
,,160,82.709999
,,161,82.610001
,,162,82.669998
,,163,82.690002
,,164,82.680000
,,165,82.650002
,,166,82.669998
,,167,82.699997
,,168,82.680000
,,169,82.650002
,,170,82.709999
,,171,82.690002
,,172,82.660004
,,173,82.660004
,,174,82.690002
,,175,82.650002
,,176,82.699997
,,177,82.690002
,,178,82.669998
,,179,82.699997
,,180,82.690002
,,181,82.720001
,,182,82.709999
,,183,82.650002
,,184,82.699997
,,185,82.650002
,,186,82.709999
,,187,82.690002
,,188,82.669998
,,189,82.709999
,,190,82.709999
,,191,82.660004
,,192,82.669998
,,193,82.709999
,,194,82.680000
,,195,82.669998
,,196,82.699997
,,197,82.660004
,,198,82.680000
,,199,82.690002
,,200,82.680000
,,201,82.690002
,,202,82.669998
,,203,82.709999
,,204,82.660004
,,205,82.699997
,,206,82.669998
,,207,82.690002
,,208,82.709999
,,209,82.699997
,,210,82.680000
,,211,82.690002
,,212,82.750000
,,213,82.709999
,,214,82.660004
,,215,82.699997
,,216,82.680000
,,217,82.690002
,,218,82.660004
,,219,82.639999
,,220,82.709999
,,221,82.709999
,,222,82.669998
,,223,82.660004
,,224,82.650002
,,225,82.669998
,,226,82.629997
,,227,82.690002
,,228,82.669998
,,229,82.709999
,,230,82.699997
,,231,82.660004
,,232,82.680000
,,233,82.680000
,,234,82.699997
,,235,82.699997
,,236,82.720001
,,237,82.680000
,,238,82.709999
,,239,82.650002
,,240,82.650002
,,241,82.639999
,,242,82.720001
,,243,82.680000
,,244,82.699997
,,245,82.690002
,,246,82.699997
,,247,82.669998
,,248,82.680000
,,249,82.699997
,,250,82.669998
,,251,82.720001
,,252,82.680000
,,253,82.680000
,,254,82.699997
,,255,82.690002
,,256,82.730003
,,257,82.650002
,,258,82.730003
,,259,82.690002
,,260,82.690002
,,261,82.690002
,,262,82.720001
,,263,82.660004
,,264,82.699997
,,265,82.650002
,,266,82.690002
,,267,82.699997
,,268,82.650002
,,269,82.680000
,,270,82.730003
,,271,82.629997
,,272,82.680000
,,273,82.660004
,,274,82.669998
,,275,82.669998
,,276,82.669998
,,277,82.660004
,,278,82.680000
,,279,82.690002
,,280,82.650002
,,281,82.660004
,,282,82.699997
,,283,82.730003
,,284,82.660004
,,285,82.660004
,,286,82.680000
,,287,82.720001
,,288,82.669998
,,289,82.660004
,,290,82.690002
,,291,82.690002
,,292,82.669998
,,293,82.699997
,,294,82.730003
,,295,82.690002
,,296,82.730003
,,297,82.699997
,,298,82.709999
,,299,82.680000
,,300,82.669998
,,301,82.690002
,,302,82.709999
,,303,82.639999
,,304,82.650002
,,305,82.690002
,,306,82.669998
,,307,82.680000
,,308,82.709999
,,309,82.690002
,,310,82.690002
,,311,82.680000
,,312,82.669998
,,313,82.730003
,,314,82.660004
,,315,82.720001
,,316,82.690002
,,317,82.690002
,,318,82.660004
,,319,82.680000
,,320,82.699997
,,321,82.680000
,,322,82.690002
,,323,82.680000
,,324,82.639999
,,325,82.699997
,,326,82.720001
,,327,82.669998
,,328,82.650002
,,329,82.660004
,,330,82.639999
,,331,82.739998
,,332,82.699997
,,333,82.709999
,,334,82.650002
,,335,82.669998
,,336,82.730003
,,337,82.660004
,,338,82.690002
,,339,82.720001
,,340,82.610001
,,341,82.699997
,,342,82.699997
,,343,82.680000
,,344,82.680000
,,345,82.680000
,,346,82.669998
,,347,82.720001
,,348,82.680000
,,349,82.680000
,,350,82.660004
,,351,82.680000
,,352,82.709999
,,353,82.720001
,,354,82.669998
,,355,82.690002
,,356,82.660004
,,357,82.669998
,,358,82.699997
,,359,82.669998
,,360,82.639999
,,361,82.730003
,,362,82.639999
,,363,82.639999
,,364,82.680000
,,365,82.669998
,,366,82.699997
,,367,82.669998
,,368,82.669998
,,369,82.699997
,,370,82.669998
,,371,82.720001
,,372,82.709999
,,373,82.660004
,,374,82.639999
,,375,82.720001
,,376,82.690002
,,377,82.699997
,,378,82.690002
,,379,82.660004
,,380,82.680000
,,381,82.690002
,,382,82.669998
,,383,82.680000
,,384,82.669998
,,385,82.699997
,,386,82.660004
,,387,82.669998
,,388,82.669998
,,389,82.720001
,,390,82.669998
,,391,82.669998
,,392,82.660004
,,393,82.650002
,,394,82.669998
,,395,82.680000
,,396,82.669998
,,397,82.720001
,,398,82.699997
,,399,82.669998
,,400,82.690002
,,401,82.680000
,,402,82.669998
,,403,82.690002
,,404,82.669998
,,405,82.690002
,,406,82.680000
,,407,82.650002
,,408,82.690002
,,409,82.669998
,,410,82.629997
,,411,82.660004
,,412,82.669998
,,413,82.680000
,,414,82.699997
,,415,82.690002
,,416,82.699997
,,417,82.730003
,,418,82.680000
,,419,82.639999
,,420,82.699997
,,421,82.709999
,,422,82.690002
,,423,82.709999
,,424,82.680000
,,425,82.750000
,,426,82.699997
,,427,82.669998
,,428,82.650002
,,429,82.680000
,,430,82.709999
,,431,82.669998
,,432,82.650002
,,433,82.620003
,,434,82.660004
,,435,82.680000
,,436,82.669998
,,437,82.650002
,,438,82.709999
,,439,82.669998
,,440,82.720001
,,441,82.690002
,,442,82.699997
,,443,82.690002
,,444,82.699997
,,445,82.739998
,,446,82.680000
,,447,82.680000
,,448,82.639999
,,449,82.709999
,,450,82.660004
,,451,82.660004
,,452,82.690002
,,453,82.699997
,,454,82.639999
,,455,82.720001
,,456,82.690002
,,457,82.709999
,,458,82.699997
,,459,82.730003
,,460,82.639999
,,461,82.680000
,,462,82.699997
,,463,82.669998
,,464,82.650002
,,465,82.690002
,,466,82.669998
,,467,82.709999
,,468,82.669998
,,469,82.699997
,,470,82.680000
,,471,82.720001
,,472,82.660004
,,473,82.669998
,,474,82.650002
,,475,82.680000
,,476,82.680000
,,477,82.660004
,,478,82.690002
,,479,82.709999
,,480,82.660004
,,481,82.660004
,,482,82.660004
,,483,82.690002
,,484,82.669998
,,485,82.690002
,,486,82.690002
,,487,82.669998
,,488,82.660004
,,489,82.720001
,,490,82.680000
,,491,82.699997
,,492,82.709999
,,493,82.680000
,,494,82.690002
,,495,82.660004
,,496,82.639999
,,497,82.669998
,,498,82.690002
,,499,82.690002
,,500,82.660004
,,501,82.690002
,,502,82.690002
,,503,82.690002
,,504,82.699997
,,505,82.669998
,,506,82.650002
,,507,82.709999
,,508,82.699997
,,509,82.709999
,,510,82.660004
,,511,82.680000
0:
,0:
,,0,82.559998
,,1,82.629997
,,2,82.400002
,,3,81.910004
,,4,82.730003
,,5,82.629997
,,6,82.610001
,,7,82.370003
,,8,82.639999
,,9,82.320000
,,10,82.629997
,,11,82.629997
,,12,82.570000
,,13,82.529999
,,14,82.360001
,,15,82.769997
,,16,82.250000
,,17,82.250000
,,18,82.620003
,,19,82.660004
,,20,82.610001
,,21,82.500000
,,22,82.720001
,,23,82.410004
,,24,82.169998
,,25,82.650002
,,26,82.760002
,,27,82.889999
,,28,82.599998
,,29,82.580002
,,30,81.760002
,,31,82.739998
,,32,82.730003
,,33,82.379997
,,34,82.440002
,,35,82.629997
,,36,82.379997
,,37,81.930000
,,38,82.870003
,,39,82.580002
,,40,82.410004
,,41,82.709999
,,42,82.849998
,,43,82.550003
,,44,82.720001
,,45,82.919998
,,46,82.820000
,,47,82.889999
,,48,82.720001
,,49,82.570000
,,50,82.480003
,,51,82.599998
,,52,82.529999
,,53,82.730003
,,54,82.410004
,,55,82.830002
,,56,82.430000
,,57,82.570000
,,58,82.900002
,,59,82.220001
,,60,82.820000
,,61,82.519997
,,62,82.540001
,,63,83.110001
,1:
,,0,81.349998
,,1,82.000000
,,2,82.529999
,,3,82.480003
,,4,82.339996
,,5,81.970001
,,6,82.190002
,,7,82.720001
,,8,82.389999
,,9,80.959999
,,10,81.089996
,,11,82.070000
,,12,82.559998
,,13,82.260002
,,14,82.089996
,,15,81.900002
,,16,81.879997
,,17,82.010002
,,18,82.300003
,,19,82.129997
,,20,82.559998
,,21,81.839996
,,22,82.339996
,,23,81.559998
,,24,82.269997
,,25,82.459999
,,26,82.089996
,,27,82.330002
,,28,82.650002
,,29,82.379997
,,30,81.620003
,,31,82.660004
,,32,82.320000
,,33,82.360001
,,34,82.239998
,,35,82.199997
,,36,81.750000
,,37,82.419998
,,38,81.889999
,,39,82.389999
,,40,82.470001
,,41,81.699997
,,42,82.440002
,,43,81.959999
,,44,82.489998
,,45,82.339996
,,46,81.970001
,,47,82.459999
,,48,82.349998
,,49,82.230003
,,50,82.260002
,,51,81.580002
,,52,82.050003
,,53,82.500000
,,54,82.080002
,,55,81.820000
,,56,82.169998
,,57,82.570000
,,58,82.029999
,,59,81.720001
,,60,82.389999
,,61,82.410004
,,62,82.129997
,,63,82.099998
,2:
,,0,81.360001
,,1,81.860001
,,2,82.510002
,,3,82.529999
,,4,82.000000
,,5,82.550003
,,6,81.680000
,,7,81.680000
,,8,82.370003
,,9,82.379997
,,10,82.360001
,,11,82.059998
,,12,81.790001
,,13,82.040001
,,14,81.790001
,,15,82.720001
,,16,82.129997
,,17,82.970001
,,18,82.349998
,,19,82.540001
,,20,82.120003
,,21,81.690002
,,22,82.800003
,,23,82.129997
,,24,82.639999
,,25,80.919998
,,26,82.330002
,,27,82.000000
,,28,81.910004
,,29,82.540001
,,30,82.180000
,,31,82.500000
,,32,82.419998
,,33,82.269997
,,34,81.309998
,,35,82.239998
,,36,82.150002
,,37,82.139999
,,38,82.949997
,,39,82.169998
,,40,82.050003
,,41,82.550003
,,42,82.540001
,,43,82.070000
,,44,82.150002
,,45,82.089996
,,46,82.900002
,,47,82.099998
,,48,82.410004
,,49,82.330002
,,50,81.930000
,,51,82.379997
,,52,82.050003
,,53,82.029999
,,54,81.650002
,,55,82.239998
,,56,81.989998
,,57,82.820000
,,58,82.300003
,,59,82.080002
,,60,82.190002
,,61,81.089996
,,62,82.470001
,,63,82.250000
,,64,82.739998
,,65,82.419998
,,66,82.190002
,,67,82.059998
,,68,82.360001
,,69,82.779999
,,70,82.629997
,,71,82.629997
,,72,82.139999
,,73,81.739998
,,74,82.050003
,,75,81.470001
,,76,82.489998
,,77,81.790001
,,78,81.690002
,,79,82.209999
,,80,83.050003
,,81,82.300003
,,82,81.300003
,,83,82.309998
,,84,82.589996
,,85,82.750000
,,86,82.190002
,,87,81.790001
,,88,82.699997
,,89,82.459999
,,90,82.430000
,,91,82.300003
,,92,82.519997
,,93,82.669998
,,94,81.949997
,,95,82.019997
,,96,81.760002
,,97,81.480003
,,98,82.610001
,,99,81.879997
,,100,82.790001
,,101,82.370003
,,102,82.540001
,,103,81.720001
,,104,82.540001
,,105,82.220001
,,106,81.949997
,,107,82.029999
,,108,82.570000
,,109,82.360001
,,110,82.330002
,,111,82.150002
,,112,82.230003
,,113,81.709999
,,114,82.570000
,,115,82.099998
,,116,82.430000
,,117,82.290001
,,118,82.110001
,,119,82.629997
,,120,79.910004
,,121,82.790001
,,122,82.110001
,,123,82.040001
,,124,82.269997
,,125,83.180000
,,126,82.050003
,,127,82.550003
,3:
,,0,82.589996
,,1,82.370003
,,2,82.470001
,,3,82.279999
,,4,81.419998
,,5,82.599998
,,6,82.389999
,,7,82.339996
,,8,81.919998
,,9,82.099998
,,10,82.800003
,,11,82.070000
,,12,82.309998
,,13,82.220001
,,14,81.699997
,,15,82.260002
,,16,82.059998
,,17,82.209999
,,18,82.300003
,,19,82.250000
,,20,82.750000
,,21,82.580002
,,22,82.440002
,,23,81.589996
,,24,82.720001
,,25,81.980003
,,26,82.360001
,,27,82.459999
,,28,82.500000
,,29,82.320000
,,30,82.709999
,,31,82.519997
,,32,82.410004
,,33,82.610001
,,34,82.589996
,,35,82.470001
,,36,82.699997
,,37,82.410004
,,38,81.919998
,,39,82.180000
,,40,82.000000
,,41,82.389999
,,42,82.430000
,,43,82.599998
,,44,82.379997
,,45,82.620003
,,46,82.089996
,,47,82.269997
,,48,82.110001
,,49,82.459999
,,50,81.599998
,,51,81.730003
,,52,82.629997
,,53,82.139999
,,54,81.820000
,,55,82.699997
,,56,81.110001
,,57,82.180000
,,58,82.370003
,,59,82.370003
,,60,82.339996
,,61,82.180000
,,62,82.029999
,,63,81.989998
,,64,82.370003
,,65,82.070000
,,66,82.029999
,,67,82.320000
,,68,82.349998
,,69,82.099998
,,70,82.480003
,,71,82.120003
,,72,82.220001
,,73,82.279999
,,74,82.430000
,,75,82.000000
,,76,82.360001
,,77,82.330002
,,78,82.400002
,,79,82.430000
,,80,82.440002
,,81,82.459999
,,82,81.860001
,,83,82.059998
,,84,82.540001
,,85,82.250000
,,86,82.459999
,,87,82.519997
,,88,82.230003
,,89,82.349998
,,90,82.129997
,,91,82.769997
,,92,82.430000
,,93,82.370003
,,94,82.150002
,,95,82.669998
,,96,82.820000
,,97,82.279999
,,98,82.500000
,,99,82.589996
,,100,82.620003
,,101,82.309998
,,102,81.529999
,,103,82.470001
,,104,82.330002
,,105,82.190002
,,106,82.459999
,,107,81.580002
,,108,82.400002
,,109,82.379997
,,110,81.930000
,,111,82.139999
,,112,82.230003
,,113,81.839996
,,114,82.239998
,,115,82.290001
,,116,82.139999
,,117,81.839996
,,118,81.599998
,,119,82.410004
,,120,81.709999
,,121,82.250000
,,122,81.970001
,,123,82.300003
,,124,82.459999
,,125,82.019997
,,126,82.559998
,,127,82.489998
,4:
,,0,82.320000
,,1,82.699997
,,2,82.580002
,,3,82.639999
,,4,82.459999
,,5,82.320000
,,6,82.440002
,,7,82.639999
,,8,82.720001
,,9,82.470001
,,10,82.370003
,,11,82.360001
,,12,82.540001
,,13,82.459999
,,14,82.430000
,,15,82.669998
,,16,82.349998
,,17,82.029999
,,18,82.730003
,,19,82.410004
,,20,82.820000
,,21,82.599998
,,22,82.699997
,,23,82.570000
,,24,82.290001
,,25,82.370003
,,26,82.709999
,,27,82.260002
,,28,82.510002
,,29,82.500000
,,30,82.360001
,,31,82.480003
,,32,82.519997
,,33,82.639999
,,34,82.410004
,,35,82.349998
,,36,82.540001
,,37,82.500000
,,38,82.510002
,,39,82.330002
,,40,82.540001
,,41,82.199997
,,42,82.550003
,,43,82.300003
,,44,82.339996
,,45,82.589996
,,46,82.629997
,,47,82.540001
,,48,82.610001
,,49,82.650002
,,50,82.199997
,,51,82.629997
,,52,82.550003
,,53,82.510002
,,54,82.389999
,,55,82.349998
,,56,82.470001
,,57,82.449997
,,58,82.599998
,,59,82.250000
,,60,82.379997
,,61,82.540001
,,62,82.720001
,,63,82.519997
,,64,82.440002
,,65,82.389999
,,66,82.410004
,,67,82.370003
,,68,82.419998
,,69,82.260002
,,70,82.389999
,,71,82.489998
,,72,82.419998
,,73,82.589996
,,74,82.629997
,,75,82.449997
,,76,82.190002
,,77,82.730003
,,78,82.459999
,,79,82.570000
,,80,82.500000
,,81,82.519997
,,82,82.709999
,,83,82.320000
,,84,82.730003
,,85,82.320000
,,86,82.519997
,,87,82.220001
,,88,82.760002
,,89,82.489998
,,90,82.080002
,,91,82.470001
,,92,82.510002
,,93,82.129997
,,94,82.470001
,,95,82.139999
,,96,82.629997
,,97,82.269997
,,98,82.480003
,,99,82.370003
,,100,82.430000
,,101,82.180000
,,102,82.379997
,,103,82.139999
,,104,82.269997
,,105,82.209999
,,106,82.639999
,,107,82.680000
,,108,82.769997
,,109,82.559998
,,110,82.440002
,,111,82.559998
,,112,82.540001
,,113,82.419998
,,114,82.400002
,,115,82.550003
,,116,82.800003
,,117,82.519997
,,118,82.669998
,,119,82.339996
,,120,82.570000
,,121,82.400002
,,122,82.440002
,,123,82.260002
,,124,82.419998
,,125,82.580002
,,126,82.529999
,,127,82.230003
,,128,82.370003
,,129,82.430000
,,130,82.449997
,,131,82.199997
,,132,82.040001
,,133,82.629997
,,134,82.400002
,,135,82.320000
,,136,82.650002
,,137,82.540001
,,138,82.339996
,,139,82.589996
,,140,82.379997
,,141,82.480003
,,142,82.489998
,,143,82.489998
,,144,82.410004
,,145,82.250000
,,146,82.400002
,,147,82.180000
,,148,82.370003
,,149,82.489998
,,150,82.800003
,,151,82.430000
,,152,82.320000
,,153,82.459999
,,154,82.750000
,,155,82.809998
,,156,82.330002
,,157,82.419998
,,158,82.410004
,,159,82.239998
,,160,82.360001
,,161,82.680000
,,162,82.680000
,,163,82.709999
,,164,82.239998
,,165,82.610001
,,166,82.690002
,,167,82.480003
,,168,82.739998
,,169,82.379997
,,170,82.250000
,,171,82.550003
,,172,82.830002
,,173,82.500000
,,174,82.510002
,,175,82.370003
,,176,82.339996
,,177,82.330002
,,178,82.669998
,,179,82.580002
,,180,82.660004
,,181,82.300003
,,182,82.610001
,,183,82.320000
,,184,82.290001
,,185,82.510002
,,186,82.660004
,,187,82.779999
,,188,82.599998
,,189,82.680000
,,190,82.540001
,,191,82.400002
,,192,82.529999
,,193,82.389999
,,194,82.260002
,,195,82.410004
,,196,82.529999
,,197,82.610001
,,198,82.739998
,,199,82.440002
,,200,82.370003
,,201,82.470001
,,202,82.459999
,,203,82.629997
,,204,82.360001
,,205,82.379997
,,206,82.589996
,,207,82.440002
,,208,82.379997
,,209,82.629997
,,210,82.699997
,,211,82.639999
,,212,82.500000
,,213,82.339996
,,214,82.589996
,,215,82.370003
,,216,82.550003
,,217,82.570000
,,218,82.599998
,,219,82.650002
,,220,82.459999
,,221,82.320000
,,222,82.430000
,,223,82.830002
,,224,82.309998
,,225,82.470001
,,226,82.180000
,,227,82.559998
,,228,82.550003
,,229,82.529999
,,230,82.489998
,,231,82.379997
,,232,82.470001
,,233,82.440002
,,234,82.470001
,,235,82.349998
,,236,82.269997
,,237,82.650002
,,238,82.540001
,,239,82.489998
,,240,82.739998
,,241,82.540001
,,242,82.309998
,,243,82.699997
,,244,82.339996
,,245,82.690002
,,246,82.400002
,,247,82.410004
,,248,82.489998
,,249,82.480003
,,250,82.339996
,,251,82.629997
,,252,82.519997
,,253,82.199997
,,254,82.209999
,,255,82.540001
,5:
,,0,82.580002
,,1,82.680000
,,2,82.760002
,,3,82.680000
,,4,82.589996
,,5,82.730003
,,6,82.690002
,,7,82.589996
,,8,82.720001
,,9,82.629997
,,10,82.639999
,,11,82.589996
,,12,82.650002
,,13,82.620003
,,14,82.589996
,,15,82.639999
,,16,82.669998
,,17,82.660004
,,18,82.639999
,,19,82.660004
,,20,82.660004
,,21,82.739998
,,22,82.699997
,,23,82.669998
,,24,82.760002
,,25,82.660004
,,26,82.639999
,,27,82.540001
,,28,82.629997
,,29,82.720001
,,30,82.669998
,,31,82.720001
,,32,82.800003
,,33,82.870003
,,34,82.589996
,,35,82.570000
,,36,82.800003
,,37,82.570000
,,38,82.570000
,,39,82.570000
,,40,82.669998
,,41,82.629997
,,42,82.680000
,,43,82.559998
,,44,82.620003
,,45,82.629997
,,46,82.769997
,,47,82.660004
,,48,82.660004
,,49,82.660004
,,50,82.680000
,,51,82.730003
,,52,82.620003
,,53,82.589996
,,54,82.730003
,,55,82.730003
,,56,82.690002
,,57,82.550003
,,58,82.680000
,,59,82.750000
,,60,82.699997
,,61,82.610001
,,62,82.669998
,,63,82.690002
,,64,82.589996
,,65,82.650002
,,66,82.570000
,,67,82.610001
,,68,82.699997
,,69,82.720001
,,70,82.720001
,,71,82.720001
,,72,82.650002
,,73,82.739998
,,74,82.690002
,,75,82.639999
,,76,82.690002
,,77,82.650002
,,78,82.709999
,,79,82.559998
,,80,82.639999
,,81,82.660004
,,82,82.580002
,,83,82.529999
,,84,82.660004
,,85,82.639999
,,86,82.650002
,,87,82.680000
,,88,82.639999
,,89,82.660004
,,90,82.620003
,,91,82.690002
,,92,82.699997
,,93,82.690002
,,94,82.720001
,,95,82.760002
,,96,82.629997
,,97,82.599998
,,98,82.620003
,,99,82.519997
,,100,82.809998
,,101,82.629997
,,102,82.650002
,,103,82.580002
,,104,82.639999
,,105,82.550003
,,106,82.589996
,,107,82.599998
,,108,82.660004
,,109,82.559998
,,110,82.730003
,,111,82.809998
,,112,82.750000
,,113,82.610001
,,114,82.680000
,,115,82.589996
,,116,82.639999
,,117,82.779999
,,118,82.540001
,,119,82.690002
,,120,82.580002
,,121,82.660004
,,122,82.709999
,,123,82.629997
,,124,82.739998
,,125,82.589996
,,126,82.739998
,,127,82.660004
,,128,82.750000
,,129,82.750000
,,130,82.480003
,,131,82.660004
,,132,82.650002
,,133,82.669998
,,134,82.839996
,,135,82.660004
,,136,82.709999
,,137,82.650002
,,138,82.629997
,,139,82.620003
,,140,82.599998
,,141,82.680000
,,142,82.760002
,,143,82.500000
,,144,82.680000
,,145,82.690002
,,146,82.690002
,,147,82.580002
,,148,82.730003
,,149,82.660004
,,150,82.470001
,,151,82.480003
,,152,82.639999
,,153,82.709999
,,154,82.790001
,,155,82.690002
,,156,82.660004
,,157,82.550003
,,158,82.680000
,,159,82.709999
,,160,82.720001
,,161,82.690002
,,162,82.730003
,,163,82.680000
,,164,82.669998
,,165,82.699997
,,166,82.660004
,,167,82.489998
,,168,82.690002
,,169,82.709999
,,170,82.709999
,,171,82.660004
,,172,82.599998
,,173,82.629997
,,174,82.629997
,,175,82.580002
,,176,82.690002
,,177,82.680000
,,178,82.629997
,,179,82.629997
,,180,82.730003
,,181,82.580002
,,182,82.650002
,,183,82.660004
,,184,82.570000
,,185,82.620003
,,186,82.639999
,,187,82.610001
,,188,82.620003
,,189,82.680000
,,190,82.669998
,,191,82.690002
,,192,82.620003
,,193,82.629997
,,194,82.650002
,,195,82.550003
,,196,82.730003
,,197,82.699997
,,198,82.739998
,,199,82.620003
,,200,82.629997
,,201,82.599998
,,202,82.650002
,,203,82.660004
,,204,82.489998
,,205,82.669998
,,206,82.690002
,,207,82.599998
,,208,82.730003
,,209,82.690002
,,210,82.720001
,,211,82.550003
,,212,82.639999
,,213,82.739998
,,214,82.620003
,,215,82.580002
,,216,82.699997
,,217,82.690002
,,218,82.730003
,,219,82.709999
,,220,82.610001
,,221,82.730003
,,222,82.650002
,,223,82.629997
,,224,82.660004
,,225,82.660004
,,226,82.760002
,,227,82.680000
,,228,82.599998
,,229,82.639999
,,230,82.699997
,,231,82.680000
,,232,82.690002
,,233,82.699997
,,234,82.620003
,,235,82.800003
,,236,82.639999
,,237,82.720001
,,238,82.650002
,,239,82.589996
,,240,82.720001
,,241,82.589996
,,242,82.629997
,,243,82.669998
,,244,82.660004
,,245,82.589996
,,246,82.699997
,,247,82.769997
,,248,82.650002
,,249,82.580002
,,250,82.699997
,,251,82.750000
,,252,82.620003
,,253,82.629997
,,254,82.779999
,,255,82.610001
,6:
,,0,82.690002
,,1,82.680000
,,2,82.660004
,,3,82.669998
,,4,82.639999
,,5,82.639999
,,6,82.720001
,,7,82.620003
,,8,82.760002
,,9,82.709999
,,10,82.690002
,,11,82.709999
,,12,82.739998
,,13,82.620003
,,14,82.699997
,,15,82.650002
,,16,82.680000
,,17,82.739998
,,18,82.690002
,,19,82.680000
,,20,82.669998
,,21,82.669998
,,22,82.750000
,,23,82.699997
,,24,82.660004
,,25,82.699997
,,26,82.669998
,,27,82.639999
,,28,82.720001
,,29,82.660004
,,30,82.669998
,,31,82.690002
,,32,82.750000
,,33,82.589996
,,34,82.739998
,,35,82.669998
,,36,82.720001
,,37,82.760002
,,38,82.690002
,,39,82.680000
,,40,82.750000
,,41,82.699997
,,42,82.690002
,,43,82.680000
,,44,82.709999
,,45,82.660004
,,46,82.589996
,,47,82.750000
,,48,82.669998
,,49,82.699997
,,50,82.690002
,,51,82.699997
,,52,82.779999
,,53,82.739998
,,54,82.660004
,,55,82.690002
,,56,82.610001
,,57,82.730003
,,58,82.690002
,,59,82.669998
,,60,82.660004
,,61,82.690002
,,62,82.680000
,,63,82.669998
,,64,82.709999
,,65,82.709999
,,66,82.720001
,,67,82.699997
,,68,82.739998
,,69,82.660004
,,70,82.629997
,,71,82.730003
,,72,82.720001
,,73,82.669998
,,74,82.709999
,,75,82.730003
,,76,82.669998
,,77,82.709999
,,78,82.660004
,,79,82.680000
,,80,82.620003
,,81,82.699997
,,82,82.599998
,,83,82.680000
,,84,82.629997
,,85,82.750000
,,86,82.809998
,,87,82.690002
,,88,82.669998
,,89,82.720001
,,90,82.739998
,,91,82.750000
,,92,82.680000
,,93,82.709999
,,94,82.739998
,,95,82.709999
,,96,82.739998
,,97,82.760002
,,98,82.709999
,,99,82.580002
,,100,82.699997
,,101,82.730003
,,102,82.680000
,,103,82.739998
,,104,82.750000
,,105,82.730003
,,106,82.650002
,,107,82.739998
,,108,82.769997
,,109,82.760002
,,110,82.750000
,,111,82.690002
,,112,82.730003
,,113,82.730003
,,114,82.709999
,,115,82.699997
,,116,82.690002
,,117,82.690002
,,118,82.680000
,,119,82.660004
,,120,82.669998
,,121,82.639999
,,122,82.720001
,,123,82.750000
,,124,82.730003
,,125,82.750000
,,126,82.709999
,,127,82.800003
,,128,82.720001
,,129,82.690002
,,130,82.720001
,,131,82.720001
,,132,82.669998
,,133,82.660004
,,134,82.669998
,,135,82.699997
,,136,82.730003
,,137,82.690002
,,138,82.720001
,,139,82.709999
,,140,82.730003
,,141,82.750000
,,142,82.690002
,,143,82.720001
,,144,82.690002
,,145,82.730003
,,146,82.599998
,,147,82.750000
,,148,82.680000
,,149,82.629997
,,150,82.699997
,,151,82.730003
,,152,82.720001
,,153,82.709999
,,154,82.720001
,,155,82.750000
,,156,82.699997
,,157,82.709999
,,158,82.720001
,,159,82.680000
,,160,82.709999
,,161,82.620003
,,162,82.690002
,,163,82.629997
,,164,82.589996
,,165,82.660004
,,166,82.720001
,,167,82.650002
,,168,82.690002
,,169,82.760002
,,170,82.769997
,,171,82.650002
,,172,82.690002
,,173,82.750000
,,174,82.720001
,,175,82.690002
,,176,82.730003
,,177,82.750000
,,178,82.669998
,,179,82.669998
,,180,82.629997
,,181,82.660004
,,182,82.580002
,,183,82.660004
,,184,82.629997
,,185,82.660004
,,186,82.709999
,,187,82.750000
,,188,82.610001
,,189,82.599998
,,190,82.769997
,,191,82.769997
,,192,82.699997
,,193,82.660004
,,194,82.720001
,,195,82.660004
,,196,82.739998
,,197,82.739998
,,198,82.739998
,,199,82.629997
,,200,82.650002
,,201,82.699997
,,202,82.750000
,,203,82.699997
,,204,82.599998
,,205,82.760002
,,206,82.720001
,,207,82.739998
,,208,82.650002
,,209,82.639999
,,210,82.639999
,,211,82.690002
,,212,82.690002
,,213,82.650002
,,214,82.739998
,,215,82.739998
,,216,82.730003
,,217,82.720001
,,218,82.750000
,,219,82.650002
,,220,82.680000
,,221,82.760002
,,222,82.629997
,,223,82.709999
,,224,82.669998
,,225,82.669998
,,226,82.629997
,,227,82.620003
,,228,82.680000
,,229,82.660004
,,230,82.709999
,,231,82.680000
,,232,82.709999
,,233,82.669998
,,234,82.610001
,,235,82.760002
,,236,82.730003
,,237,82.680000
,,238,82.709999
,,239,82.690002
,,240,82.709999
,,241,82.699997
,,242,82.699997
,,243,82.669998
,,244,82.660004
,,245,82.699997
,,246,82.599998
,,247,82.680000
,,248,82.720001
,,249,82.699997
,,250,82.739998
,,251,82.680000
,,252,82.660004
,,253,82.680000
,,254,82.580002
,,255,82.720001
,,256,82.699997
,,257,82.669998
,,258,82.699997
,,259,82.680000
,,260,82.620003
,,261,82.669998
,,262,82.680000
,,263,82.720001
,,264,82.680000
,,265,82.709999
,,266,82.650002
,,267,82.720001
,,268,82.699997
,,269,82.680000
,,270,82.720001
,,271,82.690002
,,272,82.660004
,,273,82.680000
,,274,82.760002
,,275,82.639999
,,276,82.720001
,,277,82.709999
,,278,82.680000
,,279,82.620003
,,280,82.680000
,,281,82.599998
,,282,82.669998
,,283,82.730003
,,284,82.730003
,,285,82.750000
,,286,82.690002
,,287,82.680000
,,288,82.720001
,,289,82.690002
,,290,82.680000
,,291,82.680000
,,292,82.570000
,,293,82.650002
,,294,82.660004
,,295,82.669998
,,296,82.720001
,,297,82.739998
,,298,82.669998
,,299,82.620003
,,300,82.709999
,,301,82.669998
,,302,82.699997
,,303,82.680000
,,304,82.739998
,,305,82.669998
,,306,82.650002
,,307,82.720001
,,308,82.739998
,,309,82.610001
,,310,82.650002
,,311,82.709999
,,312,82.669998
,,313,82.720001
,,314,82.720001
,,315,82.680000
,,316,82.699997
,,317,82.660004
,,318,82.699997
,,319,82.790001
,,320,82.669998
,,321,82.739998
,,322,82.650002
,,323,82.660004
,,324,82.650002
,,325,82.760002
,,326,82.629997
,,327,82.709999
,,328,82.699997
,,329,82.690002
,,330,82.610001
,,331,82.660004
,,332,82.760002
,,333,82.750000
,,334,82.699997
,,335,82.739998
,,336,82.699997
,,337,82.690002
,,338,82.699997
,,339,82.660004
,,340,82.699997
,,341,82.680000
,,342,82.699997
,,343,82.669998
,,344,82.650002
,,345,82.760002
,,346,82.690002
,,347,82.699997
,,348,82.720001
,,349,82.680000
,,350,82.699997
,,351,82.589996
,,352,82.580002
,,353,82.610001
,,354,82.639999
,,355,82.650002
,,356,82.690002
,,357,82.699997
,,358,82.650002
,,359,82.750000
,,360,82.639999
,,361,82.669998
,,362,82.739998
,,363,82.750000
,,364,82.720001
,,365,82.720001
,,366,82.650002
,,367,82.750000
,,368,82.699997
,,369,82.699997
,,370,82.690002
,,371,82.680000
,,372,82.629997
,,373,82.730003
,,374,82.760002
,,375,82.730003
,,376,82.730003
,,377,82.720001
,,378,82.650002
,,379,82.680000
,,380,82.650002
,,381,82.739998
,,382,82.720001
,,383,82.739998
,,384,82.699997
,,385,82.699997
,,386,82.650002
,,387,82.699997
,,388,82.730003
,,389,82.709999
,,390,82.680000
,,391,82.720001
,,392,82.650002
,,393,82.629997
,,394,82.730003
,,395,82.650002
,,396,82.709999
,,397,82.669998
,,398,82.680000
,,399,82.699997
,,400,82.730003
,,401,82.660004
,,402,82.760002
,,403,82.720001
,,404,82.750000
,,405,82.750000
,,406,82.730003
,,407,82.709999
,,408,82.730003
,,409,82.739998
,,410,82.639999
,,411,82.690002
,,412,82.680000
,,413,82.620003
,,414,82.680000
,,415,82.680000
,,416,82.720001
,,417,82.680000
,,418,82.699997
,,419,82.680000
,,420,82.790001
,,421,82.669998
,,422,82.629997
,,423,82.680000
,,424,82.650002
,,425,82.690002
,,426,82.650002
,,427,82.690002
,,428,82.699997
,,429,82.699997
,,430,82.730003
,,431,82.709999
,,432,82.680000
,,433,82.720001
,,434,82.680000
,,435,82.660004
,,436,82.650002
,,437,82.669998
,,438,82.720001
,,439,82.669998
,,440,82.669998
,,441,82.709999
,,442,82.699997
,,443,82.720001
,,444,82.570000
,,445,82.790001
,,446,82.660004
,,447,82.680000
,,448,82.660004
,,449,82.720001
,,450,82.690002
,,451,82.760002
,,452,82.680000
,,453,82.720001
,,454,82.739998
,,455,82.690002
,,456,82.730003
,,457,82.669998
,,458,82.699997
,,459,82.680000
,,460,82.660004
,,461,82.680000
,,462,82.669998
,,463,82.699997
,,464,82.580002
,,465,82.699997
,,466,82.750000
,,467,82.699997
,,468,82.709999
,,469,82.709999
,,470,82.709999
,,471,82.650002
,,472,82.709999
,,473,82.739998
,,474,82.690002
,,475,82.620003
,,476,82.709999
,,477,82.699997
,,478,82.709999
,,479,82.730003
,,480,82.699997
,,481,82.730003
,,482,82.760002
,,483,82.730003
,,484,82.690002
,,485,82.739998
,,486,82.699997
,,487,82.610001
,,488,82.690002
,,489,82.660004
,,490,82.650002
,,491,82.690002
,,492,82.650002
,,493,82.730003
,,494,82.669998
,,495,82.779999
,,496,82.690002
,,497,82.730003
,,498,82.669998
,,499,82.790001
,,500,82.709999
,,501,82.639999
,,502,82.690002
,,503,82.669998
,,504,82.709999
,,505,82.690002
,,506,82.650002
,,507,82.669998
,,508,82.669998
,,509,82.669998
,,510,82.660004
,,511,82.650002
,7:
,,0,82.660004
,,1,82.680000
,,2,82.669998
,,3,82.650002
,,4,82.660004
,,5,82.650002
,,6,82.660004
,,7,82.680000
,,8,82.699997
,,9,82.669998
,,10,82.690002
,,11,82.669998
,,12,82.690002
,,13,82.660004
,,14,82.660004
,,15,82.680000
,,16,82.699997
,,17,82.690002
,,18,82.699997
,,19,82.720001
,,20,82.680000
,,21,82.680000
,,22,82.680000
,,23,82.660004
,,24,82.669998
,,25,82.650002
,,26,82.699997
,,27,82.690002
,,28,82.699997
,,29,82.669998
,,30,82.690002
,,31,82.699997
,,32,82.669998
,,33,82.690002
,,34,82.680000
,,35,82.660004
,,36,82.720001
,,37,82.709999
,,38,82.660004
,,39,82.639999
,,40,82.690002
,,41,82.680000
,,42,82.709999
,,43,82.699997
,,44,82.660004
,,45,82.680000
,,46,82.680000
,,47,82.669998
,,48,82.660004
,,49,82.690002
,,50,82.690002
,,51,82.709999
,,52,82.660004
,,53,82.669998
,,54,82.660004
,,55,82.699997
,,56,82.699997
,,57,82.680000
,,58,82.639999
,,59,82.680000
,,60,82.680000
,,61,82.709999
,,62,82.699997
,,63,82.650002
,,64,82.680000
,,65,82.680000
,,66,82.660004
,,67,82.699997
,,68,82.680000
,,69,82.680000
,,70,82.690002
,,71,82.680000
,,72,82.639999
,,73,82.690002
,,74,82.660004
,,75,82.709999
,,76,82.690002
,,77,82.669998
,,78,82.709999
,,79,82.660004
,,80,82.660004
,,81,82.690002
,,82,82.680000
,,83,82.690002
,,84,82.669998
,,85,82.680000
,,86,82.660004
,,87,82.690002
,,88,82.669998
,,89,82.690002
,,90,82.680000
,,91,82.690002
,,92,82.629997
,,93,82.660004
,,94,82.669998
,,95,82.680000
,,96,82.669998
,,97,82.639999
,,98,82.690002
,,99,82.690002
,,100,82.669998
,,101,82.680000
,,102,82.690002
,,103,82.660004
,,104,82.680000
,,105,82.660004
,,106,82.680000
,,107,82.699997
,,108,82.669998
,,109,82.680000
,,110,82.690002
,,111,82.660004
,,112,82.690002
,,113,82.709999
,,114,82.669998
,,115,82.669998
,,116,82.660004
,,117,82.669998
,,118,82.690002
,,119,82.669998
,,120,82.699997
,,121,82.660004
,,122,82.660004
,,123,82.690002
,,124,82.690002
,,125,82.699997
,,126,82.690002
,,127,82.669998
,,128,82.669998
,,129,82.690002
,,130,82.699997
,,131,82.720001
,,132,82.680000
,,133,82.639999
,,134,82.690002
,,135,82.699997
,,136,82.730003
,,137,82.680000
,,138,82.680000
,,139,82.680000
,,140,82.690002
,,141,82.650002
,,142,82.669998
,,143,82.669998
,,144,82.690002
,,145,82.660004
,,146,82.709999
,,147,82.720001
,,148,82.660004
,,149,82.669998
,,150,82.690002
,,151,82.669998
,,152,82.660004
,,153,82.690002
,,154,82.690002
,,155,82.709999
,,156,82.690002
,,157,82.660004
,,158,82.690002
,,159,82.669998
,,160,82.660004
,,161,82.629997
,,162,82.660004
,,163,82.690002
,,164,82.660004
,,165,82.699997
,,166,82.680000
,,167,82.660004
,,168,82.660004
,,169,82.680000
,,170,82.730003
,,171,82.690002
,,172,82.639999
,,173,82.680000
,,174,82.730003
,,175,82.680000
,,176,82.660004
,,177,82.720001
,,178,82.699997
,,179,82.680000
,,180,82.660004
,,181,82.699997
,,182,82.690002
,,183,82.660004
,,184,82.680000
,,185,82.699997
,,186,82.639999
,,187,82.699997
,,188,82.669998
,,189,82.699997
,,190,82.709999
,,191,82.680000
,,192,82.680000
,,193,82.660004
,,194,82.669998
,,195,82.660004
,,196,82.660004
,,197,82.690002
,,198,82.690002
,,199,82.680000
,,200,82.669998
,,201,82.660004
,,202,82.680000
,,203,82.709999
,,204,82.669998
,,205,82.650002
,,206,82.660004
,,207,82.680000
,,208,82.730003
,,209,82.650002
,,210,82.660004
,,211,82.699997
,,212,82.720001
,,213,82.669998
,,214,82.660004
,,215,82.660004
,,216,82.699997
,,217,82.709999
,,218,82.709999
,,219,82.660004
,,220,82.680000
,,221,82.680000
,,222,82.650002
,,223,82.720001
,,224,82.669998
,,225,82.660004
,,226,82.650002
,,227,82.690002
,,228,82.669998
,,229,82.690002
,,230,82.690002
,,231,82.680000
,,232,82.680000
,,233,82.709999
,,234,82.699997
,,235,82.699997
,,236,82.669998
,,237,82.669998
,,238,82.639999
,,239,82.690002
,,240,82.660004
,,241,82.680000
,,242,82.699997
,,243,82.680000
,,244,82.699997
,,245,82.660004
,,246,82.699997
,,247,82.690002
,,248,82.680000
,,249,82.669998
,,250,82.680000
,,251,82.690002
,,252,82.680000
,,253,82.699997
,,254,82.660004
,,255,82.699997
,,256,82.699997
,,257,82.680000
,,258,82.699997
,,259,82.709999
,,260,82.650002
,,261,82.690002
,,262,82.680000
,,263,82.699997
,,264,82.680000
,,265,82.690002
,,266,82.699997
,,267,82.680000
,,268,82.660004
,,269,82.699997
,,270,82.680000
,,271,82.669998
,,272,82.699997
,,273,82.680000
,,274,82.690002
,,275,82.699997
,,276,82.690002
,,277,82.709999
,,278,82.709999
,,279,82.699997
,,280,82.660004
,,281,82.690002
,,282,82.699997
,,283,82.660004
,,284,82.660004
,,285,82.629997
,,286,82.690002
,,287,82.660004
,,288,82.690002
,,289,82.669998
,,290,82.730003
,,291,82.709999
,,292,82.660004
,,293,82.650002
,,294,82.660004
,,295,82.669998
,,296,82.669998
,,297,82.720001
,,298,82.690002
,,299,82.699997
,,300,82.669998
,,301,82.709999
,,302,82.709999
,,303,82.650002
,,304,82.680000
,,305,82.720001
,,306,82.669998
,,307,82.699997
,,308,82.660004
,,309,82.660004
,,310,82.690002
,,311,82.720001
,,312,82.680000
,,313,82.709999
,,314,82.660004
,,315,82.690002
,,316,82.690002
,,317,82.680000
,,318,82.699997
,,319,82.669998
,,320,82.669998
,,321,82.660004
,,322,82.680000
,,323,82.669998
,,324,82.720001
,,325,82.680000
,,326,82.690002
,,327,82.680000
,,328,82.660004
,,329,82.680000
,,330,82.720001
,,331,82.709999
,,332,82.720001
,,333,82.690002
,,334,82.680000
,,335,82.639999
,,336,82.690002
,,337,82.669998
,,338,82.690002
,,339,82.680000
,,340,82.629997
,,341,82.720001
,,342,82.639999
,,343,82.690002
,,344,82.699997
,,345,82.690002
,,346,82.669998
,,347,82.680000
,,348,82.669998
,,349,82.680000
,,350,82.660004
,,351,82.680000
,,352,82.699997
,,353,82.709999
,,354,82.699997
,,355,82.690002
,,356,82.730003
,,357,82.660004
,,358,82.669998
,,359,82.680000
,,360,82.650002
,,361,82.720001
,,362,82.650002
,,363,82.669998
,,364,82.660004
,,365,82.699997
,,366,82.680000
,,367,82.669998
,,368,82.720001
,,369,82.690002
,,370,82.680000
,,371,82.690002
,,372,82.680000
,,373,82.680000
,,374,82.669998
,,375,82.660004
,,376,82.690002
,,377,82.709999
,,378,82.699997
,,379,82.669998
,,380,82.720001
,,381,82.680000
,,382,82.690002
,,383,82.680000
,,384,82.669998
,,385,82.690002
,,386,82.680000
,,387,82.730003
,,388,82.660004
,,389,82.720001
,,390,82.660004
,,391,82.660004
,,392,82.699997
,,393,82.669998
,,394,82.690002
,,395,82.669998
,,396,82.660004
,,397,82.699997
,,398,82.699997
,,399,82.639999
,,400,82.699997
,,401,82.699997
,,402,82.690002
,,403,82.660004
,,404,82.699997
,,405,82.680000
,,406,82.669998
,,407,82.680000
,,408,82.709999
,,409,82.690002
,,410,82.680000
,,411,82.660004
,,412,82.660004
,,413,82.650002
,,414,82.660004
,,415,82.690002
,,416,82.699997
,,417,82.709999
,,418,82.669998
,,419,82.669998
,,420,82.690002
,,421,82.680000
,,422,82.660004
,,423,82.709999
,,424,82.690002
,,425,82.699997
,,426,82.730003
,,427,82.660004
,,428,82.669998
,,429,82.660004
,,430,82.690002
,,431,82.669998
,,432,82.669998
,,433,82.639999
,,434,82.709999
,,435,82.680000
,,436,82.669998
,,437,82.680000
,,438,82.699997
,,439,82.699997
,,440,82.669998
,,441,82.680000
,,442,82.660004
,,443,82.690002
,,444,82.720001
,,445,82.690002
,,446,82.669998
,,447,82.709999
,,448,82.669998
,,449,82.709999
,,450,82.690002
,,451,82.699997
,,452,82.699997
,,453,82.690002
,,454,82.660004
,,455,82.720001
,,456,82.739998
,,457,82.680000
,,458,82.690002
,,459,82.739998
,,460,82.699997
,,461,82.669998
,,462,82.680000
,,463,82.699997
,,464,82.690002
,,465,82.669998
,,466,82.660004
,,467,82.660004
,,468,82.680000
,,469,82.709999
,,470,82.699997
,,471,82.660004
,,472,82.660004
,,473,82.699997
,,474,82.690002
,,475,82.699997
,,476,82.699997
,,477,82.680000
,,478,82.690002
,,479,82.680000
,,480,82.680000
,,481,82.699997
,,482,82.669998
,,483,82.669998
,,484,82.639999
,,485,82.720001
,,486,82.669998
,,487,82.680000
,,488,82.669998
,,489,82.680000
,,490,82.669998
,,491,82.690002
,,492,82.669998
,,493,82.680000
,,494,82.690002
,,495,82.690002
,,496,82.660004
,,497,82.680000
,,498,82.690002
,,499,82.690002
,,500,82.660004
,,501,82.660004
,,502,82.660004
,,503,82.680000
,,504,82.680000
,,505,82.660004
,,506,82.690002
,,507,82.680000
,,508,82.669998
,,509,82.690002
,,510,82.639999
,,511,82.680000
1:
,0:
,,0,82.699997
,,1,82.489998
,,2,82.580002
,,3,82.290001
,,4,82.790001
,,5,82.589996
,,6,82.669998
,,7,82.419998
,,8,81.839996
,,9,82.650002
,,10,82.470001
,,11,83.110001
,,12,82.459999
,,13,82.099998
,,14,82.199997
,,15,82.339996
,,16,82.400002
,,17,82.580002
,,18,82.519997
,,19,82.930000
,,20,82.660004
,,21,82.260002
,,22,82.720001
,,23,82.620003
,,24,82.830002
,,25,82.480003
,,26,82.139999
,,27,82.790001
,,28,82.379997
,,29,82.290001
,,30,82.699997
,,31,82.599998
,,32,82.529999
,,33,82.449997
,,34,82.830002
,,35,82.470001
,,36,82.839996
,,37,82.680000
,,38,82.650002
,,39,82.940002
,,40,82.730003
,,41,82.589996
,,42,82.639999
,,43,82.220001
,,44,82.650002
,,45,82.250000
,,46,82.589996
,,47,82.739998
,,48,82.620003
,,49,82.510002
,,50,82.940002
,,51,82.690002
,,52,82.970001
,,53,82.620003
,,54,82.459999
,,55,82.309998
,,56,80.820000
,,57,82.529999
,,58,82.889999
,,59,82.309998
,,60,82.559998
,,61,82.199997
,,62,82.459999
,,63,82.580002
,1:
,,0,75.500000
,,1,80.839996
,,2,81.690002
,,3,82.529999
,,4,80.809998
,,5,78.660004
,,6,78.540001
,,7,81.080002
,,8,81.900002
,,9,75.360001
,,10,77.139999
,,11,81.089996
,,12,80.629997
,,13,79.889999
,,14,80.180000
,,15,78.839996
,,16,77.250000
,,17,79.260002
,,18,81.930000
,,19,79.900002
,,20,81.809998
,,21,81.099998
,,22,79.379997
,,23,76.459999
,,24,79.580002
,,25,80.949997
,,26,78.930000
,,27,80.000000
,,28,81.589996
,,29,81.730003
,,30,77.370003
,,31,81.989998
,,32,79.220001
,,33,80.980003
,,34,80.330002
,,35,80.940002
,,36,79.099998
,,37,78.980003
,,38,79.690002
,,39,80.349998
,,40,80.540001
,,41,79.150002
,,42,80.989998
,,43,78.849998
,,44,81.059998
,,45,81.180000
,,46,81.620003
,,47,81.570000
,,48,81.309998
,,49,80.190002
,,50,81.320000
,,51,78.550003
,,52,79.889999
,,53,81.410004
,,54,81.480003
,,55,78.150002
,,56,79.389999
,,57,80.839996
,,58,79.220001
,,59,79.190002
,,60,80.959999
,,61,80.070000
,,62,80.279999
,,63,80.540001
,2:
,,0,76.910004
,,1,81.010002
,,2,81.699997
,,3,82.410004
,,4,79.769997
,,5,82.830002
,,6,77.680000
,,7,82.300003
,,8,80.790001
,,9,82.559998
,,10,79.839996
,,11,79.769997
,,12,76.949997
,,13,78.879997
,,14,78.970001
,,15,82.720001
,,16,79.589996
,,17,82.480003
,,18,81.190002
,,19,82.720001
,,20,82.449997
,,21,77.989998
,,22,82.510002
,,23,82.599998
,,24,82.239998
,,25,82.839996
,,26,82.660004
,,27,82.879997
,,28,77.820000
,,29,81.220001
,,30,81.129997
,,31,82.650002
,,32,83.029999
,,33,80.620003
,,34,82.489998
,,35,80.029999
,,36,80.790001
,,37,82.889999
,,38,82.440002
,,39,82.300003
,,40,82.769997
,,41,81.620003
,,42,82.730003
,,43,79.669998
,,44,82.190002
,,45,82.330002
,,46,81.919998
,,47,82.660004
,,48,82.550003
,,49,82.370003
,,50,79.019997
,,51,80.699997
,,52,80.610001
,,53,79.309998
,,54,77.410004
,,55,79.849998
,,56,82.360001
,,57,82.629997
,,58,81.300003
,,59,78.629997
,,60,82.720001
,,61,82.400002
,,62,82.519997
,,63,81.959999
,,64,82.489998
,,65,81.239998
,,66,82.570000
,,67,82.370003
,,68,79.980003
,,69,81.699997
,,70,82.610001
,,71,82.440002
,,72,78.839996
,,73,80.480003
,,74,80.620003
,,75,82.500000
,,76,82.209999
,,77,82.430000
,,78,78.150002
,,79,82.660004
,,80,82.239998
,,81,80.529999
,,82,76.449997
,,83,82.419998
,,84,82.070000
,,85,82.519997
,,86,81.000000
,,87,82.800003
,,88,81.800003
,,89,82.610001
,,90,82.540001
,,91,80.839996
,,92,82.419998
,,93,81.620003
,,94,79.779999
,,95,79.989998
,,96,79.430000
,,97,82.639999
,,98,81.360001
,,99,80.339996
,,100,82.860001
,,101,80.529999
,,102,81.070000
,,103,77.690002
,,104,80.930000
,,105,80.080002
,,106,79.769997
,,107,79.480003
,,108,81.220001
,,109,82.519997
,,110,82.430000
,,111,79.989998
,,112,80.209999
,,113,77.660004
,,114,81.279999
,,115,80.620003
,,116,82.839996
,,117,80.379997
,,118,80.949997
,,119,81.599998
,,120,71.849998
,,121,82.459999
,,122,79.010002
,,123,81.139999
,,124,80.160004
,,125,82.599998
,,126,82.849998
,,127,81.419998
,3:
,,0,81.279999
,,1,79.099998
,,2,80.730003
,,3,79.800003
,,4,76.120003
,,5,81.580002
,,6,80.970001
,,7,82.209999
,,8,77.849998
,,9,79.959999
,,10,81.110001
,,11,79.379997
,,12,80.839996
,,13,79.790001
,,14,78.360001
,,15,80.180000
,,16,79.419998
,,17,79.550003
,,18,81.180000
,,19,80.470001
,,20,81.879997
,,21,81.970001
,,22,79.510002
,,23,79.430000
,,24,82.330002
,,25,78.779999
,,26,79.480003
,,27,79.739998
,,28,81.529999
,,29,79.849998
,,30,81.529999
,,31,80.290001
,,32,80.419998
,,33,81.620003
,,34,80.440002
,,35,80.339996
,,36,81.410004
,,37,79.779999
,,38,78.430000
,,39,78.750000
,,40,78.269997
,,41,80.070000
,,42,80.949997
,,43,81.389999
,,44,79.239998
,,45,82.690002
,,46,78.300003
,,47,79.480003
,,48,79.750000
,,49,82.669998
,,50,78.879997
,,51,79.650002
,,52,81.680000
,,53,79.860001
,,54,78.940002
,,55,82.010002
,,56,76.860001
,,57,80.320000
,,58,80.680000
,,59,80.230003
,,60,80.209999
,,61,80.959999
,,62,79.449997
,,63,79.059998
,,64,80.180000
,,65,79.790001
,,66,78.209999
,,67,81.440002
,,68,80.580002
,,69,79.919998
,,70,80.150002
,,71,80.440002
,,72,82.809998
,,73,80.330002
,,74,81.660004
,,75,80.199997
,,76,81.019997
,,77,78.900002
,,78,81.360001
,,79,80.970001
,,80,81.190002
,,81,80.599998
,,82,76.230003
,,83,79.389999
,,84,81.110001
,,85,80.370003
,,86,80.220001
,,87,80.889999
,,88,80.370003
,,89,80.510002
,,90,80.070000
,,91,81.900002
,,92,80.570000
,,93,80.949997
,,94,82.559998
,,95,82.379997
,,96,82.629997
,,97,78.690002
,,98,81.440002
,,99,81.910004
,,100,81.519997
,,101,79.510002
,,102,77.300003
,,103,82.709999
,,104,80.639999
,,105,81.099998
,,106,81.239998
,,107,78.040001
,,108,81.089996
,,109,80.379997
,,110,81.059998
,,111,80.089996
,,112,79.339996
,,113,77.879997
,,114,79.989998
,,115,79.690002
,,116,79.459999
,,117,80.129997
,,118,77.750000
,,119,79.589996
,,120,79.070000
,,121,80.120003
,,122,79.269997
,,123,79.500000
,,124,80.879997
,,125,78.580002
,,126,80.320000
,,127,80.959999
,4:
,,0,82.449997
,,1,82.580002
,,2,82.260002
,,3,82.690002
,,4,81.779999
,,5,81.989998
,,6,82.620003
,,7,82.610001
,,8,82.180000
,,9,81.500000
,,10,82.629997
,,11,82.279999
,,12,82.139999
,,13,82.669998
,,14,82.320000
,,15,82.180000
,,16,82.000000
,,17,82.629997
,,18,82.110001
,,19,81.330002
,,20,82.620003
,,21,82.059998
,,22,82.540001
,,23,82.650002
,,24,81.620003
,,25,81.919998
,,26,82.559998
,,27,81.150002
,,28,82.669998
,,29,82.599998
,,30,82.139999
,,31,82.629997
,,32,82.209999
,,33,82.580002
,,34,82.220001
,,35,82.690002
,,36,82.629997
,,37,82.209999
,,38,82.269997
,,39,82.459999
,,40,82.580002
,,41,81.209999
,,42,82.739998
,,43,82.570000
,,44,81.250000
,,45,81.739998
,,46,82.430000
,,47,82.209999
,,48,82.300003
,,49,82.239998
,,50,81.570000
,,51,82.639999
,,52,82.470001
,,53,81.849998
,,54,81.790001
,,55,81.940002
,,56,82.250000
,,57,82.099998
,,58,82.339996
,,59,82.620003
,,60,81.440002
,,61,82.379997
,,62,82.540001
,,63,81.919998
,,64,82.180000
,,65,82.190002
,,66,80.919998
,,67,82.739998
,,68,82.330002
,,69,82.389999
,,70,81.949997
,,71,82.739998
,,72,82.070000
,,73,82.000000
,,74,82.599998
,,75,82.510002
,,76,81.599998
,,77,82.470001
,,78,82.029999
,,79,82.610001
,,80,82.750000
,,81,82.050003
,,82,82.500000
,,83,81.550003
,,84,82.489998
,,85,82.639999
,,86,82.540001
,,87,81.730003
,,88,82.440002
,,89,82.220001
,,90,82.550003
,,91,82.500000
,,92,81.699997
,,93,82.580002
,,94,81.690002
,,95,81.320000
,,96,82.589996
,,97,82.470001
,,98,81.239998
,,99,81.540001
,,100,82.589996
,,101,82.599998
,,102,82.709999
,,103,81.629997
,,104,81.449997
,,105,82.550003
,,106,82.660004
,,107,82.629997
,,108,82.339996
,,109,82.709999
,,110,82.589996
,,111,82.379997
,,112,82.209999
,,113,82.440002
,,114,81.870003
,,115,82.529999
,,116,82.629997
,,117,82.050003
,,118,82.519997
,,119,81.839996
,,120,81.980003
,,121,82.089996
,,122,82.480003
,,123,82.489998
,,124,82.809998
,,125,82.660004
,,126,82.160004
,,127,81.610001
,,128,82.580002
,,129,81.669998
,,130,82.080002
,,131,81.500000
,,132,81.389999
,,133,81.870003
,,134,82.699997
,,135,82.550003
,,136,82.300003
,,137,82.300003
,,138,82.639999
,,139,82.559998
,,140,81.949997
,,141,82.400002
,,142,81.889999
,,143,82.129997
,,144,82.570000
,,145,82.580002
,,146,81.379997
,,147,80.570000
,,148,81.839996
,,149,82.639999
,,150,82.580002
,,151,82.180000
,,152,82.339996
,,153,82.599998
,,154,82.760002
,,155,82.440002
,,156,81.320000
,,157,81.860001
,,158,82.669998
,,159,82.449997
,,160,82.489998
,,161,82.589996
,,162,82.589996
,,163,82.230003
,,164,82.660004
,,165,82.410004
,,166,82.529999
,,167,82.699997
,,168,82.559998
,,169,81.430000
,,170,82.470001
,,171,81.349998
,,172,82.540001
,,173,82.120003
,,174,82.589996
,,175,82.620003
,,176,82.620003
,,177,82.639999
,,178,82.639999
,,179,82.559998
,,180,82.089996
,,181,81.300003
,,182,82.779999
,,183,81.589996
,,184,82.430000
,,185,82.669998
,,186,82.510002
,,187,82.320000
,,188,82.739998
,,189,82.440002
,,190,82.510002
,,191,82.559998
,,192,82.690002
,,193,82.650002
,,194,81.870003
,,195,81.930000
,,196,82.129997
,,197,82.559998
,,198,82.550003
,,199,81.820000
,,200,82.029999
,,201,82.580002
,,202,82.610001
,,203,81.779999
,,204,82.709999
,,205,82.000000
,,206,82.089996
,,207,81.739998
,,208,81.720001
,,209,82.690002
,,210,82.540001
,,211,82.620003
,,212,81.870003
,,213,82.620003
,,214,82.669998
,,215,81.809998
,,216,82.690002
,,217,82.070000
,,218,82.500000
,,219,81.980003
,,220,81.839996
,,221,81.660004
,,222,82.440002
,,223,82.419998
,,224,82.669998
,,225,82.589996
,,226,82.489998
,,227,82.029999
,,228,81.940002
,,229,82.480003
,,230,82.410004
,,231,82.610001
,,232,81.680000
,,233,82.370003
,,234,82.070000
,,235,82.699997
,,236,82.580002
,,237,82.440002
,,238,82.370003
,,239,81.650002
,,240,82.680000
,,241,82.550003
,,242,82.550003
,,243,82.580002
,,244,82.459999
,,245,82.669998
,,246,82.500000
,,247,81.470001
,,248,82.120003
,,249,81.739998
,,250,81.529999
,,251,82.650002
,,252,82.019997
,,253,82.580002
,,254,81.449997
,,255,82.589996
,5:
,,0,82.690002
,,1,82.559998
,,2,82.720001
,,3,82.669998
,,4,82.639999
,,5,82.580002
,,6,82.639999
,,7,82.570000
,,8,82.769997
,,9,82.620003
,,10,82.739998
,,11,82.570000
,,12,82.620003
,,13,82.599998
,,14,82.750000
,,15,82.629997
,,16,82.639999
,,17,82.459999
,,18,82.750000
,,19,82.500000
,,20,82.690002
,,21,82.690002
,,22,82.639999
,,23,82.709999
,,24,82.639999
,,25,82.730003
,,26,82.849998
,,27,82.699997
,,28,82.529999
,,29,82.800003
,,30,82.550003
,,31,82.760002
,,32,82.900002
,,33,82.580002
,,34,82.580002
,,35,82.470001
,,36,82.820000
,,37,82.699997
,,38,82.610001
,,39,82.580002
,,40,82.629997
,,41,82.519997
,,42,82.459999
,,43,82.639999
,,44,82.580002
,,45,82.730003
,,46,82.480003
,,47,82.639999
,,48,82.800003
,,49,82.629997
,,50,82.519997
,,51,82.720001
,,52,82.699997
,,53,82.540001
,,54,82.620003
,,55,82.720001
,,56,82.669998
,,57,82.559998
,,58,82.599998
,,59,82.750000
,,60,82.699997
,,61,82.680000
,,62,82.699997
,,63,82.589996
,,64,82.750000
,,65,82.610001
,,66,82.610001
,,67,82.599998
,,68,82.779999
,,69,82.529999
,,70,82.669998
,,71,82.629997
,,72,82.690002
,,73,82.529999
,,74,82.660004
,,75,82.610001
,,76,82.519997
,,77,82.580002
,,78,82.680000
,,79,82.730003
,,80,82.599998
,,81,82.559998
,,82,82.699997
,,83,82.720001
,,84,82.720001
,,85,82.589996
,,86,82.589996
,,87,82.550003
,,88,82.410004
,,89,82.730003
,,90,82.589996
,,91,82.660004
,,92,82.669998
,,93,82.720001
,,94,82.660004
,,95,82.610001
,,96,82.550003
,,97,82.519997
,,98,82.449997
,,99,82.750000
,,100,82.760002
,,101,82.589996
,,102,82.720001
,,103,82.730003
,,104,82.669998
,,105,82.430000
,,106,82.750000
,,107,82.660004
,,108,82.620003
,,109,82.550003
,,110,82.629997
,,111,82.610001
,,112,82.639999
,,113,82.699997
,,114,82.760002
,,115,82.570000
,,116,82.760002
,,117,82.690002
,,118,82.629997
,,119,82.500000
,,120,82.480003
,,121,82.680000
,,122,82.660004
,,123,82.610001
,,124,82.699997
,,125,82.519997
,,126,82.660004
,,127,82.709999
,,128,82.760002
,,129,82.809998
,,130,82.660004
,,131,82.620003
,,132,82.550003
,,133,82.599998
,,134,82.680000
,,135,82.610001
,,136,82.669998
,,137,82.660004
,,138,82.720001
,,139,82.570000
,,140,82.610001
,,141,82.559998
,,142,82.680000
,,143,82.320000
,,144,82.669998
,,145,82.660004
,,146,82.559998
,,147,82.559998
,,148,82.540001
,,149,82.760002
,,150,82.629997
,,151,82.529999
,,152,82.480003
,,153,82.750000
,,154,82.650002
,,155,82.540001
,,156,82.550003
,,157,82.650002
,,158,82.629997
,,159,82.730003
,,160,82.589996
,,161,82.620003
,,162,82.709999
,,163,82.480003
,,164,82.629997
,,165,82.510002
,,166,82.620003
,,167,82.589996
,,168,82.620003
,,169,82.660004
,,170,82.769997
,,171,82.639999
,,172,82.849998
,,173,82.610001
,,174,82.669998
,,175,82.610001
,,176,82.580002
,,177,82.720001
,,178,82.589996
,,179,82.610001
,,180,82.769997
,,181,82.500000
,,182,82.639999
,,183,82.510002
,,184,82.389999
,,185,82.730003
,,186,82.669998
,,187,82.639999
,,188,82.610001
,,189,82.690002
,,190,82.660004
,,191,82.589996
,,192,82.730003
,,193,82.599998
,,194,82.730003
,,195,82.550003
,,196,82.680000
,,197,82.660004
,,198,82.660004
,,199,82.680000
,,200,82.559998
,,201,82.570000
,,202,82.620003
,,203,82.639999
,,204,82.660004
,,205,82.610001
,,206,82.599998
,,207,82.500000
,,208,82.589996
,,209,82.639999
,,210,82.599998
,,211,82.589996
,,212,82.599998
,,213,82.730003
,,214,82.809998
,,215,82.639999
,,216,82.599998
,,217,82.599998
,,218,82.629997
,,219,82.680000
,,220,82.699997
,,221,82.570000
,,222,82.570000
,,223,82.540001
,,224,82.699997
,,225,82.580002
,,226,82.830002
,,227,82.559998
,,228,82.690002
,,229,82.620003
,,230,82.790001
,,231,82.599998
,,232,82.660004
,,233,82.669998
,,234,82.739998
,,235,82.550003
,,236,82.580002
,,237,82.680000
,,238,82.709999
,,239,82.570000
,,240,82.570000
,,241,82.470001
,,242,82.629997
,,243,82.629997
,,244,82.480003
,,245,82.690002
,,246,82.669998
,,247,82.559998
,,248,82.629997
,,249,82.650002
,,250,82.680000
,,251,82.699997
,,252,82.669998
,,253,82.610001
,,254,82.709999
,,255,82.570000
,6:
,,0,82.589996
,,1,82.699997
,,2,82.620003
,,3,82.739998
,,4,82.680000
,,5,82.680000
,,6,82.720001
,,7,82.739998
,,8,82.699997
,,9,82.730003
,,10,82.650002
,,11,82.709999
,,12,82.660004
,,13,82.699997
,,14,82.699997
,,15,82.599998
,,16,82.669998
,,17,82.639999
,,18,82.639999
,,19,82.699997
,,20,82.680000
,,21,82.690002
,,22,82.720001
,,23,82.589996
,,24,82.709999
,,25,82.690002
,,26,82.699997
,,27,82.570000
,,28,82.720001
,,29,82.690002
,,30,82.690002
,,31,82.690002
,,32,82.750000
,,33,82.580002
,,34,82.660004
,,35,82.650002
,,36,82.680000
,,37,82.730003
,,38,82.660004
,,39,82.690002
,,40,82.709999
,,41,82.730003
,,42,82.620003
,,43,82.660004
,,44,82.709999
,,45,82.699997
,,46,82.699997
,,47,82.739998
,,48,82.650002
,,49,82.620003
,,50,82.660004
,,51,82.680000
,,52,82.669998
,,53,82.790001
,,54,82.699997
,,55,82.709999
,,56,82.699997
,,57,82.690002
,,58,82.669998
,,59,82.669998
,,60,82.769997
,,61,82.709999
,,62,82.650002
,,63,82.599998
,,64,82.739998
,,65,82.660004
,,66,82.690002
,,67,82.699997
,,68,82.739998
,,69,82.699997
,,70,82.680000
,,71,82.690002
,,72,82.739998
,,73,82.669998
,,74,82.699997
,,75,82.730003
,,76,82.690002
,,77,82.730003
,,78,82.690002
,,79,82.709999
,,80,82.699997
,,81,82.739998
,,82,82.570000
,,83,82.709999
,,84,82.650002
,,85,82.639999
,,86,82.730003
,,87,82.690002
,,88,82.750000
,,89,82.750000
,,90,82.669998
,,91,82.750000
,,92,82.610001
,,93,82.680000
,,94,82.720001
,,95,82.610001
,,96,82.620003
,,97,82.660004
,,98,82.699997
,,99,82.680000
,,100,82.720001
,,101,82.739998
,,102,82.660004
,,103,82.669998
,,104,82.650002
,,105,82.690002
,,106,82.650002
,,107,82.660004
,,108,82.730003
,,109,82.699997
,,110,82.800003
,,111,82.779999
,,112,82.739998
,,113,82.620003
,,114,82.690002
,,115,82.660004
,,116,82.680000
,,117,82.709999
,,118,82.750000
,,119,82.709999
,,120,82.669998
,,121,82.680000
,,122,82.660004
,,123,82.760002
,,124,82.680000
,,125,82.720001
,,126,82.709999
,,127,82.650002
,,128,82.680000
,,129,82.660004
,,130,82.709999
,,131,82.620003
,,132,82.760002
,,133,82.629997
,,134,82.660004
,,135,82.720001
,,136,82.660004
,,137,82.709999
,,138,82.680000
,,139,82.620003
,,140,82.629997
,,141,82.629997
,,142,82.690002
,,143,82.620003
,,144,82.699997
,,145,82.730003
,,146,82.690002
,,147,82.709999
,,148,82.680000
,,149,82.580002
,,150,82.730003
,,151,82.730003
,,152,82.750000
,,153,82.639999
,,154,82.620003
,,155,82.739998
,,156,82.699997
,,157,82.699997
,,158,82.720001
,,159,82.680000
,,160,82.690002
,,161,82.620003
,,162,82.690002
,,163,82.690002
,,164,82.680000
,,165,82.720001
,,166,82.760002
,,167,82.709999
,,168,82.690002
,,169,82.790001
,,170,82.680000
,,171,82.620003
,,172,82.660004
,,173,82.709999
,,174,82.669998
,,175,82.629997
,,176,82.690002
,,177,82.639999
,,178,82.599998
,,179,82.720001
,,180,82.680000
,,181,82.669998
,,182,82.599998
,,183,82.720001
,,184,82.650002
,,185,82.699997
,,186,82.639999
,,187,82.660004
,,188,82.599998
,,189,82.720001
,,190,82.660004
,,191,82.690002
,,192,82.629997
,,193,82.680000
,,194,82.769997
,,195,82.720001
,,196,82.669998
,,197,82.660004
,,198,82.809998
,,199,82.570000
,,200,82.680000
,,201,82.760002
,,202,82.739998
,,203,82.680000
,,204,82.589996
,,205,82.730003
,,206,82.820000
,,207,82.650002
,,208,82.559998
,,209,82.680000
,,210,82.620003
,,211,82.629997
,,212,82.690002
,,213,82.709999
,,214,82.760002
,,215,82.650002
,,216,82.680000
,,217,82.739998
,,218,82.620003
,,219,82.720001
,,220,82.690002
,,221,82.680000
,,222,82.680000
,,223,82.699997
,,224,82.660004
,,225,82.699997
,,226,82.660004
,,227,82.669998
,,228,82.669998
,,229,82.610001
,,230,82.699997
,,231,82.680000
,,232,82.580002
,,233,82.669998
,,234,82.660004
,,235,82.639999
,,236,82.620003
,,237,82.680000
,,238,82.639999
,,239,82.709999
,,240,82.699997
,,241,82.720001
,,242,82.660004
,,243,82.680000
,,244,82.620003
,,245,82.660004
,,246,82.680000
,,247,82.690002
,,248,82.610001
,,249,82.639999
,,250,82.730003
,,251,82.669998
,,252,82.690002
,,253,82.809998
,,254,82.629997
,,255,82.620003
,,256,82.709999
,,257,82.690002
,,258,82.699997
,,259,82.699997
,,260,82.720001
,,261,82.680000
,,262,82.660004
,,263,82.690002
,,264,82.639999
,,265,82.730003
,,266,82.680000
,,267,82.720001
,,268,82.830002
,,269,82.669998
,,270,82.699997
,,271,82.699997
,,272,82.699997
,,273,82.639999
,,274,82.620003
,,275,82.690002
,,276,82.730003
,,277,82.669998
,,278,82.720001
,,279,82.690002
,,280,82.690002
,,281,82.540001
,,282,82.699997
,,283,82.669998
,,284,82.720001
,,285,82.660004
,,286,82.720001
,,287,82.690002
,,288,82.720001
,,289,82.620003
,,290,82.639999
,,291,82.730003
,,292,82.720001
,,293,82.739998
,,294,82.680000
,,295,82.620003
,,296,82.610001
,,297,82.690002
,,298,82.680000
,,299,82.620003
,,300,82.660004
,,301,82.639999
,,302,82.610001
,,303,82.820000
,,304,82.699997
,,305,82.680000
,,306,82.669998
,,307,82.690002
,,308,82.660004
,,309,82.680000
,,310,82.650002
,,311,82.800003
,,312,82.650002
,,313,82.720001
,,314,82.720001
,,315,82.690002
,,316,82.690002
,,317,82.639999
,,318,82.570000
,,319,82.639999
,,320,82.699997
,,321,82.620003
,,322,82.599998
,,323,82.709999
,,324,82.750000
,,325,82.730003
,,326,82.650002
,,327,82.709999
,,328,82.739998
,,329,82.570000
,,330,82.709999
,,331,82.610001
,,332,82.639999
,,333,82.739998
,,334,82.669998
,,335,82.680000
,,336,82.639999
,,337,82.690002
,,338,82.720001
,,339,82.650002
,,340,82.669998
,,341,82.709999
,,342,82.650002
,,343,82.660004
,,344,82.699997
,,345,82.800003
,,346,82.699997
,,347,82.690002
,,348,82.750000
,,349,82.680000
,,350,82.650002
,,351,82.709999
,,352,82.690002
,,353,82.610001
,,354,82.720001
,,355,82.669998
,,356,82.730003
,,357,82.739998
,,358,82.699997
,,359,82.750000
,,360,82.599998
,,361,82.669998
,,362,82.730003
,,363,82.709999
,,364,82.730003
,,365,82.730003
,,366,82.699997
,,367,82.650002
,,368,82.709999
,,369,82.690002
,,370,82.690002
,,371,82.690002
,,372,82.660004
,,373,82.730003
,,374,82.650002
,,375,82.699997
,,376,82.690002
,,377,82.629997
,,378,82.529999
,,379,82.800003
,,380,82.639999
,,381,82.660004
,,382,82.680000
,,383,82.709999
,,384,82.690002
,,385,82.709999
,,386,82.720001
,,387,82.680000
,,388,82.699997
,,389,82.599998
,,390,82.699997
,,391,82.750000
,,392,82.660004
,,393,82.580002
,,394,82.650002
,,395,82.599998
,,396,82.709999
,,397,82.690002
,,398,82.699997
,,399,82.750000
,,400,82.739998
,,401,82.599998
,,402,82.720001
,,403,82.680000
,,404,82.690002
,,405,82.769997
,,406,82.699997
,,407,82.769997
,,408,82.669998
,,409,82.720001
,,410,82.660004
,,411,82.680000
,,412,82.690002
,,413,82.709999
,,414,82.669998
,,415,82.669998
,,416,82.680000
,,417,82.739998
,,418,82.720001
,,419,82.680000
,,420,82.779999
,,421,82.709999
,,422,82.650002
,,423,82.760002
,,424,82.610001
,,425,82.680000
,,426,82.690002
,,427,82.699997
,,428,82.639999
,,429,82.739998
,,430,82.709999
,,431,82.830002
,,432,82.650002
,,433,82.690002
,,434,82.720001
,,435,82.769997
,,436,82.570000
,,437,82.599998
,,438,82.680000
,,439,82.680000
,,440,82.610001
,,441,82.680000
,,442,82.669998
,,443,82.699997
,,444,82.620003
,,445,82.739998
,,446,82.730003
,,447,82.650002
,,448,82.699997
,,449,82.660004
,,450,82.769997
,,451,82.730003
,,452,82.699997
,,453,82.709999
,,454,82.669998
,,455,82.730003
,,456,82.739998
,,457,82.669998
,,458,82.639999
,,459,82.709999
,,460,82.639999
,,461,82.730003
,,462,82.879997
,,463,82.760002
,,464,82.730003
,,465,82.669998
,,466,82.699997
,,467,82.690002
,,468,82.709999
,,469,82.639999
,,470,82.680000
,,471,82.669998
,,472,82.650002
,,473,82.680000
,,474,82.650002
,,475,82.650002
,,476,82.760002
,,477,82.769997
,,478,82.709999
,,479,82.709999
,,480,82.760002
,,481,82.699997
,,482,82.699997
,,483,82.699997
,,484,82.739998
,,485,82.650002
,,486,82.709999
,,487,82.639999
,,488,82.680000
,,489,82.660004
,,490,82.610001
,,491,82.699997
,,492,82.690002
,,493,82.690002
,,494,82.639999
,,495,82.870003
,,496,82.699997
,,497,82.690002
,,498,82.680000
,,499,82.739998
,,500,82.750000
,,501,82.629997
,,502,82.629997
,,503,82.760002
,,504,82.690002
,,505,82.690002
,,506,82.680000
,,507,82.709999
,,508,82.739998
,,509,82.690002
,,510,82.620003
,,511,82.699997
,7:
,,0,82.680000
,,1,82.690002
,,2,82.620003
,,3,82.669998
,,4,82.699997
,,5,82.660004
,,6,82.680000
,,7,82.669998
,,8,82.699997
,,9,82.650002
,,10,82.680000
,,11,82.669998
,,12,82.690002
,,13,82.680000
,,14,82.690002
,,15,82.690002
,,16,82.669998
,,17,82.680000
,,18,82.680000
,,19,82.699997
,,20,82.669998
,,21,82.680000
,,22,82.680000
,,23,82.650002
,,24,82.669998
,,25,82.680000
,,26,82.699997
,,27,82.690002
,,28,82.709999
,,29,82.730003
,,30,82.669998
,,31,82.680000
,,32,82.680000
,,33,82.680000
,,34,82.699997
,,35,82.669998
,,36,82.709999
,,37,82.699997
,,38,82.730003
,,39,82.620003
,,40,82.699997
,,41,82.669998
,,42,82.699997
,,43,82.680000
,,44,82.650002
,,45,82.660004
,,46,82.660004
,,47,82.680000
,,48,82.680000
,,49,82.720001
,,50,82.660004
,,51,82.660004
,,52,82.650002
,,53,82.709999
,,54,82.660004
,,55,82.699997
,,56,82.669998
,,57,82.650002
,,58,82.680000
,,59,82.669998
,,60,82.680000
,,61,82.680000
,,62,82.709999
,,63,82.680000
,,64,82.680000
,,65,82.650002
,,66,82.699997
,,67,82.699997
,,68,82.660004
,,69,82.709999
,,70,82.720001
,,71,82.699997
,,72,82.660004
,,73,82.680000
,,74,82.680000
,,75,82.699997
,,76,82.690002
,,77,82.629997
,,78,82.680000
,,79,82.669998
,,80,82.639999
,,81,82.690002
,,82,82.690002
,,83,82.690002
,,84,82.660004
,,85,82.680000
,,86,82.650002
,,87,82.720001
,,88,82.650002
,,89,82.690002
,,90,82.709999
,,91,82.699997
,,92,82.680000
,,93,82.639999
,,94,82.680000
,,95,82.669998
,,96,82.690002
,,97,82.639999
,,98,82.690002
,,99,82.680000
,,100,82.639999
,,101,82.650002
,,102,82.660004
,,103,82.709999
,,104,82.680000
,,105,82.699997
,,106,82.639999
,,107,82.639999
,,108,82.690002
,,109,82.680000
,,110,82.680000
,,111,82.629997
,,112,82.680000
,,113,82.709999
,,114,82.699997
,,115,82.699997
,,116,82.669998
,,117,82.690002
,,118,82.730003
,,119,82.650002
,,120,82.669998
,,121,82.720001
,,122,82.680000
,,123,82.680000
,,124,82.690002
,,125,82.680000
,,126,82.669998
,,127,82.660004
,,128,82.650002
,,129,82.669998
,,130,82.690002
,,131,82.699997
,,132,82.699997
,,133,82.690002
,,134,82.639999
,,135,82.680000
,,136,82.699997
,,137,82.699997
,,138,82.699997
,,139,82.709999
,,140,82.720001
,,141,82.650002
,,142,82.699997
,,143,82.709999
,,144,82.699997
,,145,82.669998
,,146,82.709999
,,147,82.690002
,,148,82.669998
,,149,82.650002
,,150,82.650002
,,151,82.669998
,,152,82.669998
,,153,82.709999
,,154,82.709999
,,155,82.669998
,,156,82.730003
,,157,82.650002
,,158,82.680000
,,159,82.699997
,,160,82.699997
,,161,82.660004
,,162,82.639999
,,163,82.669998
,,164,82.680000
,,165,82.669998
,,166,82.680000
,,167,82.680000
,,168,82.709999
,,169,82.669998
,,170,82.709999
,,171,82.690002
,,172,82.680000
,,173,82.709999
,,174,82.720001
,,175,82.650002
,,176,82.669998
,,177,82.730003
,,178,82.709999
,,179,82.699997
,,180,82.669998
,,181,82.680000
,,182,82.660004
,,183,82.699997
,,184,82.680000
,,185,82.699997
,,186,82.629997
,,187,82.690002
,,188,82.730003
,,189,82.709999
,,190,82.669998
,,191,82.669998
,,192,82.669998
,,193,82.650002
,,194,82.660004
,,195,82.680000
,,196,82.690002
,,197,82.680000
,,198,82.709999
,,199,82.690002
,,200,82.680000
,,201,82.650002
,,202,82.690002
,,203,82.720001
,,204,82.650002
,,205,82.680000
,,206,82.639999
,,207,82.660004
,,208,82.709999
,,209,82.680000
,,210,82.690002
,,211,82.699997
,,212,82.690002
,,213,82.690002
,,214,82.669998
,,215,82.669998
,,216,82.669998
,,217,82.660004
,,218,82.699997
,,219,82.699997
,,220,82.690002
,,221,82.669998
,,222,82.639999
,,223,82.699997
,,224,82.650002
,,225,82.629997
,,226,82.669998
,,227,82.720001
,,228,82.660004
,,229,82.699997
,,230,82.690002
,,231,82.669998
,,232,82.669998
,,233,82.709999
,,234,82.660004
,,235,82.699997
,,236,82.709999
,,237,82.669998
,,238,82.650002
,,239,82.690002
,,240,82.669998
,,241,82.669998
,,242,82.690002
,,243,82.690002
,,244,82.699997
,,245,82.669998
,,246,82.660004
,,247,82.660004
,,248,82.639999
,,249,82.680000
,,250,82.660004
,,251,82.680000
,,252,82.660004
,,253,82.660004
,,254,82.709999
,,255,82.720001
,,256,82.709999
,,257,82.680000
,,258,82.690002
,,259,82.699997
,,260,82.650002
,,261,82.699997
,,262,82.739998
,,263,82.680000
,,264,82.690002
,,265,82.730003
,,266,82.669998
,,267,82.709999
,,268,82.690002
,,269,82.720001
,,270,82.709999
,,271,82.699997
,,272,82.669998
,,273,82.699997
,,274,82.669998
,,275,82.699997
,,276,82.720001
,,277,82.680000
,,278,82.669998
,,279,82.680000
,,280,82.730003
,,281,82.709999
,,282,82.669998
,,283,82.690002
,,284,82.690002
,,285,82.610001
,,286,82.709999
,,287,82.709999
,,288,82.709999
,,289,82.680000
,,290,82.720001
,,291,82.699997
,,292,82.680000
,,293,82.660004
,,294,82.720001
,,295,82.680000
,,296,82.690002
,,297,82.669998
,,298,82.660004
,,299,82.699997
,,300,82.660004
,,301,82.699997
,,302,82.650002
,,303,82.650002
,,304,82.699997
,,305,82.699997
,,306,82.660004
,,307,82.669998
,,308,82.660004
,,309,82.699997
,,310,82.660004
,,311,82.739998
,,312,82.709999
,,313,82.699997
,,314,82.739998
,,315,82.699997
,,316,82.669998
,,317,82.669998
,,318,82.690002
,,319,82.669998
,,320,82.680000
,,321,82.680000
,,322,82.639999
,,323,82.680000
,,324,82.739998
,,325,82.660004
,,326,82.660004
,,327,82.680000
,,328,82.680000
,,329,82.680000
,,330,82.709999
,,331,82.639999
,,332,82.720001
,,333,82.629997
,,334,82.680000
,,335,82.629997
,,336,82.690002
,,337,82.660004
,,338,82.709999
,,339,82.650002
,,340,82.669998
,,341,82.669998
,,342,82.620003
,,343,82.650002
,,344,82.690002
,,345,82.639999
,,346,82.690002
,,347,82.699997
,,348,82.699997
,,349,82.709999
,,350,82.690002
,,351,82.680000
,,352,82.650002
,,353,82.739998
,,354,82.709999
,,355,82.709999
,,356,82.720001
,,357,82.669998
,,358,82.650002
,,359,82.660004
,,360,82.680000
,,361,82.690002
,,362,82.680000
,,363,82.690002
,,364,82.639999
,,365,82.720001
,,366,82.660004
,,367,82.709999
,,368,82.699997
,,369,82.680000
,,370,82.699997
,,371,82.610001
,,372,82.639999
,,373,82.699997
,,374,82.669998
,,375,82.660004
,,376,82.680000
,,377,82.690002
,,378,82.669998
,,379,82.669998
,,380,82.730003
,,381,82.690002
,,382,82.669998
,,383,82.690002
,,384,82.690002
,,385,82.660004
,,386,82.699997
,,387,82.709999
,,388,82.669998
,,389,82.660004
,,390,82.680000
,,391,82.669998
,,392,82.709999
,,393,82.690002
,,394,82.669998
,,395,82.690002
,,396,82.680000
,,397,82.709999
,,398,82.709999
,,399,82.629997
,,400,82.690002
,,401,82.690002
,,402,82.669998
,,403,82.690002
,,404,82.709999
,,405,82.690002
,,406,82.680000
,,407,82.660004
,,408,82.690002
,,409,82.680000
,,410,82.699997
,,411,82.680000
,,412,82.669998
,,413,82.620003
,,414,82.709999
,,415,82.669998
,,416,82.650002
,,417,82.699997
,,418,82.680000
,,419,82.660004
,,420,82.690002
,,421,82.639999
,,422,82.639999
,,423,82.680000
,,424,82.699997
,,425,82.660004
,,426,82.680000
,,427,82.680000
,,428,82.690002
,,429,82.680000
,,430,82.660004
,,431,82.650002
,,432,82.699997
,,433,82.680000
,,434,82.709999
,,435,82.699997
,,436,82.680000
,,437,82.690002
,,438,82.690002
,,439,82.660004
,,440,82.660004
,,441,82.709999
,,442,82.650002
,,443,82.650002
,,444,82.739998
,,445,82.699997
,,446,82.680000
,,447,82.699997
,,448,82.660004
,,449,82.690002
,,450,82.660004
,,451,82.690002
,,452,82.680000
,,453,82.680000
,,454,82.669998
,,455,82.709999
,,456,82.730003
,,457,82.690002
,,458,82.690002
,,459,82.709999
,,460,82.720001
,,461,82.669998
,,462,82.639999
,,463,82.739998
,,464,82.680000
,,465,82.660004
,,466,82.680000
,,467,82.680000
,,468,82.699997
,,469,82.660004
,,470,82.690002
,,471,82.699997
,,472,82.650002
,,473,82.669998
,,474,82.699997
,,475,82.690002
,,476,82.680000
,,477,82.669998
,,478,82.690002
,,479,82.680000
,,480,82.690002
,,481,82.739998
,,482,82.669998
,,483,82.690002
,,484,82.669998
,,485,82.709999
,,486,82.669998
,,487,82.639999
,,488,82.699997
,,489,82.709999
,,490,82.660004
,,491,82.669998
,,492,82.690002
,,493,82.620003
,,494,82.680000
,,495,82.669998
,,496,82.669998
,,497,82.680000
,,498,82.709999
,,499,82.709999
,,500,82.699997
,,501,82.620003
,,502,82.650002
,,503,82.669998
,,504,82.690002
,,505,82.660004
,,506,82.709999
,,507,82.690002
,,508,82.680000
,,509,82.650002
,,510,82.669998
,,511,82.680000

Completed in 57.833332 minutes


==> images/data/raw-logs/channel-s-a/cnvW2A2_L0-L7.csv <==
Accuracy before error injection: 84.290001
-1:
,0:
,,0,83.930000
,,1,84.199997
,,2,84.099998
,,3,82.879997
,,4,83.860001
,,5,84.129997
,,6,84.169998
,,7,84.239998
,,8,84.139999
,,9,84.580002
,,10,84.010002
,,11,84.019997
,,12,84.680000
,,13,84.110001
,,14,84.040001
,,15,84.290001
,,16,81.739998
,,17,84.139999
,,18,84.000000
,,19,83.900002
,,20,84.300003
,,21,83.849998
,,22,83.779999
,,23,84.239998
,,24,82.459999
,,25,84.040001
,,26,84.419998
,,27,84.059998
,,28,84.199997
,,29,83.650002
,,30,80.500000
,,31,84.349998
,,32,84.320000
,,33,84.430000
,,34,83.970001
,,35,84.239998
,,36,84.279999
,,37,81.739998
,,38,84.099998
,,39,84.099998
,,40,83.349998
,,41,83.449997
,,42,84.199997
,,43,84.029999
,,44,84.180000
,,45,83.419998
,,46,84.080002
,,47,84.250000
,,48,84.040001
,,49,84.300003
,,50,84.489998
,,51,84.360001
,,52,84.239998
,,53,84.019997
,,54,84.019997
,,55,84.199997
,,56,83.570000
,,57,84.080002
,,58,83.940002
,,59,83.940002
,,60,84.070000
,,61,84.440002
,,62,82.610001
,,63,84.050003
,1:
,,0,84.050003
,,1,83.720001
,,2,83.949997
,,3,82.349998
,,4,84.279999
,,5,83.750000
,,6,83.650002
,,7,83.589996
,,8,83.349998
,,9,84.059998
,,10,84.139999
,,11,81.629997
,,12,83.570000
,,13,84.110001
,,14,83.500000
,,15,83.699997
,,16,84.139999
,,17,83.580002
,,18,83.680000
,,19,83.949997
,,20,84.070000
,,21,83.470001
,,22,82.610001
,,23,83.669998
,,24,83.930000
,,25,83.650002
,,26,83.309998
,,27,82.000000
,,28,83.160004
,,29,83.279999
,,30,83.760002
,,31,83.800003
,,32,83.800003
,,33,83.730003
,,34,84.370003
,,35,84.529999
,,36,83.949997
,,37,83.980003
,,38,83.389999
,,39,84.379997
,,40,83.750000
,,41,83.970001
,,42,83.919998
,,43,83.970001
,,44,84.080002
,,45,83.919998
,,46,83.730003
,,47,83.529999
,,48,83.550003
,,49,84.150002
,,50,83.860001
,,51,84.370003
,,52,82.849998
,,53,84.110001
,,54,83.889999
,,55,83.699997
,,56,84.160004
,,57,83.790001
,,58,84.339996
,,59,84.309998
,,60,83.449997
,,61,83.730003
,,62,83.879997
,,63,83.930000
,2:
,,0,84.290001
,,1,84.250000
,,2,84.410004
,,3,81.639999
,,4,84.070000
,,5,82.650002
,,6,84.220001
,,7,74.800003
,,8,84.120003
,,9,81.629997
,,10,83.949997
,,11,84.389999
,,12,84.120003
,,13,84.129997
,,14,84.250000
,,15,82.430000
,,16,84.279999
,,17,83.449997
,,18,84.029999
,,19,81.889999
,,20,83.150002
,,21,84.190002
,,22,83.290001
,,23,79.830002
,,24,84.230003
,,25,74.959999
,,26,79.839996
,,27,79.739998
,,28,83.900002
,,29,84.309998
,,30,84.360001
,,31,80.029999
,,32,83.059998
,,33,84.589996
,,34,78.419998
,,35,83.830002
,,36,84.180000
,,37,82.949997
,,38,82.720001
,,39,81.750000
,,40,80.430000
,,41,84.400002
,,42,83.639999
,,43,84.389999
,,44,81.470001
,,45,80.599998
,,46,84.489998
,,47,80.459999
,,48,84.139999
,,49,80.410004
,,50,84.529999
,,51,84.370003
,,52,84.150002
,,53,84.099998
,,54,84.339996
,,55,84.279999
,,56,80.089996
,,57,82.889999
,,58,84.300003
,,59,84.379997
,,60,78.510002
,,61,77.820000
,,62,83.440002
,,63,83.089996
,,64,83.529999
,,65,84.430000
,,66,79.750000
,,67,80.889999
,,68,84.339996
,,69,84.410004
,,70,82.580002
,,71,80.970001
,,72,84.320000
,,73,84.529999
,,74,84.139999
,,75,78.849998
,,76,81.820000
,,77,81.529999
,,78,84.589996
,,79,81.389999
,,80,83.910004
,,81,84.419998
,,82,84.330002
,,83,82.480003
,,84,83.839996
,,85,83.820000
,,86,84.260002
,,87,80.129997
,,88,84.269997
,,89,81.750000
,,90,82.690002
,,91,84.529999
,,92,84.160004
,,93,84.290001
,,94,84.349998
,,95,83.769997
,,96,84.120003
,,97,75.680000
,,98,84.290001
,,99,84.320000
,,100,83.889999
,,101,84.290001
,,102,84.449997
,,103,84.050003
,,104,83.839996
,,105,84.070000
,,106,84.489998
,,107,84.180000
,,108,84.269997
,,109,81.559998
,,110,82.010002
,,111,84.239998
,,112,84.059998
,,113,84.400002
,,114,84.180000
,,115,84.510002
,,116,83.629997
,,117,84.389999
,,118,84.059998
,,119,84.349998
,,120,83.769997
,,121,84.410004
,,122,84.050003
,,123,84.330002
,,124,84.160004
,,125,84.339996
,,126,82.860001
,,127,84.440002
,3:
,,0,84.150002
,,1,83.980003
,,2,84.550003
,,3,83.940002
,,4,84.010002
,,5,84.150002
,,6,84.419998
,,7,83.550003
,,8,84.150002
,,9,84.180000
,,10,84.309998
,,11,84.480003
,,12,84.080002
,,13,84.459999
,,14,84.430000
,,15,84.080002
,,16,84.080002
,,17,84.139999
,,18,84.070000
,,19,84.209999
,,20,84.339996
,,21,83.760002
,,22,84.239998
,,23,83.870003
,,24,84.279999
,,25,84.070000
,,26,84.089996
,,27,84.000000
,,28,83.879997
,,29,84.129997
,,30,84.129997
,,31,84.080002
,,32,84.180000
,,33,84.139999
,,34,84.300003
,,35,84.360001
,,36,84.209999
,,37,83.839996
,,38,84.120003
,,39,83.989998
,,40,84.089996
,,41,84.160004
,,42,84.080002
,,43,84.290001
,,44,83.870003
,,45,84.190002
,,46,84.269997
,,47,84.160004
,,48,84.209999
,,49,83.919998
,,50,84.180000
,,51,84.239998
,,52,84.419998
,,53,84.120003
,,54,83.989998
,,55,84.220001
,,56,84.230003
,,57,84.180000
,,58,84.320000
,,59,84.279999
,,60,84.309998
,,61,84.309998
,,62,84.150002
,,63,84.430000
,,64,84.190002
,,65,84.300003
,,66,84.029999
,,67,84.239998
,,68,84.360001
,,69,84.190002
,,70,84.279999
,,71,84.169998
,,72,82.510002
,,73,84.000000
,,74,84.290001
,,75,84.139999
,,76,84.279999
,,77,84.419998
,,78,83.949997
,,79,84.059998
,,80,84.050003
,,81,84.230003
,,82,84.120003
,,83,84.290001
,,84,84.029999
,,85,84.260002
,,86,84.300003
,,87,84.019997
,,88,84.370003
,,89,84.190002
,,90,83.849998
,,91,84.040001
,,92,84.400002
,,93,84.269997
,,94,82.570000
,,95,84.290001
,,96,83.400002
,,97,83.830002
,,98,84.279999
,,99,84.389999
,,100,84.180000
,,101,83.989998
,,102,84.160004
,,103,83.620003
,,104,84.199997
,,105,84.050003
,,106,84.230003
,,107,84.199997
,,108,84.040001
,,109,84.120003
,,110,84.120003
,,111,83.970001
,,112,84.139999
,,113,83.959999
,,114,84.029999
,,115,84.339996
,,116,83.949997
,,117,84.349998
,,118,84.220001
,,119,84.110001
,,120,84.010002
,,121,84.029999
,,122,84.129997
,,123,84.029999
,,124,84.029999
,,125,84.260002
,,126,84.139999
,,127,84.099998
,4:
,,0,83.610001
,,1,83.610001
,,2,84.309998
,,3,83.730003
,,4,84.269997
,,5,84.019997
,,6,84.209999
,,7,84.209999
,,8,84.300003
,,9,84.190002
,,10,83.669998
,,11,84.269997
,,12,84.260002
,,13,83.750000
,,14,84.459999
,,15,84.250000
,,16,84.300003
,,17,83.400002
,,18,84.279999
,,19,84.209999
,,20,84.169998
,,21,84.419998
,,22,84.269997
,,23,83.970001
,,24,84.529999
,,25,84.339996
,,26,84.239998
,,27,84.220001
,,28,83.519997
,,29,83.500000
,,30,84.190002
,,31,83.489998
,,32,84.180000
,,33,84.239998
,,34,84.410004
,,35,83.580002
,,36,83.919998
,,37,84.279999
,,38,84.250000
,,39,84.010002
,,40,83.410004
,,41,84.080002
,,42,83.529999
,,43,82.540001
,,44,84.379997
,,45,84.180000
,,46,84.330002
,,47,84.230003
,,48,84.230003
,,49,84.230003
,,50,84.269997
,,51,84.300003
,,52,84.169998
,,53,84.309998
,,54,84.230003
,,55,84.339996
,,56,84.279999
,,57,84.190002
,,58,84.239998
,,59,83.790001
,,60,84.290001
,,61,84.139999
,,62,83.849998
,,63,84.180000
,,64,84.199997
,,65,84.279999
,,66,84.160004
,,67,83.639999
,,68,83.470001
,,69,84.169998
,,70,84.360001
,,71,82.889999
,,72,84.410004
,,73,84.220001
,,74,84.160004
,,75,84.070000
,,76,84.449997
,,77,83.870003
,,78,84.290001
,,79,83.480003
,,80,84.029999
,,81,84.290001
,,82,84.129997
,,83,84.300003
,,84,84.379997
,,85,82.889999
,,86,83.470001
,,87,84.160004
,,88,83.570000
,,89,84.269997
,,90,83.330002
,,91,82.980003
,,92,84.379997
,,93,83.970001
,,94,84.290001
,,95,84.180000
,,96,83.540001
,,97,83.489998
,,98,84.160004
,,99,84.309998
,,100,83.239998
,,101,83.370003
,,102,83.510002
,,103,84.190002
,,104,84.220001
,,105,82.910004
,,106,84.160004
,,107,84.320000
,,108,84.300003
,,109,84.120003
,,110,83.529999
,,111,83.570000
,,112,84.230003
,,113,84.180000
,,114,84.209999
,,115,83.849998
,,116,83.959999
,,117,84.199997
,,118,84.339996
,,119,84.300003
,,120,84.209999
,,121,84.290001
,,122,83.519997
,,123,83.330002
,,124,83.639999
,,125,83.660004
,,126,84.330002
,,127,84.230003
,,128,83.760002
,,129,84.320000
,,130,84.360001
,,131,84.279999
,,132,84.180000
,,133,84.459999
,,134,83.410004
,,135,83.980003
,,136,84.290001
,,137,84.279999
,,138,83.620003
,,139,83.550003
,,140,84.239998
,,141,84.389999
,,142,84.419998
,,143,84.449997
,,144,83.279999
,,145,84.120003
,,146,84.239998
,,147,84.349998
,,148,84.260002
,,149,84.110001
,,150,84.230003
,,151,84.230003
,,152,84.330002
,,153,84.269997
,,154,84.290001
,,155,84.300003
,,156,84.209999
,,157,84.410004
,,158,83.629997
,,159,83.790001
,,160,84.080002
,,161,84.199997
,,162,83.470001
,,163,84.339996
,,164,83.730003
,,165,84.019997
,,166,84.180000
,,167,83.589996
,,168,83.510002
,,169,84.349998
,,170,84.160004
,,171,84.360001
,,172,83.690002
,,173,84.349998
,,174,83.480003
,,175,83.500000
,,176,83.220001
,,177,83.760002
,,178,83.330002
,,179,83.830002
,,180,84.320000
,,181,84.260002
,,182,83.830002
,,183,84.370003
,,184,83.580002
,,185,83.660004
,,186,84.110001
,,187,84.220001
,,188,84.269997
,,189,84.019997
,,190,83.739998
,,191,83.160004
,,192,83.910004
,,193,83.750000
,,194,84.419998
,,195,84.320000
,,196,84.190002
,,197,84.250000
,,198,84.199997
,,199,84.120003
,,200,84.250000
,,201,83.989998
,,202,83.680000
,,203,84.290001
,,204,83.480003
,,205,84.209999
,,206,84.510002
,,207,84.320000
,,208,84.440002
,,209,84.339996
,,210,84.070000
,,211,83.860001
,,212,84.290001
,,213,83.779999
,,214,83.870003
,,215,84.459999
,,216,84.040001
,,217,84.400002
,,218,83.809998
,,219,84.250000
,,220,84.320000
,,221,84.349998
,,222,83.309998
,,223,83.790001
,,224,83.919998
,,225,84.059998
,,226,84.150002
,,227,84.400002
,,228,84.400002
,,229,84.209999
,,230,84.360001
,,231,83.379997
,,232,84.199997
,,233,83.650002
,,234,84.320000
,,235,83.589996
,,236,83.849998
,,237,84.059998
,,238,83.699997
,,239,84.190002
,,240,84.099998
,,241,83.650002
,,242,83.900002
,,243,83.849998
,,244,83.660004
,,245,83.510002
,,246,83.639999
,,247,84.290001
,,248,84.260002
,,249,84.440002
,,250,84.470001
,,251,84.250000
,,252,84.209999
,,253,83.059998
,,254,84.379997
,,255,83.230003
,5:
,,0,84.300003
,,1,84.300003
,,2,84.230003
,,3,84.300003
,,4,84.250000
,,5,84.430000
,,6,84.169998
,,7,84.190002
,,8,84.239998
,,9,84.230003
,,10,84.220001
,,11,84.339996
,,12,84.400002
,,13,84.169998
,,14,84.250000
,,15,84.279999
,,16,84.190002
,,17,84.260002
,,18,84.169998
,,19,84.320000
,,20,84.239998
,,21,84.239998
,,22,84.290001
,,23,84.470001
,,24,84.199997
,,25,84.220001
,,26,84.209999
,,27,84.290001
,,28,84.290001
,,29,84.260002
,,30,84.169998
,,31,84.230003
,,32,84.309998
,,33,84.300003
,,34,84.320000
,,35,84.279999
,,36,84.279999
,,37,84.339996
,,38,84.300003
,,39,84.290001
,,40,84.300003
,,41,84.290001
,,42,84.169998
,,43,84.239998
,,44,84.349998
,,45,84.300003
,,46,84.230003
,,47,84.250000
,,48,84.320000
,,49,84.180000
,,50,84.080002
,,51,84.260002
,,52,84.199997
,,53,84.290001
,,54,84.120003
,,55,84.370003
,,56,84.230003
,,57,84.260002
,,58,84.220001
,,59,84.309998
,,60,84.239998
,,61,84.279999
,,62,84.150002
,,63,84.290001
,,64,84.209999
,,65,84.250000
,,66,84.230003
,,67,84.220001
,,68,84.410004
,,69,84.300003
,,70,84.220001
,,71,84.260002
,,72,84.309998
,,73,84.269997
,,74,84.139999
,,75,84.129997
,,76,84.309998
,,77,84.080002
,,78,84.290001
,,79,84.250000
,,80,84.160004
,,81,84.339996
,,82,84.349998
,,83,84.410004
,,84,84.330002
,,85,84.269997
,,86,84.279999
,,87,84.419998
,,88,84.349998
,,89,84.269997
,,90,84.290001
,,91,84.290001
,,92,84.230003
,,93,84.330002
,,94,84.349998
,,95,84.320000
,,96,84.279999
,,97,84.250000
,,98,84.470001
,,99,84.160004
,,100,84.239998
,,101,84.169998
,,102,84.279999
,,103,84.260002
,,104,84.309998
,,105,84.320000
,,106,84.070000
,,107,84.370003
,,108,84.260002
,,109,84.230003
,,110,84.349998
,,111,84.150002
,,112,84.209999
,,113,84.250000
,,114,84.199997
,,115,84.250000
,,116,84.320000
,,117,84.239998
,,118,84.230003
,,119,84.279999
,,120,84.239998
,,121,84.300003
,,122,84.360001
,,123,84.269997
,,124,84.199997
,,125,84.330002
,,126,84.260002
,,127,84.300003
,,128,84.250000
,,129,84.199997
,,130,84.419998
,,131,84.230003
,,132,84.449997
,,133,84.309998
,,134,84.349998
,,135,84.290001
,,136,84.239998
,,137,84.269997
,,138,84.339996
,,139,84.360001
,,140,84.260002
,,141,84.260002
,,142,84.260002
,,143,84.370003
,,144,84.139999
,,145,84.339996
,,146,84.260002
,,147,84.330002
,,148,84.360001
,,149,84.250000
,,150,84.290001
,,151,84.209999
,,152,84.309998
,,153,84.360001
,,154,84.279999
,,155,84.320000
,,156,84.379997
,,157,84.199997
,,158,84.220001
,,159,84.389999
,,160,84.339996
,,161,84.330002
,,162,84.199997
,,163,84.230003
,,164,84.250000
,,165,84.300003
,,166,84.230003
,,167,84.139999
,,168,84.300003
,,169,84.260002
,,170,84.279999
,,171,84.349998
,,172,84.190002
,,173,84.180000
,,174,84.419998
,,175,84.349998
,,176,84.309998
,,177,84.230003
,,178,84.269997
,,179,84.190002
,,180,84.360001
,,181,84.300003
,,182,84.300003
,,183,84.290001
,,184,84.160004
,,185,84.239998
,,186,84.129997
,,187,84.250000
,,188,84.190002
,,189,84.269997
,,190,84.250000
,,191,84.419998
,,192,84.129997
,,193,84.250000
,,194,84.410004
,,195,84.290001
,,196,84.199997
,,197,84.199997
,,198,84.290001
,,199,84.300003
,,200,84.300003
,,201,84.459999
,,202,84.279999
,,203,84.320000
,,204,84.339996
,,205,84.260002
,,206,84.260002
,,207,84.300003
,,208,84.290001
,,209,84.290001
,,210,84.199997
,,211,84.279999
,,212,84.199997
,,213,84.330002
,,214,84.180000
,,215,84.290001
,,216,84.370003
,,217,84.209999
,,218,84.309998
,,219,84.209999
,,220,84.349998
,,221,84.199997
,,222,84.150002
,,223,84.370003
,,224,84.239998
,,225,84.290001
,,226,84.160004
,,227,84.309998
,,228,84.250000
,,229,84.379997
,,230,84.290001
,,231,84.400002
,,232,84.269997
,,233,84.290001
,,234,84.250000
,,235,84.260002
,,236,84.300003
,,237,84.139999
,,238,84.320000
,,239,84.269997
,,240,84.309998
,,241,84.339996
,,242,84.360001
,,243,84.290001
,,244,84.220001
,,245,84.250000
,,246,84.269997
,,247,84.199997
,,248,84.400002
,,249,84.330002
,,250,84.440002
,,251,84.379997
,,252,84.239998
,,253,84.349998
,,254,84.379997
,,255,84.320000
,6:
,,0,84.260002
,,1,84.400002
,,2,84.250000
,,3,84.260002
,,4,84.300003
,,5,84.290001
,,6,84.389999
,,7,84.230003
,,8,84.250000
,,9,84.260002
,,10,84.290001
,,11,84.250000
,,12,84.209999
,,13,84.309998
,,14,84.330002
,,15,84.260002
,,16,84.250000
,,17,84.330002
,,18,84.330002
,,19,84.379997
,,20,84.330002
,,21,84.290001
,,22,84.279999
,,23,84.190002
,,24,84.300003
,,25,84.269997
,,26,84.300003
,,27,84.309998
,,28,84.320000
,,29,84.269997
,,30,84.300003
,,31,84.279999
,,32,84.279999
,,33,84.260002
,,34,84.290001
,,35,84.260002
,,36,84.250000
,,37,84.309998
,,38,84.250000
,,39,84.300003
,,40,84.300003
,,41,84.349998
,,42,84.239998
,,43,84.309998
,,44,84.279999
,,45,84.260002
,,46,84.180000
,,47,84.239998
,,48,84.180000
,,49,84.250000
,,50,84.300003
,,51,84.269997
,,52,84.309998
,,53,84.220001
,,54,84.330002
,,55,84.330002
,,56,84.360001
,,57,84.330002
,,58,84.269997
,,59,84.180000
,,60,84.309998
,,61,84.320000
,,62,84.290001
,,63,84.279999
,,64,84.300003
,,65,84.220001
,,66,84.250000
,,67,84.230003
,,68,84.230003
,,69,84.300003
,,70,84.320000
,,71,84.320000
,,72,84.250000
,,73,84.279999
,,74,84.300003
,,75,84.300003
,,76,84.290001
,,77,84.269997
,,78,84.309998
,,79,84.250000
,,80,84.349998
,,81,84.309998
,,82,84.239998
,,83,84.290001
,,84,84.230003
,,85,84.269997
,,86,84.160004
,,87,84.260002
,,88,84.269997
,,89,84.300003
,,90,84.290001
,,91,84.260002
,,92,84.400002
,,93,84.260002
,,94,84.300003
,,95,84.269997
,,96,84.349998
,,97,84.290001
,,98,84.320000
,,99,84.320000
,,100,84.180000
,,101,84.300003
,,102,84.199997
,,103,84.309998
,,104,84.260002
,,105,84.349998
,,106,84.260002
,,107,84.239998
,,108,84.360001
,,109,84.309998
,,110,84.360001
,,111,84.260002
,,112,84.330002
,,113,84.209999
,,114,84.269997
,,115,84.260002
,,116,84.330002
,,117,84.300003
,,118,84.360001
,,119,84.300003
,,120,84.239998
,,121,84.459999
,,122,84.209999
,,123,84.309998
,,124,84.239998
,,125,84.330002
,,126,84.269997
,,127,84.190002
,,128,84.230003
,,129,84.320000
,,130,84.300003
,,131,84.279999
,,132,84.260002
,,133,84.260002
,,134,84.330002
,,135,84.309998
,,136,84.320000
,,137,84.239998
,,138,84.250000
,,139,84.290001
,,140,84.209999
,,141,84.300003
,,142,84.260002
,,143,84.239998
,,144,84.430000
,,145,84.309998
,,146,84.309998
,,147,84.269997
,,148,84.279999
,,149,84.309998
,,150,84.279999
,,151,84.269997
,,152,84.279999
,,153,84.279999
,,154,84.279999
,,155,84.290001
,,156,84.309998
,,157,84.309998
,,158,84.320000
,,159,84.290001
,,160,84.239998
,,161,84.269997
,,162,84.290001
,,163,84.150002
,,164,84.269997
,,165,84.309998
,,166,84.300003
,,167,84.250000
,,168,84.339996
,,169,84.309998
,,170,84.309998
,,171,84.300003
,,172,84.300003
,,173,84.349998
,,174,84.269997
,,175,84.339996
,,176,84.330002
,,177,84.279999
,,178,84.290001
,,179,84.360001
,,180,84.089996
,,181,84.290001
,,182,84.239998
,,183,84.279999
,,184,84.260002
,,185,84.250000
,,186,84.279999
,,187,84.269997
,,188,84.269997
,,189,84.320000
,,190,84.309998
,,191,84.230003
,,192,84.239998
,,193,84.330002
,,194,84.279999
,,195,84.330002
,,196,84.260002
,,197,84.269997
,,198,84.330002
,,199,84.269997
,,200,84.290001
,,201,84.279999
,,202,84.279999
,,203,84.309998
,,204,84.290001
,,205,84.220001
,,206,84.260002
,,207,84.300003
,,208,84.309998
,,209,84.239998
,,210,84.290001
,,211,84.239998
,,212,84.290001
,,213,84.239998
,,214,84.309998
,,215,84.339996
,,216,84.370003
,,217,84.300003
,,218,84.220001
,,219,84.300003
,,220,84.260002
,,221,84.279999
,,222,84.269997
,,223,84.230003
,,224,84.400002
,,225,84.320000
,,226,84.300003
,,227,84.180000
,,228,84.320000
,,229,84.230003
,,230,84.279999
,,231,84.330002
,,232,84.260002
,,233,84.150002
,,234,84.160004
,,235,84.290001
,,236,84.269997
,,237,84.300003
,,238,84.339996
,,239,84.309998
,,240,84.300003
,,241,84.250000
,,242,84.260002
,,243,84.260002
,,244,84.260002
,,245,84.190002
,,246,84.239998
,,247,84.260002
,,248,84.269997
,,249,84.309998
,,250,84.300003
,,251,84.320000
,,252,84.239998
,,253,84.209999
,,254,84.300003
,,255,84.209999
,,256,84.239998
,,257,84.250000
,,258,84.389999
,,259,84.290001
,,260,84.260002
,,261,84.250000
,,262,84.269997
,,263,84.279999
,,264,84.300003
,,265,84.209999
,,266,84.260002
,,267,84.330002
,,268,84.300003
,,269,84.260002
,,270,84.250000
,,271,84.309998
,,272,84.320000
,,273,84.370003
,,274,84.279999
,,275,84.309998
,,276,84.290001
,,277,84.239998
,,278,84.320000
,,279,84.290001
,,280,84.400002
,,281,84.300003
,,282,84.290001
,,283,84.279999
,,284,84.309998
,,285,84.320000
,,286,84.320000
,,287,84.300003
,,288,84.260002
,,289,84.239998
,,290,84.250000
,,291,84.239998
,,292,84.339996
,,293,84.279999
,,294,84.309998
,,295,84.260002
,,296,84.360001
,,297,84.269997
,,298,84.330002
,,299,84.290001
,,300,84.300003
,,301,84.300003
,,302,84.180000
,,303,84.209999
,,304,84.230003
,,305,84.349998
,,306,84.279999
,,307,84.339996
,,308,84.309998
,,309,84.330002
,,310,84.220001
,,311,84.279999
,,312,84.260002
,,313,84.269997
,,314,84.309998
,,315,84.260002
,,316,84.339996
,,317,84.250000
,,318,84.239998
,,319,84.250000
,,320,84.370003
,,321,84.180000
,,322,84.309998
,,323,84.209999
,,324,84.309998
,,325,84.180000
,,326,84.239998
,,327,84.349998
,,328,84.239998
,,329,84.250000
,,330,84.309998
,,331,84.269997
,,332,84.220001
,,333,84.309998
,,334,84.290001
,,335,84.269997
,,336,84.269997
,,337,84.290001
,,338,84.339996
,,339,84.279999
,,340,84.260002
,,341,84.180000
,,342,84.279999
,,343,84.449997
,,344,84.209999
,,345,84.309998
,,346,84.269997
,,347,84.320000
,,348,84.269997
,,349,84.279999
,,350,84.330002
,,351,84.239998
,,352,84.239998
,,353,84.260002
,,354,84.230003
,,355,84.250000
,,356,84.339996
,,357,84.300003
,,358,84.379997
,,359,84.309998
,,360,84.360001
,,361,84.320000
,,362,84.320000
,,363,84.339996
,,364,84.239998
,,365,84.339996
,,366,84.320000
,,367,84.260002
,,368,84.199997
,,369,84.129997
,,370,84.300003
,,371,84.269997
,,372,84.360001
,,373,84.250000
,,374,84.180000
,,375,84.400002
,,376,84.220001
,,377,84.320000
,,378,84.309998
,,379,84.330002
,,380,84.290001
,,381,84.250000
,,382,84.250000
,,383,84.250000
,,384,84.239998
,,385,84.260002
,,386,84.400002
,,387,84.309998
,,388,84.220001
,,389,84.360001
,,390,84.279999
,,391,84.239998
,,392,84.349998
,,393,84.330002
,,394,84.300003
,,395,84.269997
,,396,84.269997
,,397,84.260002
,,398,84.250000
,,399,84.239998
,,400,84.300003
,,401,84.290001
,,402,84.250000
,,403,84.260002
,,404,84.339996
,,405,84.339996
,,406,84.260002
,,407,84.330002
,,408,84.410004
,,409,84.309998
,,410,84.309998
,,411,84.220001
,,412,84.290001
,,413,84.250000
,,414,84.320000
,,415,84.250000
,,416,84.320000
,,417,84.290001
,,418,84.230003
,,419,84.239998
,,420,84.260002
,,421,84.370003
,,422,84.260002
,,423,84.250000
,,424,84.309998
,,425,84.160004
,,426,84.260002
,,427,84.309998
,,428,84.330002
,,429,84.349998
,,430,84.290001
,,431,84.290001
,,432,84.320000
,,433,84.269997
,,434,84.230003
,,435,84.269997
,,436,84.320000
,,437,84.269997
,,438,84.260002
,,439,84.440002
,,440,84.300003
,,441,84.330002
,,442,84.239998
,,443,84.279999
,,444,84.220001
,,445,84.279999
,,446,84.209999
,,447,84.300003
,,448,84.260002
,,449,84.290001
,,450,84.230003
,,451,84.320000
,,452,84.269997
,,453,84.279999
,,454,84.279999
,,455,84.300003
,,456,84.330002
,,457,84.269997
,,458,84.230003
,,459,84.290001
,,460,84.320000
,,461,84.160004
,,462,84.239998
,,463,84.279999
,,464,84.239998
,,465,84.389999
,,466,84.300003
,,467,84.370003
,,468,84.209999
,,469,84.330002
,,470,84.269997
,,471,84.250000
,,472,84.260002
,,473,84.260002
,,474,84.339996
,,475,84.290001
,,476,84.279999
,,477,84.279999
,,478,84.279999
,,479,84.269997
,,480,84.320000
,,481,84.309998
,,482,84.260002
,,483,84.250000
,,484,84.290001
,,485,84.269997
,,486,84.150002
,,487,84.220001
,,488,84.279999
,,489,84.300003
,,490,84.260002
,,491,84.300003
,,492,84.250000
,,493,84.209999
,,494,84.309998
,,495,84.250000
,,496,84.290001
,,497,84.309998
,,498,84.440002
,,499,84.220001
,,500,84.220001
,,501,84.290001
,,502,84.290001
,,503,84.220001
,,504,84.190002
,,505,84.290001
,,506,84.290001
,,507,84.320000
,,508,84.260002
,,509,84.279999
,,510,84.250000
,,511,84.419998
,7:
,,0,84.279999
,,1,84.290001
,,2,84.320000
,,3,84.300003
,,4,84.300003
,,5,84.290001
,,6,84.260002
,,7,84.260002
,,8,84.300003
,,9,84.269997
,,10,84.290001
,,11,84.290001
,,12,84.300003
,,13,84.300003
,,14,84.279999
,,15,84.300003
,,16,84.279999
,,17,84.370003
,,18,84.279999
,,19,84.279999
,,20,84.300003
,,21,84.290001
,,22,84.300003
,,23,84.279999
,,24,84.269997
,,25,84.290001
,,26,84.300003
,,27,84.279999
,,28,84.279999
,,29,84.309998
,,30,84.279999
,,31,84.279999
,,32,84.279999
,,33,84.279999
,,34,84.279999
,,35,84.300003
,,36,84.279999
,,37,84.260002
,,38,84.250000
,,39,84.300003
,,40,84.279999
,,41,84.269997
,,42,84.300003
,,43,84.279999
,,44,84.300003
,,45,84.330002
,,46,84.260002
,,47,84.279999
,,48,84.279999
,,49,84.330002
,,50,84.230003
,,51,84.300003
,,52,84.320000
,,53,84.330002
,,54,84.320000
,,55,84.309998
,,56,84.290001
,,57,84.269997
,,58,84.269997
,,59,84.330002
,,60,84.300003
,,61,84.279999
,,62,84.239998
,,63,84.260002
,,64,84.309998
,,65,84.279999
,,66,84.279999
,,67,84.260002
,,68,84.290001
,,69,84.239998
,,70,84.269997
,,71,84.220001
,,72,84.260002
,,73,84.290001
,,74,84.279999
,,75,84.260002
,,76,84.290001
,,77,84.330002
,,78,84.279999
,,79,84.320000
,,80,84.309998
,,81,84.309998
,,82,84.290001
,,83,84.290001
,,84,84.290001
,,85,84.269997
,,86,84.290001
,,87,84.290001
,,88,84.290001
,,89,84.269997
,,90,84.230003
,,91,84.290001
,,92,84.279999
,,93,84.300003
,,94,84.290001
,,95,84.300003
,,96,84.279999
,,97,84.300003
,,98,84.260002
,,99,84.269997
,,100,84.309998
,,101,84.279999
,,102,84.320000
,,103,84.290001
,,104,84.290001
,,105,84.290001
,,106,84.279999
,,107,84.269997
,,108,84.309998
,,109,84.269997
,,110,84.279999
,,111,84.320000
,,112,84.309998
,,113,84.279999
,,114,84.320000
,,115,84.279999
,,116,84.320000
,,117,84.320000
,,118,84.279999
,,119,84.300003
,,120,84.300003
,,121,84.290001
,,122,84.320000
,,123,84.269997
,,124,84.279999
,,125,84.330002
,,126,84.290001
,,127,84.290001
,,128,84.300003
,,129,84.309998
,,130,84.339996
,,131,84.279999
,,132,84.269997
,,133,84.279999
,,134,84.290001
,,135,84.300003
,,136,84.269997
,,137,84.279999
,,138,84.300003
,,139,84.290001
,,140,84.260002
,,141,84.290001
,,142,84.239998
,,143,84.290001
,,144,84.250000
,,145,84.279999
,,146,84.279999
,,147,84.339996
,,148,84.290001
,,149,84.300003
,,150,84.279999
,,151,84.300003
,,152,84.300003
,,153,84.300003
,,154,84.269997
,,155,84.309998
,,156,84.269997
,,157,84.279999
,,158,84.279999
,,159,84.220001
,,160,84.279999
,,161,84.300003
,,162,84.300003
,,163,84.260002
,,164,84.260002
,,165,84.260002
,,166,84.260002
,,167,84.290001
,,168,84.290001
,,169,84.279999
,,170,84.290001
,,171,84.260002
,,172,84.279999
,,173,84.279999
,,174,84.300003
,,175,84.279999
,,176,84.269997
,,177,84.279999
,,178,84.269997
,,179,84.279999
,,180,84.290001
,,181,84.309998
,,182,84.239998
,,183,84.309998
,,184,84.300003
,,185,84.300003
,,186,84.260002
,,187,84.300003
,,188,84.260002
,,189,84.290001
,,190,84.309998
,,191,84.279999
,,192,84.279999
,,193,84.279999
,,194,84.250000
,,195,84.309998
,,196,84.269997
,,197,84.300003
,,198,84.279999
,,199,84.269997
,,200,84.250000
,,201,84.309998
,,202,84.290001
,,203,84.309998
,,204,84.300003
,,205,84.279999
,,206,84.279999
,,207,84.269997
,,208,84.239998
,,209,84.279999
,,210,84.290001
,,211,84.290001
,,212,84.320000
,,213,84.290001
,,214,84.290001
,,215,84.279999
,,216,84.320000
,,217,84.290001
,,218,84.279999
,,219,84.300003
,,220,84.279999
,,221,84.290001
,,222,84.290001
,,223,84.290001
,,224,84.279999
,,225,84.290001
,,226,84.290001
,,227,84.279999
,,228,84.260002
,,229,84.269997
,,230,84.279999
,,231,84.300003
,,232,84.269997
,,233,84.260002
,,234,84.290001
,,235,84.269997
,,236,84.260002
,,237,84.309998
,,238,84.269997
,,239,84.269997
,,240,84.269997
,,241,84.309998
,,242,84.239998
,,243,84.279999
,,244,84.309998
,,245,84.290001
,,246,84.309998
,,247,84.269997
,,248,84.300003
,,249,84.269997
,,250,84.260002
,,251,84.290001
,,252,84.279999
,,253,84.279999
,,254,84.300003
,,255,84.269997
,,256,84.300003
,,257,84.269997
,,258,84.269997
,,259,84.279999
,,260,84.320000
,,261,84.250000
,,262,84.300003
,,263,84.279999
,,264,84.290001
,,265,84.239998
,,266,84.279999
,,267,84.260002
,,268,84.279999
,,269,84.290001
,,270,84.320000
,,271,84.320000
,,272,84.279999
,,273,84.290001
,,274,84.279999
,,275,84.300003
,,276,84.220001
,,277,84.300003
,,278,84.250000
,,279,84.290001
,,280,84.269997
,,281,84.300003
,,282,84.269997
,,283,84.290001
,,284,84.300003
,,285,84.279999
,,286,84.300003
,,287,84.269997
,,288,84.269997
,,289,84.300003
,,290,84.320000
,,291,84.279999
,,292,84.309998
,,293,84.269997
,,294,84.290001
,,295,84.269997
,,296,84.269997
,,297,84.349998
,,298,84.300003
,,299,84.220001
,,300,84.260002
,,301,84.320000
,,302,84.279999
,,303,84.279999
,,304,84.230003
,,305,84.260002
,,306,84.290001
,,307,84.300003
,,308,84.279999
,,309,84.260002
,,310,84.269997
,,311,84.290001
,,312,84.309998
,,313,84.260002
,,314,84.290001
,,315,84.339996
,,316,84.279999
,,317,84.309998
,,318,84.260002
,,319,84.269997
,,320,84.300003
,,321,84.279999
,,322,84.260002
,,323,84.260002
,,324,84.269997
,,325,84.300003
,,326,84.309998
,,327,84.269997
,,328,84.260002
,,329,84.260002
,,330,84.290001
,,331,84.250000
,,332,84.230003
,,333,84.330002
,,334,84.279999
,,335,84.300003
,,336,84.260002
,,337,84.269997
,,338,84.290001
,,339,84.320000
,,340,84.290001
,,341,84.300003
,,342,84.269997
,,343,84.290001
,,344,84.290001
,,345,84.260002
,,346,84.300003
,,347,84.300003
,,348,84.290001
,,349,84.279999
,,350,84.279999
,,351,84.309998
,,352,84.300003
,,353,84.309998
,,354,84.309998
,,355,84.290001
,,356,84.250000
,,357,84.279999
,,358,84.309998
,,359,84.300003
,,360,84.260002
,,361,84.279999
,,362,84.279999
,,363,84.250000
,,364,84.320000
,,365,84.260002
,,366,84.290001
,,367,84.260002
,,368,84.309998
,,369,84.300003
,,370,84.290001
,,371,84.320000
,,372,84.269997
,,373,84.279999
,,374,84.279999
,,375,84.250000
,,376,84.250000
,,377,84.290001
,,378,84.269997
,,379,84.309998
,,380,84.269997
,,381,84.300003
,,382,84.309998
,,383,84.309998
,,384,84.279999
,,385,84.269997
,,386,84.269997
,,387,84.290001
,,388,84.320000
,,389,84.309998
,,390,84.330002
,,391,84.260002
,,392,84.250000
,,393,84.250000
,,394,84.290001
,,395,84.290001
,,396,84.269997
,,397,84.279999
,,398,84.269997
,,399,84.309998
,,400,84.300003
,,401,84.300003
,,402,84.269997
,,403,84.300003
,,404,84.300003
,,405,84.279999
,,406,84.309998
,,407,84.300003
,,408,84.330002
,,409,84.260002
,,410,84.269997
,,411,84.300003
,,412,84.269997
,,413,84.279999
,,414,84.290001
,,415,84.260002
,,416,84.300003
,,417,84.279999
,,418,84.279999
,,419,84.269997
,,420,84.300003
,,421,84.279999
,,422,84.279999
,,423,84.279999
,,424,84.279999
,,425,84.279999
,,426,84.250000
,,427,84.279999
,,428,84.300003
,,429,84.300003
,,430,84.309998
,,431,84.320000
,,432,84.269997
,,433,84.290001
,,434,84.269997
,,435,84.300003
,,436,84.300003
,,437,84.260002
,,438,84.269997
,,439,84.309998
,,440,84.320000
,,441,84.330002
,,442,84.300003
,,443,84.320000
,,444,84.320000
,,445,84.290001
,,446,84.290001
,,447,84.269997
,,448,84.260002
,,449,84.250000
,,450,84.279999
,,451,84.290001
,,452,84.290001
,,453,84.300003
,,454,84.269997
,,455,84.290001
,,456,84.290001
,,457,84.260002
,,458,84.269997
,,459,84.279999
,,460,84.279999
,,461,84.279999
,,462,84.269997
,,463,84.230003
,,464,84.239998
,,465,84.279999
,,466,84.309998
,,467,84.279999
,,468,84.269997
,,469,84.279999
,,470,84.260002
,,471,84.279999
,,472,84.279999
,,473,84.290001
,,474,84.290001
,,475,84.290001
,,476,84.269997
,,477,84.269997
,,478,84.279999
,,479,84.279999
,,480,84.250000
,,481,84.269997
,,482,84.330002
,,483,84.290001
,,484,84.279999
,,485,84.290001
,,486,84.269997
,,487,84.309998
,,488,84.320000
,,489,84.239998
,,490,84.309998
,,491,84.300003
,,492,84.309998
,,493,84.320000
,,494,84.269997
,,495,84.279999
,,496,84.370003
,,497,84.279999
,,498,84.290001
,,499,84.290001
,,500,84.269997
,,501,84.309998
,,502,84.290001
,,503,84.290001
,,504,84.239998
,,505,84.239998
,,506,84.239998
,,507,84.300003
,,508,84.300003
,,509,84.290001
,,510,84.269997
,,511,84.279999
0:
,0:
,,0,84.220001
,,1,84.129997
,,2,84.660004
,,3,84.190002
,,4,83.940002
,,5,84.559998
,,6,84.309998
,,7,83.970001
,,8,84.139999
,,9,84.099998
,,10,84.410004
,,11,84.190002
,,12,84.559998
,,13,83.900002
,,14,84.389999
,,15,84.220001
,,16,83.480003
,,17,83.900002
,,18,84.339996
,,19,84.209999
,,20,84.190002
,,21,84.320000
,,22,84.040001
,,23,84.019997
,,24,84.199997
,,25,83.989998
,,26,84.019997
,,27,84.250000
,,28,84.690002
,,29,84.330002
,,30,83.690002
,,31,84.309998
,,32,84.129997
,,33,84.370003
,,34,83.970001
,,35,84.050003
,,36,84.160004
,,37,83.559998
,,38,84.110001
,,39,84.260002
,,40,84.489998
,,41,84.099998
,,42,84.389999
,,43,84.129997
,,44,84.059998
,,45,83.900002
,,46,84.220001
,,47,84.220001
,,48,84.199997
,,49,84.570000
,,50,84.449997
,,51,84.199997
,,52,84.209999
,,53,84.139999
,,54,84.519997
,,55,84.199997
,,56,84.290001
,,57,83.930000
,,58,84.480003
,,59,84.010002
,,60,84.220001
,,61,83.870003
,,62,83.730003
,,63,83.949997
,1:
,,0,83.199997
,,1,83.980003
,,2,84.360001
,,3,83.489998
,,4,84.110001
,,5,83.879997
,,6,83.440002
,,7,84.120003
,,8,84.419998
,,9,82.599998
,,10,83.410004
,,11,83.559998
,,12,83.919998
,,13,83.180000
,,14,83.720001
,,15,83.769997
,,16,83.570000
,,17,84.000000
,,18,83.970001
,,19,83.150002
,,20,84.160004
,,21,83.790001
,,22,83.820000
,,23,83.580002
,,24,83.940002
,,25,84.169998
,,26,83.370003
,,27,84.050003
,,28,84.279999
,,29,84.040001
,,30,83.239998
,,31,84.360001
,,32,83.730003
,,33,83.870003
,,34,83.959999
,,35,83.870003
,,36,83.610001
,,37,83.809998
,,38,83.930000
,,39,83.839996
,,40,84.050003
,,41,83.480003
,,42,84.029999
,,43,83.790001
,,44,84.309998
,,45,84.239998
,,46,84.099998
,,47,84.330002
,,48,83.870003
,,49,83.790001
,,50,84.010002
,,51,83.290001
,,52,83.860001
,,53,83.690002
,,54,83.580002
,,55,83.129997
,,56,83.239998
,,57,84.070000
,,58,83.660004
,,59,83.309998
,,60,83.779999
,,61,84.080002
,,62,84.349998
,,63,84.220001
,2:
,,0,83.260002
,,1,83.980003
,,2,83.800003
,,3,83.769997
,,4,83.620003
,,5,83.959999
,,6,82.839996
,,7,82.440002
,,8,84.139999
,,9,83.959999
,,10,83.550003
,,11,84.019997
,,12,83.440002
,,13,82.480003
,,14,83.260002
,,15,83.949997
,,16,83.050003
,,17,84.029999
,,18,84.010002
,,19,84.330002
,,20,84.029999
,,21,83.180000
,,22,84.080002
,,23,83.339996
,,24,84.080002
,,25,83.099998
,,26,82.870003
,,27,83.480003
,,28,83.620003
,,29,84.190002
,,30,83.620003
,,31,83.739998
,,32,84.220001
,,33,83.550003
,,34,82.940002
,,35,83.589996
,,36,83.739998
,,37,84.139999
,,38,83.660004
,,39,84.260002
,,40,83.260002
,,41,84.139999
,,42,84.410004
,,43,83.610001
,,44,83.440002
,,45,83.629997
,,46,84.309998
,,47,83.629997
,,48,84.510002
,,49,83.769997
,,50,83.849998
,,51,83.959999
,,52,84.300003
,,53,83.739998
,,54,82.669998
,,55,83.570000
,,56,83.320000
,,57,84.139999
,,58,84.339996
,,59,83.540001
,,60,82.839996
,,61,82.769997
,,62,83.860001
,,63,84.059998
,,64,84.330002
,,65,84.190002
,,66,83.419998
,,67,83.709999
,,68,84.209999
,,69,84.440002
,,70,84.279999
,,71,84.070000
,,72,83.650002
,,73,84.099998
,,74,83.809998
,,75,82.660004
,,76,83.839996
,,77,83.940002
,,78,83.220001
,,79,83.540001
,,80,84.250000
,,81,84.050003
,,82,82.750000
,,83,84.190002
,,84,84.449997
,,85,84.269997
,,86,84.010002
,,87,83.449997
,,88,84.209999
,,89,83.779999
,,90,84.019997
,,91,84.379997
,,92,84.059998
,,93,84.160004
,,94,83.620003
,,95,83.279999
,,96,84.040001
,,97,82.519997
,,98,84.070000
,,99,83.550003
,,100,84.150002
,,101,84.059998
,,102,83.669998
,,103,82.669998
,,104,84.139999
,,105,83.970001
,,106,83.900002
,,107,83.910004
,,108,84.419998
,,109,83.650002
,,110,84.099998
,,111,84.330002
,,112,83.910004
,,113,83.279999
,,114,84.290001
,,115,83.790001
,,116,84.220001
,,117,83.989998
,,118,83.599998
,,119,83.930000
,,120,82.459999
,,121,84.139999
,,122,83.260002
,,123,83.779999
,,124,83.769997
,,125,84.559998
,,126,84.139999
,,127,83.910004
,3:
,,0,83.860001
,,1,83.970001
,,2,83.879997
,,3,83.669998
,,4,83.220001
,,5,84.430000
,,6,83.580002
,,7,84.400002
,,8,83.250000
,,9,83.879997
,,10,83.900002
,,11,83.879997
,,12,83.809998
,,13,83.709999
,,14,83.320000
,,15,83.809998
,,16,83.860001
,,17,84.000000
,,18,83.889999
,,19,83.720001
,,20,83.949997
,,21,84.309998
,,22,84.029999
,,23,83.480003
,,24,84.239998
,,25,83.330002
,,26,83.470001
,,27,83.419998
,,28,84.070000
,,29,84.120003
,,30,84.099998
,,31,84.389999
,,32,83.860001
,,33,83.989998
,,34,83.980003
,,35,83.720001
,,36,84.190002
,,37,83.820000
,,38,83.910004
,,39,83.309998
,,40,83.550003
,,41,83.699997
,,42,84.010002
,,43,84.059998
,,44,83.080002
,,45,84.349998
,,46,83.489998
,,47,83.870003
,,48,83.769997
,,49,84.029999
,,50,83.410004
,,51,84.019997
,,52,83.839996
,,53,83.360001
,,54,83.589996
,,55,84.040001
,,56,83.370003
,,57,84.190002
,,58,83.900002
,,59,84.269997
,,60,83.559998
,,61,83.889999
,,62,84.290001
,,63,84.099998
,,64,83.809998
,,65,83.940002
,,66,83.709999
,,67,83.959999
,,68,83.930000
,,69,84.290001
,,70,83.589996
,,71,83.580002
,,72,83.889999
,,73,83.949997
,,74,84.019997
,,75,84.080002
,,76,84.160004
,,77,83.120003
,,78,84.220001
,,79,83.860001
,,80,84.029999
,,81,83.660004
,,82,83.519997
,,83,83.660004
,,84,83.800003
,,85,83.790001
,,86,83.330002
,,87,84.220001
,,88,83.489998
,,89,83.949997
,,90,84.099998
,,91,84.160004
,,92,83.959999
,,93,83.769997
,,94,83.919998
,,95,84.440002
,,96,84.250000
,,97,83.669998
,,98,83.790001
,,99,84.099998
,,100,83.820000
,,101,83.669998
,,102,83.919998
,,103,84.160004
,,104,84.010002
,,105,83.680000
,,106,84.349998
,,107,84.080002
,,108,84.279999
,,109,83.959999
,,110,83.919998
,,111,83.739998
,,112,83.680000
,,113,83.540001
,,114,83.209999
,,115,83.489998
,,116,83.699997
,,117,83.809998
,,118,83.199997
,,119,83.870003
,,120,83.760002
,,121,83.849998
,,122,83.750000
,,123,83.919998
,,124,84.320000
,,125,83.680000
,,126,83.629997
,,127,83.720001
,4:
,,0,84.220001
,,1,84.199997
,,2,84.139999
,,3,84.290001
,,4,84.440002
,,5,84.410004
,,6,84.459999
,,7,84.410004
,,8,84.349998
,,9,84.410004
,,10,84.059998
,,11,84.120003
,,12,84.029999
,,13,84.129997
,,14,84.220001
,,15,84.120003
,,16,83.970001
,,17,84.089996
,,18,83.919998
,,19,84.110001
,,20,84.360001
,,21,84.239998
,,22,84.300003
,,23,84.269997
,,24,84.279999
,,25,84.180000
,,26,84.269997
,,27,84.430000
,,28,84.050003
,,29,84.089996
,,30,84.349998
,,31,83.930000
,,32,84.089996
,,33,84.389999
,,34,84.070000
,,35,84.239998
,,36,84.099998
,,37,84.129997
,,38,84.330002
,,39,84.339996
,,40,84.169998
,,41,84.150002
,,42,84.199997
,,43,83.930000
,,44,84.019997
,,45,84.190002
,,46,84.099998
,,47,84.410004
,,48,84.080002
,,49,84.139999
,,50,84.029999
,,51,84.290001
,,52,84.500000
,,53,84.000000
,,54,84.290001
,,55,84.050003
,,56,84.300003
,,57,83.980003
,,58,84.269997
,,59,84.190002
,,60,84.199997
,,61,84.080002
,,62,84.309998
,,63,84.449997
,,64,84.209999
,,65,84.169998
,,66,83.949997
,,67,84.120003
,,68,84.110001
,,69,84.379997
,,70,84.379997
,,71,83.980003
,,72,83.900002
,,73,84.330002
,,74,84.320000
,,75,84.260002
,,76,84.099998
,,77,84.489998
,,78,84.070000
,,79,84.110001
,,80,84.650002
,,81,84.290001
,,82,84.269997
,,83,84.309998
,,84,84.269997
,,85,84.040001
,,86,84.029999
,,87,84.370003
,,88,84.419998
,,89,84.139999
,,90,84.040001
,,91,84.320000
,,92,83.980003
,,93,84.510002
,,94,84.339996
,,95,84.139999
,,96,84.120003
,,97,84.150002
,,98,83.790001
,,99,83.949997
,,100,84.120003
,,101,83.940002
,,102,84.089996
,,103,84.400002
,,104,84.160004
,,105,84.290001
,,106,84.379997
,,107,84.300003
,,108,84.120003
,,109,84.470001
,,110,84.239998
,,111,84.099998
,,112,84.370003
,,113,84.169998
,,114,84.370003
,,115,84.330002
,,116,84.540001
,,117,84.220001
,,118,84.370003
,,119,84.230003
,,120,84.279999
,,121,84.239998
,,122,84.209999
,,123,84.230003
,,124,84.239998
,,125,84.089996
,,126,84.180000
,,127,84.150002
,,128,84.389999
,,129,84.290001
,,130,84.260002
,,131,84.199997
,,132,84.279999
,,133,84.230003
,,134,83.959999
,,135,84.500000
,,136,84.290001
,,137,84.230003
,,138,84.300003
,,139,84.239998
,,140,83.870003
,,141,84.239998
,,142,84.269997
,,143,83.879997
,,144,84.110001
,,145,84.360001
,,146,84.260002
,,147,84.370003
,,148,84.279999
,,149,84.400002
,,150,84.180000
,,151,84.230003
,,152,84.000000
,,153,84.360001
,,154,84.360001
,,155,84.029999
,,156,84.150002
,,157,84.290001
,,158,84.150002
,,159,84.410004
,,160,84.199997
,,161,84.349998
,,162,84.150002
,,163,84.309998
,,164,84.150002
,,165,84.150002
,,166,84.320000
,,167,84.250000
,,168,84.199997
,,169,84.110001
,,170,84.129997
,,171,84.050003
,,172,84.040001
,,173,84.209999
,,174,83.930000
,,175,84.120003
,,176,84.180000
,,177,84.169998
,,178,84.220001
,,179,84.309998
,,180,84.419998
,,181,84.260002
,,182,84.169998
,,183,84.290001
,,184,84.169998
,,185,84.209999
,,186,84.309998
,,187,84.360001
,,188,84.230003
,,189,84.269997
,,190,84.099998
,,191,84.099998
,,192,84.419998
,,193,84.370003
,,194,84.169998
,,195,84.089996
,,196,84.160004
,,197,84.400002
,,198,84.320000
,,199,84.139999
,,200,84.269997
,,201,84.300003
,,202,84.150002
,,203,83.889999
,,204,84.330002
,,205,84.239998
,,206,84.160004
,,207,83.739998
,,208,84.220001
,,209,84.400002
,,210,84.470001
,,211,84.260002
,,212,84.169998
,,213,84.209999
,,214,84.160004
,,215,84.500000
,,216,84.290001
,,217,84.330002
,,218,84.290001
,,219,84.209999
,,220,84.300003
,,221,84.120003
,,222,84.209999
,,223,84.059998
,,224,84.250000
,,225,84.410004
,,226,84.400002
,,227,84.129997
,,228,84.339996
,,229,84.419998
,,230,84.529999
,,231,84.250000
,,232,84.110001
,,233,84.320000
,,234,84.169998
,,235,84.059998
,,236,84.349998
,,237,84.260002
,,238,84.180000
,,239,84.099998
,,240,84.199997
,,241,84.040001
,,242,84.300003
,,243,84.290001
,,244,83.959999
,,245,84.410004
,,246,84.099998
,,247,84.209999
,,248,84.120003
,,249,84.209999
,,250,84.180000
,,251,84.269997
,,252,84.209999
,,253,84.019997
,,254,84.120003
,,255,84.279999
,5:
,,0,84.279999
,,1,84.349998
,,2,84.150002
,,3,84.370003
,,4,84.209999
,,5,84.250000
,,6,84.239998
,,7,84.180000
,,8,84.220001
,,9,84.230003
,,10,84.330002
,,11,84.220001
,,12,84.320000
,,13,84.400002
,,14,84.300003
,,15,84.300003
,,16,84.199997
,,17,84.239998
,,18,84.300003
,,19,84.260002
,,20,84.339996
,,21,84.230003
,,22,84.290001
,,23,84.250000
,,24,84.300003
,,25,84.230003
,,26,84.199997
,,27,84.370003
,,28,84.339996
,,29,84.300003
,,30,84.260002
,,31,84.269997
,,32,84.139999
,,33,84.300003
,,34,84.309998
,,35,84.459999
,,36,84.349998
,,37,84.309998
,,38,84.239998
,,39,84.230003
,,40,84.370003
,,41,84.269997
,,42,84.339996
,,43,84.260002
,,44,84.230003
,,45,84.320000
,,46,84.239998
,,47,84.330002
,,48,84.320000
,,49,84.199997
,,50,84.230003
,,51,84.260002
,,52,84.180000
,,53,84.290001
,,54,84.320000
,,55,84.339996
,,56,84.250000
,,57,84.139999
,,58,84.160004
,,59,84.209999
,,60,84.309998
,,61,84.250000
,,62,84.220001
,,63,84.320000
,,64,84.199997
,,65,84.320000
,,66,84.290001
,,67,84.360001
,,68,84.279999
,,69,84.260002
,,70,84.309998
,,71,84.290001
,,72,84.279999
,,73,84.389999
,,74,84.260002
,,75,84.169998
,,76,84.300003
,,77,84.250000
,,78,84.300003
,,79,84.230003
,,80,84.290001
,,81,84.169998
,,82,84.250000
,,83,84.349998
,,84,84.269997
,,85,84.269997
,,86,84.320000
,,87,84.330002
,,88,84.320000
,,89,84.279999
,,90,84.239998
,,91,84.260002
,,92,84.269997
,,93,84.290001
,,94,84.199997
,,95,84.309998
,,96,84.190002
,,97,84.300003
,,98,84.300003
,,99,84.199997
,,100,84.320000
,,101,84.220001
,,102,84.250000
,,103,84.129997
,,104,84.260002
,,105,84.230003
,,106,84.180000
,,107,84.309998
,,108,84.160004
,,109,84.220001
,,110,84.230003
,,111,84.230003
,,112,84.330002
,,113,84.260002
,,114,84.279999
,,115,84.239998
,,116,84.290001
,,117,84.260002
,,118,84.239998
,,119,84.309998
,,120,84.279999
,,121,84.230003
,,122,84.260002
,,123,84.220001
,,124,84.230003
,,125,84.239998
,,126,84.320000
,,127,84.209999
,,128,84.279999
,,129,84.220001
,,130,84.300003
,,131,84.199997
,,132,84.230003
,,133,84.260002
,,134,84.290001
,,135,84.320000
,,136,84.320000
,,137,84.320000
,,138,84.260002
,,139,84.330002
,,140,84.389999
,,141,84.199997
,,142,84.389999
,,143,84.309998
,,144,84.139999
,,145,84.190002
,,146,84.290001
,,147,84.300003
,,148,84.239998
,,149,84.300003
,,150,84.239998
,,151,84.309998
,,152,84.239998
,,153,84.199997
,,154,84.160004
,,155,84.320000
,,156,84.279999
,,157,84.180000
,,158,84.260002
,,159,84.320000
,,160,84.279999
,,161,84.360001
,,162,84.290001
,,163,84.290001
,,164,84.330002
,,165,84.400002
,,166,84.309998
,,167,84.180000
,,168,84.279999
,,169,84.260002
,,170,84.279999
,,171,84.410004
,,172,84.279999
,,173,84.360001
,,174,84.230003
,,175,84.339996
,,176,84.269997
,,177,84.330002
,,178,84.260002
,,179,84.339996
,,180,84.260002
,,181,84.230003
,,182,84.290001
,,183,84.430000
,,184,84.300003
,,185,84.330002
,,186,84.230003
,,187,84.260002
,,188,84.199997
,,189,84.279999
,,190,84.199997
,,191,84.389999
,,192,84.330002
,,193,84.349998
,,194,84.269997
,,195,84.239998
,,196,84.250000
,,197,84.220001
,,198,84.360001
,,199,84.379997
,,200,84.250000
,,201,84.269997
,,202,84.239998
,,203,84.300003
,,204,84.309998
,,205,84.220001
,,206,84.370003
,,207,84.370003
,,208,84.349998
,,209,84.309998
,,210,84.269997
,,211,84.239998
,,212,84.309998
,,213,84.279999
,,214,84.300003
,,215,84.129997
,,216,84.349998
,,217,84.290001
,,218,84.269997
,,219,84.279999
,,220,84.250000
,,221,84.309998
,,222,84.290001
,,223,84.320000
,,224,84.269997
,,225,84.309998
,,226,84.250000
,,227,84.279999
,,228,84.230003
,,229,84.250000
,,230,84.309998
,,231,84.239998
,,232,84.290001
,,233,84.349998
,,234,84.320000
,,235,84.300003
,,236,84.330002
,,237,84.309998
,,238,84.379997
,,239,84.300003
,,240,84.269997
,,241,84.239998
,,242,84.349998
,,243,84.279999
,,244,84.360001
,,245,84.339996
,,246,84.309998
,,247,84.279999
,,248,84.349998
,,249,84.250000
,,250,84.279999
,,251,84.290001
,,252,84.300003
,,253,84.339996
,,254,84.309998
,,255,84.260002
,6:
,,0,84.279999
,,1,84.410004
,,2,84.279999
,,3,84.300003
,,4,84.269997
,,5,84.260002
,,6,84.269997
,,7,84.250000
,,8,84.250000
,,9,84.309998
,,10,84.300003
,,11,84.260002
,,12,84.370003
,,13,84.290001
,,14,84.279999
,,15,84.230003
,,16,84.279999
,,17,84.269997
,,18,84.250000
,,19,84.290001
,,20,84.260002
,,21,84.269997
,,22,84.309998
,,23,84.220001
,,24,84.239998
,,25,84.320000
,,26,84.279999
,,27,84.220001
,,28,84.309998
,,29,84.339996
,,30,84.320000
,,31,84.309998
,,32,84.309998
,,33,84.300003
,,34,84.239998
,,35,84.320000
,,36,84.320000
,,37,84.279999
,,38,84.320000
,,39,84.250000
,,40,84.279999
,,41,84.330002
,,42,84.349998
,,43,84.330002
,,44,84.230003
,,45,84.360001
,,46,84.209999
,,47,84.230003
,,48,84.279999
,,49,84.220001
,,50,84.309998
,,51,84.269997
,,52,84.269997
,,53,84.269997
,,54,84.300003
,,55,84.260002
,,56,84.269997
,,57,84.330002
,,58,84.410004
,,59,84.190002
,,60,84.239998
,,61,84.330002
,,62,84.250000
,,63,84.309998
,,64,84.269997
,,65,84.269997
,,66,84.230003
,,67,84.290001
,,68,84.440002
,,69,84.279999
,,70,84.320000
,,71,84.269997
,,72,84.320000
,,73,84.230003
,,74,84.300003
,,75,84.360001
,,76,84.309998
,,77,84.279999
,,78,84.300003
,,79,84.239998
,,80,84.250000
,,81,84.239998
,,82,84.220001
,,83,84.290001
,,84,84.290001
,,85,84.269997
,,86,84.320000
,,87,84.309998
,,88,84.290001
,,89,84.230003
,,90,84.269997
,,91,84.239998
,,92,84.360001
,,93,84.300003
,,94,84.309998
,,95,84.339996
,,96,84.220001
,,97,84.300003
,,98,84.309998
,,99,84.279999
,,100,84.300003
,,101,84.279999
,,102,84.239998
,,103,84.250000
,,104,84.250000
,,105,84.279999
,,106,84.330002
,,107,84.279999
,,108,84.260002
,,109,84.300003
,,110,84.269997
,,111,84.330002
,,112,84.250000
,,113,84.239998
,,114,84.320000
,,115,84.410004
,,116,84.300003
,,117,84.290001
,,118,84.290001
,,119,84.300003
,,120,84.230003
,,121,84.349998
,,122,84.300003
,,123,84.260002
,,124,84.320000
,,125,84.279999
,,126,84.199997
,,127,84.209999
,,128,84.260002
,,129,84.250000
,,130,84.320000
,,131,84.239998
,,132,84.330002
,,133,84.260002
,,134,84.300003
,,135,84.180000
,,136,84.300003
,,137,84.260002
,,138,84.309998
,,139,84.260002
,,140,84.260002
,,141,84.309998
,,142,84.279999
,,143,84.230003
,,144,84.279999
,,145,84.300003
,,146,84.279999
,,147,84.360001
,,148,84.260002
,,149,84.230003
,,150,84.269997
,,151,84.230003
,,152,84.269997
,,153,84.320000
,,154,84.309998
,,155,84.239998
,,156,84.230003
,,157,84.279999
,,158,84.230003
,,159,84.290001
,,160,84.279999
,,161,84.290001
,,162,84.370003
,,163,84.279999
,,164,84.250000
,,165,84.330002
,,166,84.269997
,,167,84.330002
,,168,84.230003
,,169,84.290001
,,170,84.290001
,,171,84.260002
,,172,84.300003
,,173,84.320000
,,174,84.269997
,,175,84.260002
,,176,84.290001
,,177,84.279999
,,178,84.230003
,,179,84.309998
,,180,84.260002
,,181,84.349998
,,182,84.250000
,,183,84.279999
,,184,84.320000
,,185,84.279999
,,186,84.260002
,,187,84.279999
,,188,84.269997
,,189,84.239998
,,190,84.309998
,,191,84.239998
,,192,84.239998
,,193,84.279999
,,194,84.309998
,,195,84.260002
,,196,84.239998
,,197,84.290001
,,198,84.269997
,,199,84.300003
,,200,84.250000
,,201,84.330002
,,202,84.309998
,,203,84.320000
,,204,84.269997
,,205,84.300003
,,206,84.300003
,,207,84.239998
,,208,84.339996
,,209,84.300003
,,210,84.349998
,,211,84.260002
,,212,84.300003
,,213,84.279999
,,214,84.290001
,,215,84.320000
,,216,84.290001
,,217,84.330002
,,218,84.269997
,,219,84.309998
,,220,84.300003
,,221,84.300003
,,222,84.279999
,,223,84.230003
,,224,84.449997
,,225,84.300003
,,226,84.239998
,,227,84.239998
,,228,84.309998
,,229,84.279999
,,230,84.150002
,,231,84.379997
,,232,84.279999
,,233,84.239998
,,234,84.279999
,,235,84.330002
,,236,84.230003
,,237,84.290001
,,238,84.320000
,,239,84.290001
,,240,84.260002
,,241,84.279999
,,242,84.209999
,,243,84.250000
,,244,84.260002
,,245,84.239998
,,246,84.300003
,,247,84.279999
,,248,84.290001
,,249,84.309998
,,250,84.300003
,,251,84.379997
,,252,84.309998
,,253,84.220001
,,254,84.349998
,,255,84.260002
,,256,84.349998
,,257,84.279999
,,258,84.349998
,,259,84.370003
,,260,84.209999
,,261,84.279999
,,262,84.220001
,,263,84.160004
,,264,84.300003
,,265,84.279999
,,266,84.230003
,,267,84.199997
,,268,84.339996
,,269,84.239998
,,270,84.349998
,,271,84.320000
,,272,84.239998
,,273,84.279999
,,274,84.309998
,,275,84.320000
,,276,84.269997
,,277,84.239998
,,278,84.260002
,,279,84.180000
,,280,84.400002
,,281,84.290001
,,282,84.379997
,,283,84.250000
,,284,84.370003
,,285,84.279999
,,286,84.260002
,,287,84.290001
,,288,84.309998
,,289,84.209999
,,290,84.279999
,,291,84.279999
,,292,84.290001
,,293,84.290001
,,294,84.250000
,,295,84.250000
,,296,84.330002
,,297,84.330002
,,298,84.309998
,,299,84.279999
,,300,84.290001
,,301,84.330002
,,302,84.290001
,,303,84.260002
,,304,84.349998
,,305,84.269997
,,306,84.300003
,,307,84.269997
,,308,84.290001
,,309,84.260002
,,310,84.180000
,,311,84.239998
,,312,84.330002
,,313,84.320000
,,314,84.239998
,,315,84.239998
,,316,84.320000
,,317,84.309998
,,318,84.230003
,,319,84.320000
,,320,84.309998
,,321,84.300003
,,322,84.279999
,,323,84.239998
,,324,84.279999
,,325,84.279999
,,326,84.279999
,,327,84.220001
,,328,84.300003
,,329,84.360001
,,330,84.309998
,,331,84.279999
,,332,84.250000
,,333,84.320000
,,334,84.239998
,,335,84.330002
,,336,84.239998
,,337,84.320000
,,338,84.300003
,,339,84.370003
,,340,84.300003
,,341,84.220001
,,342,84.269997
,,343,84.349998
,,344,84.279999
,,345,84.290001
,,346,84.269997
,,347,84.300003
,,348,84.339996
,,349,84.320000
,,350,84.379997
,,351,84.230003
,,352,84.330002
,,353,84.290001
,,354,84.269997
,,355,84.260002
,,356,84.309998
,,357,84.320000
,,358,84.309998
,,359,84.290001
,,360,84.370003
,,361,84.419998
,,362,84.239998
,,363,84.330002
,,364,84.239998
,,365,84.279999
,,366,84.290001
,,367,84.279999
,,368,84.349998
,,369,84.199997
,,370,84.300003
,,371,84.339996
,,372,84.330002
,,373,84.389999
,,374,84.320000
,,375,84.300003
,,376,84.300003
,,377,84.260002
,,378,84.260002
,,379,84.379997
,,380,84.279999
,,381,84.309998
,,382,84.300003
,,383,84.279999
,,384,84.320000
,,385,84.290001
,,386,84.309998
,,387,84.279999
,,388,84.279999
,,389,84.300003
,,390,84.349998
,,391,84.260002
,,392,84.279999
,,393,84.180000
,,394,84.300003
,,395,84.410004
,,396,84.269997
,,397,84.300003
,,398,84.330002
,,399,84.300003
,,400,84.220001
,,401,84.250000
,,402,84.269997
,,403,84.279999
,,404,84.269997
,,405,84.250000
,,406,84.269997
,,407,84.309998
,,408,84.360001
,,409,84.269997
,,410,84.309998
,,411,84.230003
,,412,84.440002
,,413,84.279999
,,414,84.239998
,,415,84.309998
,,416,84.330002
,,417,84.220001
,,418,84.250000
,,419,84.300003
,,420,84.220001
,,421,84.370003
,,422,84.260002
,,423,84.279999
,,424,84.220001
,,425,84.250000
,,426,84.309998
,,427,84.269997
,,428,84.290001
,,429,84.269997
,,430,84.250000
,,431,84.290001
,,432,84.320000
,,433,84.309998
,,434,84.250000
,,435,84.290001
,,436,84.220001
,,437,84.290001
,,438,84.209999
,,439,84.349998
,,440,84.349998
,,441,84.260002
,,442,84.300003
,,443,84.169998
,,444,84.300003
,,445,84.309998
,,446,84.260002
,,447,84.290001
,,448,84.330002
,,449,84.330002
,,450,84.250000
,,451,84.290001
,,452,84.269997
,,453,84.290001
,,454,84.269997
,,455,84.260002
,,456,84.309998
,,457,84.269997
,,458,84.290001
,,459,84.339996
,,460,84.269997
,,461,84.269997
,,462,84.300003
,,463,84.279999
,,464,84.279999
,,465,84.419998
,,466,84.309998
,,467,84.320000
,,468,84.209999
,,469,84.279999
,,470,84.279999
,,471,84.250000
,,472,84.260002
,,473,84.239998
,,474,84.230003
,,475,84.250000
,,476,84.220001
,,477,84.389999
,,478,84.290001
,,479,84.250000
,,480,84.320000
,,481,84.279999
,,482,84.290001
,,483,84.260002
,,484,84.260002
,,485,84.199997
,,486,84.160004
,,487,84.320000
,,488,84.279999
,,489,84.260002
,,490,84.330002
,,491,84.279999
,,492,84.269997
,,493,84.250000
,,494,84.209999
,,495,84.250000
,,496,84.309998
,,497,84.339996
,,498,84.370003
,,499,84.320000
,,500,84.239998
,,501,84.389999
,,502,84.410004
,,503,84.330002
,,504,84.169998
,,505,84.279999
,,506,84.290001
,,507,84.309998
,,508,84.309998
,,509,84.250000
,,510,84.279999
,,511,84.419998
,7:
,,0,84.290001
,,1,84.290001
,,2,84.300003
,,3,84.300003
,,4,84.320000
,,5,84.290001
,,6,84.260002
,,7,84.260002
,,8,84.279999
,,9,84.290001
,,10,84.290001
,,11,84.320000
,,12,84.300003
,,13,84.290001
,,14,84.279999
,,15,84.279999
,,16,84.279999
,,17,84.309998
,,18,84.290001
,,19,84.320000
,,20,84.300003
,,21,84.300003
,,22,84.279999
,,23,84.290001
,,24,84.279999
,,25,84.260002
,,26,84.309998
,,27,84.279999
,,28,84.279999
,,29,84.330002
,,30,84.309998
,,31,84.279999
,,32,84.290001
,,33,84.260002
,,34,84.279999
,,35,84.290001
,,36,84.279999
,,37,84.290001
,,38,84.290001
,,39,84.320000
,,40,84.260002
,,41,84.300003
,,42,84.290001
,,43,84.290001
,,44,84.290001
,,45,84.279999
,,46,84.309998
,,47,84.290001
,,48,84.330002
,,49,84.290001
,,50,84.269997
,,51,84.279999
,,52,84.279999
,,53,84.339996
,,54,84.300003
,,55,84.279999
,,56,84.279999
,,57,84.269997
,,58,84.269997
,,59,84.309998
,,60,84.300003
,,61,84.320000
,,62,84.300003
,,63,84.260002
,,64,84.320000
,,65,84.260002
,,66,84.290001
,,67,84.260002
,,68,84.279999
,,69,84.250000
,,70,84.300003
,,71,84.250000
,,72,84.300003
,,73,84.269997
,,74,84.290001
,,75,84.269997
,,76,84.269997
,,77,84.260002
,,78,84.309998
,,79,84.300003
,,80,84.290001
,,81,84.300003
,,82,84.279999
,,83,84.269997
,,84,84.279999
,,85,84.290001
,,86,84.279999
,,87,84.290001
,,88,84.309998
,,89,84.279999
,,90,84.250000
,,91,84.279999
,,92,84.290001
,,93,84.290001
,,94,84.300003
,,95,84.279999
,,96,84.309998
,,97,84.300003
,,98,84.309998
,,99,84.269997
,,100,84.330002
,,101,84.279999
,,102,84.320000
,,103,84.290001
,,104,84.279999
,,105,84.279999
,,106,84.290001
,,107,84.269997
,,108,84.300003
,,109,84.279999
,,110,84.269997
,,111,84.320000
,,112,84.309998
,,113,84.279999
,,114,84.290001
,,115,84.250000
,,116,84.269997
,,117,84.279999
,,118,84.279999
,,119,84.320000
,,120,84.300003
,,121,84.290001
,,122,84.290001
,,123,84.260002
,,124,84.290001
,,125,84.290001
,,126,84.279999
,,127,84.300003
,,128,84.290001
,,129,84.300003
,,130,84.279999
,,131,84.279999
,,132,84.309998
,,133,84.309998
,,134,84.290001
,,135,84.290001
,,136,84.279999
,,137,84.279999
,,138,84.279999
,,139,84.290001
,,140,84.269997
,,141,84.290001
,,142,84.250000
,,143,84.300003
,,144,84.279999
,,145,84.290001
,,146,84.300003
,,147,84.290001
,,148,84.290001
,,149,84.279999
,,150,84.279999
,,151,84.269997
,,152,84.290001
,,153,84.339996
,,154,84.300003
,,155,84.290001
,,156,84.279999
,,157,84.290001
,,158,84.279999
,,159,84.260002
,,160,84.269997
,,161,84.279999
,,162,84.300003
,,163,84.309998
,,164,84.300003
,,165,84.260002
,,166,84.320000
,,167,84.290001
,,168,84.300003
,,169,84.279999
,,170,84.269997
,,171,84.269997
,,172,84.320000
,,173,84.290001
,,174,84.269997
,,175,84.269997
,,176,84.290001
,,177,84.320000
,,178,84.279999
,,179,84.309998
,,180,84.300003
,,181,84.300003
,,182,84.290001
,,183,84.290001
,,184,84.300003
,,185,84.309998
,,186,84.290001
,,187,84.279999
,,188,84.260002
,,189,84.309998
,,190,84.309998
,,191,84.269997
,,192,84.290001
,,193,84.309998
,,194,84.290001
,,195,84.290001
,,196,84.279999
,,197,84.290001
,,198,84.300003
,,199,84.269997
,,200,84.279999
,,201,84.279999
,,202,84.300003
,,203,84.260002
,,204,84.279999
,,205,84.290001
,,206,84.279999
,,207,84.290001
,,208,84.290001
,,209,84.320000
,,210,84.290001
,,211,84.300003
,,212,84.269997
,,213,84.290001
,,214,84.300003
,,215,84.290001
,,216,84.309998
,,217,84.300003
,,218,84.250000
,,219,84.269997
,,220,84.309998
,,221,84.279999
,,222,84.300003
,,223,84.290001
,,224,84.290001
,,225,84.279999
,,226,84.279999
,,227,84.269997
,,228,84.290001
,,229,84.269997
,,230,84.290001
,,231,84.279999
,,232,84.260002
,,233,84.309998
,,234,84.269997
,,235,84.290001
,,236,84.239998
,,237,84.290001
,,238,84.300003
,,239,84.279999
,,240,84.320000
,,241,84.290001
,,242,84.269997
,,243,84.290001
,,244,84.279999
,,245,84.309998
,,246,84.269997
,,247,84.269997
,,248,84.309998
,,249,84.300003
,,250,84.290001
,,251,84.309998
,,252,84.309998
,,253,84.330002
,,254,84.290001
,,255,84.269997
,,256,84.290001
,,257,84.269997
,,258,84.330002
,,259,84.300003
,,260,84.279999
,,261,84.279999
,,262,84.300003
,,263,84.279999
,,264,84.309998
,,265,84.279999
,,266,84.309998
,,267,84.290001
,,268,84.309998
,,269,84.279999
,,270,84.269997
,,271,84.320000
,,272,84.279999
,,273,84.290001
,,274,84.279999
,,275,84.269997
,,276,84.300003
,,277,84.269997
,,278,84.269997
,,279,84.269997
,,280,84.279999
,,281,84.300003
,,282,84.300003
,,283,84.300003
,,284,84.290001
,,285,84.279999
,,286,84.309998
,,287,84.290001
,,288,84.269997
,,289,84.309998
,,290,84.309998
,,291,84.290001
,,292,84.269997
,,293,84.300003
,,294,84.290001
,,295,84.260002
,,296,84.300003
,,297,84.320000
,,298,84.300003
,,299,84.279999
,,300,84.309998
,,301,84.269997
,,302,84.290001
,,303,84.300003
,,304,84.269997
,,305,84.279999
,,306,84.309998
,,307,84.290001
,,308,84.290001
,,309,84.279999
,,310,84.290001
,,311,84.290001
,,312,84.279999
,,313,84.300003
,,314,84.290001
,,315,84.320000
,,316,84.309998
,,317,84.290001
,,318,84.290001
,,319,84.239998
,,320,84.309998
,,321,84.279999
,,322,84.279999
,,323,84.309998
,,324,84.290001
,,325,84.300003
,,326,84.300003
,,327,84.290001
,,328,84.279999
,,329,84.290001
,,330,84.309998
,,331,84.290001
,,332,84.290001
,,333,84.300003
,,334,84.279999
,,335,84.290001
,,336,84.290001
,,337,84.290001
,,338,84.279999
,,339,84.279999
,,340,84.300003
,,341,84.300003
,,342,84.290001
,,343,84.300003
,,344,84.290001
,,345,84.279999
,,346,84.309998
,,347,84.290001
,,348,84.300003
,,349,84.309998
,,350,84.290001
,,351,84.309998
,,352,84.300003
,,353,84.279999
,,354,84.269997
,,355,84.279999
,,356,84.269997
,,357,84.279999
,,358,84.300003
,,359,84.279999
,,360,84.269997
,,361,84.269997
,,362,84.290001
,,363,84.279999
,,364,84.300003
,,365,84.260002
,,366,84.290001
,,367,84.300003
,,368,84.290001
,,369,84.279999
,,370,84.290001
,,371,84.290001
,,372,84.290001
,,373,84.309998
,,374,84.290001
,,375,84.279999
,,376,84.279999
,,377,84.260002
,,378,84.279999
,,379,84.290001
,,380,84.309998
,,381,84.300003
,,382,84.300003
,,383,84.309998
,,384,84.250000
,,385,84.279999
,,386,84.290001
,,387,84.290001
,,388,84.290001
,,389,84.300003
,,390,84.309998
,,391,84.290001
,,392,84.309998
,,393,84.269997
,,394,84.300003
,,395,84.300003
,,396,84.309998
,,397,84.300003
,,398,84.290001
,,399,84.290001
,,400,84.290001
,,401,84.269997
,,402,84.300003
,,403,84.300003
,,404,84.260002
,,405,84.300003
,,406,84.290001
,,407,84.290001
,,408,84.300003
,,409,84.269997
,,410,84.300003
,,411,84.290001
,,412,84.260002
,,413,84.290001
,,414,84.290001
,,415,84.290001
,,416,84.260002
,,417,84.300003
,,418,84.290001
,,419,84.290001
,,420,84.269997
,,421,84.290001
,,422,84.250000
,,423,84.320000
,,424,84.300003
,,425,84.339996
,,426,84.279999
,,427,84.290001
,,428,84.279999
,,429,84.290001
,,430,84.300003
,,431,84.300003
,,432,84.290001
,,433,84.290001
,,434,84.309998
,,435,84.290001
,,436,84.290001
,,437,84.300003
,,438,84.269997
,,439,84.300003
,,440,84.290001
,,441,84.309998
,,442,84.290001
,,443,84.290001
,,444,84.300003
,,445,84.290001
,,446,84.290001
,,447,84.269997
,,448,84.300003
,,449,84.290001
,,450,84.279999
,,451,84.330002
,,452,84.290001
,,453,84.309998
,,454,84.309998
,,455,84.239998
,,456,84.300003
,,457,84.279999
,,458,84.290001
,,459,84.279999
,,460,84.279999
,,461,84.290001
,,462,84.279999
,,463,84.279999
,,464,84.269997
,,465,84.290001
,,466,84.290001
,,467,84.290001
,,468,84.290001
,,469,84.300003
,,470,84.300003
,,471,84.290001
,,472,84.300003
,,473,84.300003
,,474,84.290001
,,475,84.269997
,,476,84.300003
,,477,84.300003
,,478,84.290001
,,479,84.300003
,,480,84.279999
,,481,84.260002
,,482,84.300003
,,483,84.320000
,,484,84.320000
,,485,84.290001
,,486,84.260002
,,487,84.290001
,,488,84.290001
,,489,84.269997
,,490,84.300003
,,491,84.309998
,,492,84.279999
,,493,84.269997
,,494,84.290001
,,495,84.300003
,,496,84.309998
,,497,84.300003
,,498,84.269997
,,499,84.309998
,,500,84.290001
,,501,84.300003
,,502,84.290001
,,503,84.309998
,,504,84.300003
,,505,84.230003
,,506,84.290001
,,507,84.309998
,,508,84.309998
,,509,84.260002
,,510,84.290001
,,511,84.290001
1:
,0:
,,0,84.099998
,,1,84.360001
,,2,84.339996
,,3,83.970001
,,4,83.889999
,,5,83.980003
,,6,83.959999
,,7,84.120003
,,8,83.230003
,,9,84.370003
,,10,84.180000
,,11,84.099998
,,12,84.050003
,,13,83.750000
,,14,83.330002
,,15,84.320000
,,16,83.910004
,,17,84.150002
,,18,84.169998
,,19,83.720001
,,20,84.089996
,,21,83.919998
,,22,84.050003
,,23,83.970001
,,24,83.930000
,,25,83.269997
,,26,84.320000
,,27,83.839996
,,28,84.419998
,,29,83.750000
,,30,84.139999
,,31,84.169998
,,32,84.120003
,,33,84.099998
,,34,84.050003
,,35,83.970001
,,36,84.040001
,,37,84.070000
,,38,84.360001
,,39,84.160004
,,40,83.949997
,,41,84.000000
,,42,84.110001
,,43,82.620003
,,44,84.209999
,,45,84.120003
,,46,84.209999
,,47,84.449997
,,48,83.949997
,,49,83.930000
,,50,84.190002
,,51,84.070000
,,52,83.980003
,,53,84.330002
,,54,84.330002
,,55,83.860001
,,56,83.150002
,,57,84.220001
,,58,84.190002
,,59,83.739998
,,60,84.209999
,,61,84.209999
,,62,83.849998
,,63,83.870003
,1:
,,0,78.040001
,,1,82.519997
,,2,82.769997
,,3,84.349998
,,4,82.620003
,,5,80.949997
,,6,80.089996
,,7,82.540001
,,8,83.029999
,,9,76.639999
,,10,80.690002
,,11,82.959999
,,12,81.360001
,,13,82.070000
,,14,80.730003
,,15,81.059998
,,16,78.690002
,,17,82.209999
,,18,83.190002
,,19,80.129997
,,20,82.610001
,,21,81.620003
,,22,80.959999
,,23,79.540001
,,24,82.589996
,,25,82.510002
,,26,79.610001
,,27,81.080002
,,28,83.910004
,,29,83.330002
,,30,79.150002
,,31,83.510002
,,32,81.129997
,,33,82.589996
,,34,81.849998
,,35,82.889999
,,36,81.290001
,,37,81.690002
,,38,78.230003
,,39,81.500000
,,40,81.809998
,,41,80.080002
,,42,82.070000
,,43,81.620003
,,44,82.250000
,,45,82.949997
,,46,83.470001
,,47,83.669998
,,48,82.870003
,,49,81.010002
,,50,82.709999
,,51,79.959999
,,52,81.820000
,,53,82.300003
,,54,83.180000
,,55,76.849998
,,56,78.760002
,,57,82.620003
,,58,80.529999
,,59,81.160004
,,60,81.889999
,,61,82.419998
,,62,82.680000
,,63,83.110001
,2:
,,0,78.989998
,,1,82.970001
,,2,82.430000
,,3,84.330002
,,4,81.519997
,,5,84.400002
,,6,78.080002
,,7,84.139999
,,8,82.419998
,,9,84.059998
,,10,80.269997
,,11,82.169998
,,12,79.000000
,,13,78.019997
,,14,79.279999
,,15,84.029999
,,16,79.160004
,,17,84.389999
,,18,83.230003
,,19,83.900002
,,20,84.199997
,,21,78.660004
,,22,84.449997
,,23,84.279999
,,24,83.410004
,,25,83.570000
,,26,84.260002
,,27,84.500000
,,28,78.650002
,,29,82.820000
,,30,81.360001
,,31,83.940002
,,32,84.430000
,,33,80.250000
,,34,84.349998
,,35,81.519997
,,36,81.720001
,,37,84.120003
,,38,84.360001
,,39,84.330002
,,40,84.019997
,,41,82.830002
,,42,84.559998
,,43,81.430000
,,44,84.290001
,,45,84.269997
,,46,83.180000
,,47,84.290001
,,48,83.800003
,,49,84.019997
,,50,80.489998
,,51,81.599998
,,52,83.589996
,,53,80.900002
,,54,77.629997
,,55,79.779999
,,56,84.349998
,,57,84.129997
,,58,82.949997
,,59,81.059998
,,60,84.559998
,,61,84.059998
,,62,84.760002
,,63,84.199997
,,64,84.599998
,,65,83.129997
,,66,84.360001
,,67,84.040001
,,68,81.480003
,,69,83.860001
,,70,84.250000
,,71,84.000000
,,72,80.500000
,,73,82.820000
,,74,81.370003
,,75,84.349998
,,76,84.330002
,,77,84.180000
,,78,78.550003
,,79,84.160004
,,80,83.410004
,,81,81.220001
,,82,77.459999
,,83,84.330002
,,84,83.730003
,,85,84.050003
,,86,82.470001
,,87,84.120003
,,88,84.279999
,,89,84.260002
,,90,84.230003
,,91,83.660004
,,92,84.000000
,,93,83.440002
,,94,82.570000
,,95,80.529999
,,96,81.750000
,,97,84.339996
,,98,82.879997
,,99,81.139999
,,100,84.489998
,,101,81.040001
,,102,81.459999
,,103,77.500000
,,104,82.750000
,,105,82.029999
,,106,82.730003
,,107,81.410004
,,108,82.769997
,,109,84.230003
,,110,84.160004
,,111,82.419998
,,112,83.550003
,,113,80.709999
,,114,83.300003
,,115,82.110001
,,116,84.180000
,,117,82.290001
,,118,81.400002
,,119,82.919998
,,120,74.180000
,,121,84.410004
,,122,78.739998
,,123,81.660004
,,124,82.760002
,,125,84.510002
,,126,84.389999
,,127,82.580002
,3:
,,0,81.889999
,,1,81.320000
,,2,82.110001
,,3,80.900002
,,4,78.989998
,,5,83.400002
,,6,81.559998
,,7,83.470001
,,8,78.800003
,,9,81.699997
,,10,81.889999
,,11,81.959999
,,12,81.910004
,,13,81.669998
,,14,79.260002
,,15,81.330002
,,16,81.510002
,,17,82.889999
,,18,82.779999
,,19,81.919998
,,20,83.419998
,,21,84.099998
,,22,82.070000
,,23,79.190002
,,24,84.250000
,,25,79.699997
,,26,79.400002
,,27,79.099998
,,28,82.889999
,,29,82.669998
,,30,82.339996
,,31,82.339996
,,32,82.919998
,,33,82.199997
,,34,82.129997
,,35,80.120003
,,36,83.099998
,,37,80.949997
,,38,81.790001
,,39,79.050003
,,40,79.610001
,,41,81.690002
,,42,82.849998
,,43,82.830002
,,44,77.949997
,,45,84.269997
,,46,81.000000
,,47,80.919998
,,48,81.300003
,,49,84.320000
,,50,79.839996
,,51,82.830002
,,52,82.900002
,,53,80.160004
,,54,81.000000
,,55,82.919998
,,56,80.120003
,,57,83.209999
,,58,82.529999
,,59,83.220001
,,60,80.879997
,,61,82.349998
,,62,82.500000
,,63,82.150002
,,64,81.980003
,,65,81.529999
,,66,79.980003
,,67,83.559998
,,68,81.550003
,,69,81.620003
,,70,82.379997
,,71,81.930000
,,72,84.459999
,,73,82.000000
,,74,82.769997
,,75,83.269997
,,76,83.239998
,,77,79.550003
,,78,82.559998
,,79,81.519997
,,80,82.970001
,,81,80.739998
,,82,78.900002
,,83,81.750000
,,84,82.010002
,,85,81.730003
,,86,80.559998
,,87,82.940002
,,88,79.099998
,,89,82.680000
,,90,82.089996
,,91,82.860001
,,92,82.800003
,,93,81.690002
,,94,84.300003
,,95,83.839996
,,96,84.309998
,,97,81.669998
,,98,82.379997
,,99,83.699997
,,100,82.519997
,,101,82.580002
,,102,80.680000
,,103,84.389999
,,104,81.180000
,,105,81.559998
,,106,83.239998
,,107,81.900002
,,108,82.250000
,,109,81.660004
,,110,82.599998
,,111,81.220001
,,112,81.000000
,,113,79.430000
,,114,79.809998
,,115,79.980003
,,116,80.790001
,,117,80.139999
,,118,79.470001
,,119,80.790001
,,120,81.820000
,,121,83.339996
,,122,81.480003
,,123,82.019997
,,124,82.230003
,,125,81.699997
,,126,80.400002
,,127,80.790001
,4:
,,0,84.190002
,,1,84.300003
,,2,83.510002
,,3,84.129997
,,4,83.250000
,,5,83.809998
,,6,84.370003
,,7,84.300003
,,8,84.470001
,,9,83.959999
,,10,84.290001
,,11,83.650002
,,12,83.650002
,,13,84.290001
,,14,84.160004
,,15,83.110001
,,16,83.550003
,,17,84.120003
,,18,83.349998
,,19,83.769997
,,20,84.260002
,,21,83.339996
,,22,84.250000
,,23,84.300003
,,24,83.419998
,,25,83.550003
,,26,83.769997
,,27,83.870003
,,28,84.320000
,,29,84.349998
,,30,83.879997
,,31,84.360001
,,32,83.330002
,,33,84.309998
,,34,83.989998
,,35,84.470001
,,36,84.279999
,,37,83.190002
,,38,83.730003
,,39,84.300003
,,40,84.330002
,,41,82.919998
,,42,84.370003
,,43,84.239998
,,44,83.500000
,,45,84.080002
,,46,83.930000
,,47,84.089996
,,48,83.800003
,,49,84.019997
,,50,82.720001
,,51,84.269997
,,52,84.209999
,,53,83.059998
,,54,83.900002
,,55,83.480003
,,56,83.889999
,,57,83.790001
,,58,84.040001
,,59,84.459999
,,60,83.660004
,,61,84.260002
,,62,84.269997
,,63,83.919998
,,64,84.160004
,,65,83.809998
,,66,82.639999
,,67,84.349998
,,68,84.110001
,,69,84.379997
,,70,84.010002
,,71,84.300003
,,72,83.099998
,,73,83.790001
,,74,84.379997
,,75,84.360001
,,76,83.599998
,,77,84.150002
,,78,83.559998
,,79,84.400002
,,80,84.239998
,,81,83.720001
,,82,84.379997
,,83,83.910004
,,84,84.139999
,,85,84.279999
,,86,84.360001
,,87,83.669998
,,88,84.430000
,,89,83.820000
,,90,84.449997
,,91,84.330002
,,92,82.879997
,,93,84.199997
,,94,83.650002
,,95,83.190002
,,96,84.279999
,,97,84.309998
,,98,81.519997
,,99,83.470001
,,100,84.220001
,,101,84.099998
,,102,84.360001
,,103,83.919998
,,104,82.400002
,,105,84.260002
,,106,84.320000
,,107,84.309998
,,108,83.790001
,,109,84.279999
,,110,84.099998
,,111,84.190002
,,112,84.330002
,,113,84.290001
,,114,83.440002
,,115,84.480003
,,116,84.180000
,,117,83.680000
,,118,84.540001
,,119,83.230003
,,120,84.160004
,,121,83.889999
,,122,84.269997
,,123,84.260002
,,124,84.309998
,,125,84.330002
,,126,83.540001
,,127,83.599998
,,128,84.239998
,,129,83.900002
,,130,83.720001
,,131,83.779999
,,132,83.120003
,,133,83.389999
,,134,84.230003
,,135,84.250000
,,136,84.050003
,,137,83.830002
,,138,84.330002
,,139,84.279999
,,140,83.050003
,,141,83.900002
,,142,83.970001
,,143,83.370003
,,144,84.269997
,,145,84.110001
,,146,83.580002
,,147,84.150002
,,148,83.900002
,,149,84.349998
,,150,83.440002
,,151,83.930000
,,152,83.239998
,,153,84.250000
,,154,84.339996
,,155,83.690002
,,156,82.620003
,,157,83.849998
,,158,84.360001
,,159,84.169998
,,160,84.410004
,,161,84.290001
,,162,84.330002
,,163,83.690002
,,164,84.230003
,,165,84.269997
,,166,84.339996
,,167,84.339996
,,168,84.260002
,,169,83.440002
,,170,84.160004
,,171,83.650002
,,172,84.449997
,,173,83.900002
,,174,84.230003
,,175,84.260002
,,176,84.269997
,,177,84.430000
,,178,84.220001
,,179,84.309998
,,180,84.269997
,,181,83.809998
,,182,84.410004
,,183,82.320000
,,184,84.339996
,,185,84.300003
,,186,84.419998
,,187,84.250000
,,188,84.150002
,,189,84.339996
,,190,84.320000
,,191,84.209999
,,192,84.419998
,,193,84.349998
,,194,83.629997
,,195,83.419998
,,196,83.879997
,,197,84.230003
,,198,84.629997
,,199,83.080002
,,200,83.529999
,,201,84.230003
,,202,84.360001
,,203,83.150002
,,204,84.260002
,,205,83.320000
,,206,83.709999
,,207,82.419998
,,208,83.900002
,,209,84.300003
,,210,84.410004
,,211,84.290001
,,212,83.070000
,,213,84.300003
,,214,84.379997
,,215,83.889999
,,216,84.230003
,,217,83.699997
,,218,84.059998
,,219,83.860001
,,220,83.910004
,,221,83.199997
,,222,84.309998
,,223,84.230003
,,224,84.290001
,,225,84.220001
,,226,84.320000
,,227,83.690002
,,228,83.910004
,,229,84.230003
,,230,84.400002
,,231,84.339996
,,232,83.070000
,,233,84.470001
,,234,83.980003
,,235,84.220001
,,236,84.410004
,,237,84.269997
,,238,84.279999
,,239,83.540001
,,240,84.230003
,,241,84.389999
,,242,84.250000
,,243,84.129997
,,244,84.449997
,,245,84.190002
,,246,84.260002
,,247,83.250000
,,248,83.720001
,,249,83.360001
,,250,83.699997
,,251,84.500000
,,252,83.779999
,,253,84.279999
,,254,83.639999
,,255,84.129997
,5:
,,0,84.190002
,,1,84.330002
,,2,84.260002
,,3,84.269997
,,4,84.360001
,,5,84.279999
,,6,84.279999
,,7,84.290001
,,8,84.180000
,,9,84.330002
,,10,84.309998
,,11,84.120003
,,12,84.339996
,,13,84.300003
,,14,84.220001
,,15,84.260002
,,16,84.320000
,,17,84.239998
,,18,84.279999
,,19,84.250000
,,20,84.309998
,,21,84.260002
,,22,84.250000
,,23,84.269997
,,24,84.300003
,,25,84.410004
,,26,84.330002
,,27,84.220001
,,28,84.320000
,,29,84.169998
,,30,84.230003
,,31,84.279999
,,32,84.269997
,,33,84.360001
,,34,84.330002
,,35,84.349998
,,36,84.419998
,,37,84.320000
,,38,84.330002
,,39,84.160004
,,40,84.279999
,,41,84.260002
,,42,84.190002
,,43,84.349998
,,44,84.220001
,,45,84.239998
,,46,84.239998
,,47,84.190002
,,48,84.250000
,,49,84.279999
,,50,84.230003
,,51,84.239998
,,52,84.279999
,,53,84.279999
,,54,84.269997
,,55,84.269997
,,56,84.400002
,,57,84.150002
,,58,84.290001
,,59,84.209999
,,60,84.180000
,,61,84.290001
,,62,84.309998
,,63,84.330002
,,64,84.370003
,,65,84.379997
,,66,84.300003
,,67,84.330002
,,68,84.279999
,,69,84.080002
,,70,84.260002
,,71,84.410004
,,72,84.370003
,,73,84.279999
,,74,84.250000
,,75,84.360001
,,76,84.320000
,,77,84.300003
,,78,84.330002
,,79,84.279999
,,80,84.360001
,,81,84.230003
,,82,84.339996
,,83,84.209999
,,84,84.209999
,,85,84.290001
,,86,84.349998
,,87,84.199997
,,88,84.129997
,,89,84.290001
,,90,84.260002
,,91,84.269997
,,92,84.260002
,,93,84.260002
,,94,84.160004
,,95,84.389999
,,96,84.209999
,,97,84.239998
,,98,84.199997
,,99,84.349998
,,100,84.250000
,,101,84.309998
,,102,84.169998
,,103,84.250000
,,104,84.250000
,,105,84.120003
,,106,84.260002
,,107,84.269997
,,108,84.290001
,,109,84.300003
,,110,84.220001
,,111,84.309998
,,112,84.220001
,,113,84.199997
,,114,84.230003
,,115,84.349998
,,116,84.300003
,,117,84.260002
,,118,84.239998
,,119,84.250000
,,120,84.430000
,,121,84.349998
,,122,84.269997
,,123,84.290001
,,124,84.330002
,,125,84.209999
,,126,84.300003
,,127,84.260002
,,128,84.309998
,,129,84.220001
,,130,84.320000
,,131,84.279999
,,132,84.220001
,,133,84.300003
,,134,84.180000
,,135,84.389999
,,136,84.239998
,,137,84.199997
,,138,84.370003
,,139,84.360001
,,140,84.400002
,,141,84.260002
,,142,84.330002
,,143,84.279999
,,144,84.120003
,,145,84.269997
,,146,84.330002
,,147,84.459999
,,148,84.290001
,,149,84.190002
,,150,84.230003
,,151,84.349998
,,152,84.279999
,,153,84.239998
,,154,84.220001
,,155,84.239998
,,156,84.290001
,,157,84.269997
,,158,84.230003
,,159,84.320000
,,160,84.230003
,,161,84.300003
,,162,84.300003
,,163,84.360001
,,164,84.349998
,,165,84.209999
,,166,84.290001
,,167,84.260002
,,168,84.330002
,,169,84.199997
,,170,84.239998
,,171,84.309998
,,172,84.290001
,,173,84.190002
,,174,84.279999
,,175,84.330002
,,176,84.410004
,,177,84.309998
,,178,84.239998
,,179,84.209999
,,180,84.239998
,,181,84.239998
,,182,84.269997
,,183,84.410004
,,184,84.269997
,,185,84.330002
,,186,84.260002
,,187,84.230003
,,188,84.239998
,,189,84.260002
,,190,84.239998
,,191,84.389999
,,192,84.320000
,,193,84.370003
,,194,84.239998
,,195,84.269997
,,196,84.300003
,,197,84.339996
,,198,84.250000
,,199,84.250000
,,200,84.139999
,,201,84.209999
,,202,84.209999
,,203,84.230003
,,204,84.279999
,,205,84.430000
,,206,84.360001
,,207,84.230003
,,208,84.309998
,,209,84.320000
,,210,84.260002
,,211,84.250000
,,212,84.330002
,,213,84.379997
,,214,84.339996
,,215,84.279999
,,216,84.330002
,,217,84.370003
,,218,84.290001
,,219,84.290001
,,220,84.260002
,,221,84.400002
,,222,84.389999
,,223,84.290001
,,224,84.269997
,,225,84.190002
,,226,84.300003
,,227,84.440002
,,228,84.279999
,,229,84.250000
,,230,84.370003
,,231,84.379997
,,232,84.290001
,,233,84.250000
,,234,84.370003
,,235,84.230003
,,236,84.279999
,,237,84.269997
,,238,84.339996
,,239,84.260002
,,240,84.139999
,,241,84.349998
,,242,84.349998
,,243,84.160004
,,244,84.300003
,,245,84.250000
,,246,84.389999
,,247,84.389999
,,248,84.300003
,,249,84.309998
,,250,84.290001
,,251,84.400002
,,252,84.290001
,,253,84.400002
,,254,84.180000
,,255,84.250000
,6:
,,0,84.300003
,,1,84.230003
,,2,84.300003
,,3,84.339996
,,4,84.269997
,,5,84.239998
,,6,84.209999
,,7,84.279999
,,8,84.320000
,,9,84.330002
,,10,84.260002
,,11,84.370003
,,12,84.320000
,,13,84.250000
,,14,84.239998
,,15,84.290001
,,16,84.250000
,,17,84.300003
,,18,84.250000
,,19,84.250000
,,20,84.290001
,,21,84.290001
,,22,84.250000
,,23,84.269997
,,24,84.320000
,,25,84.339996
,,26,84.309998
,,27,84.300003
,,28,84.269997
,,29,84.309998
,,30,84.269997
,,31,84.269997
,,32,84.279999
,,33,84.370003
,,34,84.269997
,,35,84.279999
,,36,84.290001
,,37,84.220001
,,38,84.360001
,,39,84.260002
,,40,84.290001
,,41,84.300003
,,42,84.360001
,,43,84.339996
,,44,84.260002
,,45,84.309998
,,46,84.199997
,,47,84.320000
,,48,84.309998
,,49,84.269997
,,50,84.269997
,,51,84.300003
,,52,84.250000
,,53,84.199997
,,54,84.239998
,,55,84.309998
,,56,84.300003
,,57,84.300003
,,58,84.379997
,,59,84.279999
,,60,84.279999
,,61,84.250000
,,62,84.290001
,,63,84.260002
,,64,84.239998
,,65,84.279999
,,66,84.230003
,,67,84.290001
,,68,84.410004
,,69,84.290001
,,70,84.300003
,,71,84.250000
,,72,84.349998
,,73,84.250000
,,74,84.290001
,,75,84.320000
,,76,84.269997
,,77,84.239998
,,78,84.269997
,,79,84.250000
,,80,84.309998
,,81,84.269997
,,82,84.190002
,,83,84.349998
,,84,84.379997
,,85,84.279999
,,86,84.269997
,,87,84.250000
,,88,84.309998
,,89,84.230003
,,90,84.290001
,,91,84.239998
,,92,84.279999
,,93,84.309998
,,94,84.250000
,,95,84.309998
,,96,84.190002
,,97,84.339996
,,98,84.250000
,,99,84.279999
,,100,84.309998
,,101,84.320000
,,102,84.309998
,,103,84.199997
,,104,84.389999
,,105,84.269997
,,106,84.209999
,,107,84.269997
,,108,84.209999
,,109,84.290001
,,110,84.269997
,,111,84.309998
,,112,84.269997
,,113,84.279999
,,114,84.260002
,,115,84.400002
,,116,84.330002
,,117,84.260002
,,118,84.269997
,,119,84.290001
,,120,84.269997
,,121,84.309998
,,122,84.269997
,,123,84.220001
,,124,84.330002
,,125,84.239998
,,126,84.320000
,,127,84.300003
,,128,84.300003
,,129,84.209999
,,130,84.250000
,,131,84.279999
,,132,84.339996
,,133,84.339996
,,134,84.279999
,,135,84.190002
,,136,84.180000
,,137,84.269997
,,138,84.309998
,,139,84.339996
,,140,84.330002
,,141,84.309998
,,142,84.330002
,,143,84.260002
,,144,84.230003
,,145,84.220001
,,146,84.290001
,,147,84.349998
,,148,84.199997
,,149,84.250000
,,150,84.269997
,,151,84.290001
,,152,84.300003
,,153,84.269997
,,154,84.279999
,,155,84.279999
,,156,84.300003
,,157,84.339996
,,158,84.260002
,,159,84.239998
,,160,84.279999
,,161,84.320000
,,162,84.320000
,,163,84.230003
,,164,84.260002
,,165,84.279999
,,166,84.320000
,,167,84.320000
,,168,84.239998
,,169,84.239998
,,170,84.260002
,,171,84.250000
,,172,84.320000
,,173,84.260002
,,174,84.269997
,,175,84.150002
,,176,84.300003
,,177,84.300003
,,178,84.320000
,,179,84.300003
,,180,84.309998
,,181,84.260002
,,182,84.129997
,,183,84.320000
,,184,84.279999
,,185,84.239998
,,186,84.330002
,,187,84.330002
,,188,84.239998
,,189,84.230003
,,190,84.309998
,,191,84.300003
,,192,84.209999
,,193,84.260002
,,194,84.320000
,,195,84.300003
,,196,84.239998
,,197,84.320000
,,198,84.300003
,,199,84.300003
,,200,84.209999
,,201,84.410004
,,202,84.260002
,,203,84.220001
,,204,84.139999
,,205,84.220001
,,206,84.379997
,,207,84.330002
,,208,84.360001
,,209,84.260002
,,210,84.389999
,,211,84.199997
,,212,84.230003
,,213,84.339996
,,214,84.290001
,,215,84.330002
,,216,84.269997
,,217,84.290001
,,218,84.250000
,,219,84.330002
,,220,84.279999
,,221,84.309998
,,222,84.320000
,,223,84.260002
,,224,84.320000
,,225,84.320000
,,226,84.360001
,,227,84.239998
,,228,84.370003
,,229,84.199997
,,230,84.169998
,,231,84.260002
,,232,84.279999
,,233,84.320000
,,234,84.239998
,,235,84.220001
,,236,84.279999
,,237,84.260002
,,238,84.279999
,,239,84.330002
,,240,84.349998
,,241,84.260002
,,242,84.309998
,,243,84.250000
,,244,84.379997
,,245,84.309998
,,246,84.209999
,,247,84.339996
,,248,84.279999
,,249,84.279999
,,250,84.339996
,,251,84.269997
,,252,84.349998
,,253,84.120003
,,254,84.349998
,,255,84.320000
,,256,84.290001
,,257,84.250000
,,258,84.209999
,,259,84.309998
,,260,84.190002
,,261,84.309998
,,262,84.279999
,,263,84.209999
,,264,84.260002
,,265,84.309998
,,266,84.269997
,,267,84.260002
,,268,84.260002
,,269,84.250000
,,270,84.349998
,,271,84.250000
,,272,84.349998
,,273,84.269997
,,274,84.320000
,,275,84.339996
,,276,84.300003
,,277,84.279999
,,278,84.260002
,,279,84.199997
,,280,84.250000
,,281,84.320000
,,282,84.360001
,,283,84.269997
,,284,84.349998
,,285,84.269997
,,286,84.300003
,,287,84.320000
,,288,84.239998
,,289,84.269997
,,290,84.290001
,,291,84.300003
,,292,84.220001
,,293,84.300003
,,294,84.199997
,,295,84.300003
,,296,84.279999
,,297,84.370003
,,298,84.370003
,,299,84.290001
,,300,84.339996
,,301,84.430000
,,302,84.349998
,,303,84.320000
,,304,84.279999
,,305,84.300003
,,306,84.300003
,,307,84.199997
,,308,84.269997
,,309,84.290001
,,310,84.239998
,,311,84.220001
,,312,84.309998
,,313,84.349998
,,314,84.230003
,,315,84.339996
,,316,84.309998
,,317,84.330002
,,318,84.239998
,,319,84.360001
,,320,84.260002
,,321,84.290001
,,322,84.260002
,,323,84.320000
,,324,84.239998
,,325,84.260002
,,326,84.279999
,,327,84.269997
,,328,84.220001
,,329,84.320000
,,330,84.269997
,,331,84.309998
,,332,84.360001
,,333,84.410004
,,334,84.330002
,,335,84.330002
,,336,84.309998
,,337,84.279999
,,338,84.290001
,,339,84.279999
,,340,84.300003
,,341,84.339996
,,342,84.209999
,,343,84.269997
,,344,84.220001
,,345,84.320000
,,346,84.230003
,,347,84.260002
,,348,84.290001
,,349,84.339996
,,350,84.430000
,,351,84.309998
,,352,84.260002
,,353,84.239998
,,354,84.239998
,,355,84.279999
,,356,84.290001
,,357,84.309998
,,358,84.209999
,,359,84.250000
,,360,84.279999
,,361,84.400002
,,362,84.269997
,,363,84.330002
,,364,84.279999
,,365,84.250000
,,366,84.260002
,,367,84.260002
,,368,84.389999
,,369,84.290001
,,370,84.269997
,,371,84.349998
,,372,84.300003
,,373,84.300003
,,374,84.269997
,,375,84.239998
,,376,84.279999
,,377,84.199997
,,378,84.290001
,,379,84.309998
,,380,84.269997
,,381,84.269997
,,382,84.199997
,,383,84.309998
,,384,84.239998
,,385,84.199997
,,386,84.290001
,,387,84.279999
,,388,84.320000
,,389,84.260002
,,390,84.400002
,,391,84.330002
,,392,84.290001
,,393,84.269997
,,394,84.290001
,,395,84.449997
,,396,84.320000
,,397,84.239998
,,398,84.349998
,,399,84.300003
,,400,84.239998
,,401,84.220001
,,402,84.309998
,,403,84.260002
,,404,84.290001
,,405,84.279999
,,406,84.330002
,,407,84.239998
,,408,84.279999
,,409,84.260002
,,410,84.300003
,,411,84.309998
,,412,84.440002
,,413,84.330002
,,414,84.180000
,,415,84.239998
,,416,84.279999
,,417,84.250000
,,418,84.250000
,,419,84.290001
,,420,84.199997
,,421,84.239998
,,422,84.279999
,,423,84.260002
,,424,84.230003
,,425,84.260002
,,426,84.360001
,,427,84.339996
,,428,84.209999
,,429,84.320000
,,430,84.250000
,,431,84.220001
,,432,84.279999
,,433,84.379997
,,434,84.239998
,,435,84.230003
,,436,84.290001
,,437,84.230003
,,438,84.260002
,,439,84.269997
,,440,84.290001
,,441,84.260002
,,442,84.330002
,,443,84.180000
,,444,84.330002
,,445,84.320000
,,446,84.300003
,,447,84.269997
,,448,84.370003
,,449,84.290001
,,450,84.300003
,,451,84.250000
,,452,84.410004
,,453,84.230003
,,454,84.269997
,,455,84.330002
,,456,84.260002
,,457,84.220001
,,458,84.250000
,,459,84.279999
,,460,84.260002
,,461,84.330002
,,462,84.389999
,,463,84.279999
,,464,84.269997
,,465,84.269997
,,466,84.260002
,,467,84.320000
,,468,84.379997
,,469,84.320000
,,470,84.300003
,,471,84.279999
,,472,84.320000
,,473,84.260002
,,474,84.290001
,,475,84.269997
,,476,84.230003
,,477,84.250000
,,478,84.260002
,,479,84.330002
,,480,84.239998
,,481,84.309998
,,482,84.309998
,,483,84.290001
,,484,84.339996
,,485,84.290001
,,486,84.279999
,,487,84.230003
,,488,84.379997
,,489,84.269997
,,490,84.260002
,,491,84.250000
,,492,84.349998
,,493,84.320000
,,494,84.290001
,,495,84.250000
,,496,84.269997
,,497,84.300003
,,498,84.290001
,,499,84.330002
,,500,84.290001
,,501,84.269997
,,502,84.370003
,,503,84.320000
,,504,84.309998
,,505,84.300003
,,506,84.250000
,,507,84.269997
,,508,84.209999
,,509,84.190002
,,510,84.290001
,,511,84.300003
,7:
,,0,84.309998
,,1,84.269997
,,2,84.309998
,,3,84.290001
,,4,84.269997
,,5,84.260002
,,6,84.260002
,,7,84.290001
,,8,84.290001
,,9,84.300003
,,10,84.269997
,,11,84.279999
,,12,84.209999
,,13,84.300003
,,14,84.290001
,,15,84.260002
,,16,84.279999
,,17,84.260002
,,18,84.269997
,,19,84.279999
,,20,84.309998
,,21,84.290001
,,22,84.290001
,,23,84.300003
,,24,84.290001
,,25,84.269997
,,26,84.309998
,,27,84.300003
,,28,84.320000
,,29,84.309998
,,30,84.320000
,,31,84.290001
,,32,84.309998
,,33,84.260002
,,34,84.290001
,,35,84.279999
,,36,84.279999
,,37,84.269997
,,38,84.290001
,,39,84.300003
,,40,84.279999
,,41,84.269997
,,42,84.320000
,,43,84.320000
,,44,84.309998
,,45,84.260002
,,46,84.300003
,,47,84.290001
,,48,84.269997
,,49,84.269997
,,50,84.300003
,,51,84.269997
,,52,84.260002
,,53,84.309998
,,54,84.279999
,,55,84.209999
,,56,84.279999
,,57,84.269997
,,58,84.290001
,,59,84.260002
,,60,84.269997
,,61,84.300003
,,62,84.300003
,,63,84.260002
,,64,84.309998
,,65,84.279999
,,66,84.290001
,,67,84.269997
,,68,84.290001
,,69,84.269997
,,70,84.300003
,,71,84.290001
,,72,84.290001
,,73,84.230003
,,74,84.290001
,,75,84.300003
,,76,84.250000
,,77,84.269997
,,78,84.269997
,,79,84.279999
,,80,84.290001
,,81,84.239998
,,82,84.290001
,,83,84.279999
,,84,84.260002
,,85,84.260002
,,86,84.290001
,,87,84.290001
,,88,84.290001
,,89,84.300003
,,90,84.279999
,,91,84.290001
,,92,84.309998
,,93,84.300003
,,94,84.309998
,,95,84.260002
,,96,84.309998
,,97,84.300003
,,98,84.330002
,,99,84.290001
,,100,84.330002
,,101,84.300003
,,102,84.309998
,,103,84.279999
,,104,84.250000
,,105,84.279999
,,106,84.290001
,,107,84.279999
,,108,84.279999
,,109,84.279999
,,110,84.290001
,,111,84.269997
,,112,84.279999
,,113,84.269997
,,114,84.269997
,,115,84.290001
,,116,84.279999
,,117,84.290001
,,118,84.269997
,,119,84.290001
,,120,84.279999
,,121,84.290001
,,122,84.300003
,,123,84.279999
,,124,84.260002
,,125,84.260002
,,126,84.250000
,,127,84.279999
,,128,84.269997
,,129,84.269997
,,130,84.269997
,,131,84.269997
,,132,84.300003
,,133,84.330002
,,134,84.300003
,,135,84.279999
,,136,84.300003
,,137,84.330002
,,138,84.279999
,,139,84.290001
,,140,84.279999
,,141,84.269997
,,142,84.250000
,,143,84.320000
,,144,84.290001
,,145,84.309998
,,146,84.339996
,,147,84.279999
,,148,84.290001
,,149,84.220001
,,150,84.269997
,,151,84.250000
,,152,84.300003
,,153,84.290001
,,154,84.330002
,,155,84.269997
,,156,84.260002
,,157,84.279999
,,158,84.260002
,,159,84.290001
,,160,84.279999
,,161,84.269997
,,162,84.339996
,,163,84.330002
,,164,84.300003
,,165,84.250000
,,166,84.330002
,,167,84.290001
,,168,84.309998
,,169,84.300003
,,170,84.320000
,,171,84.269997
,,172,84.279999
,,173,84.330002
,,174,84.279999
,,175,84.269997
,,176,84.300003
,,177,84.279999
,,178,84.290001
,,179,84.279999
,,180,84.269997
,,181,84.269997
,,182,84.279999
,,183,84.290001
,,184,84.290001
,,185,84.300003
,,186,84.320000
,,187,84.260002
,,188,84.269997
,,189,84.320000
,,190,84.300003
,,191,84.300003
,,192,84.290001
,,193,84.320000
,,194,84.330002
,,195,84.279999
,,196,84.300003
,,197,84.290001
,,198,84.290001
,,199,84.269997
,,200,84.300003
,,201,84.290001
,,202,84.290001
,,203,84.260002
,,204,84.269997
,,205,84.279999
,,206,84.279999
,,207,84.290001
,,208,84.300003
,,209,84.320000
,,210,84.290001
,,211,84.290001
,,212,84.290001
,,213,84.279999
,,214,84.309998
,,215,84.290001
,,216,84.290001
,,217,84.290001
,,218,84.260002
,,219,84.309998
,,220,84.320000
,,221,84.300003
,,222,84.290001
,,223,84.279999
,,224,84.300003
,,225,84.279999
,,226,84.309998
,,227,84.279999
,,228,84.320000
,,229,84.300003
,,230,84.320000
,,231,84.300003
,,232,84.260002
,,233,84.330002
,,234,84.279999
,,235,84.320000
,,236,84.220001
,,237,84.269997
,,238,84.279999
,,239,84.269997
,,240,84.290001
,,241,84.290001
,,242,84.300003
,,243,84.290001
,,244,84.239998
,,245,84.330002
,,246,84.239998
,,247,84.269997
,,248,84.320000
,,249,84.309998
,,250,84.250000
,,251,84.339996
,,252,84.269997
,,253,84.320000
,,254,84.279999
,,255,84.290001
,,256,84.260002
,,257,84.239998
,,258,84.290001
,,259,84.320000
,,260,84.279999
,,261,84.290001
,,262,84.290001
,,263,84.300003
,,264,84.290001
,,265,84.309998
,,266,84.239998
,,267,84.290001
,,268,84.279999
,,269,84.300003
,,270,84.269997
,,271,84.269997
,,272,84.300003
,,273,84.269997
,,274,84.269997
,,275,84.260002
,,276,84.320000
,,277,84.269997
,,278,84.279999
,,279,84.279999
,,280,84.279999
,,281,84.309998
,,282,84.320000
,,283,84.290001
,,284,84.320000
,,285,84.300003
,,286,84.260002
,,287,84.269997
,,288,84.300003
,,289,84.300003
,,290,84.279999
,,291,84.279999
,,292,84.279999
,,293,84.300003
,,294,84.290001
,,295,84.250000
,,296,84.290001
,,297,84.290001
,,298,84.260002
,,299,84.309998
,,300,84.320000
,,301,84.279999
,,302,84.260002
,,303,84.300003
,,304,84.330002
,,305,84.269997
,,306,84.279999
,,307,84.320000
,,308,84.290001
,,309,84.290001
,,310,84.279999
,,311,84.279999
,,312,84.250000
,,313,84.290001
,,314,84.290001
,,315,84.269997
,,316,84.300003
,,317,84.279999
,,318,84.300003
,,319,84.250000
,,320,84.290001
,,321,84.279999
,,322,84.290001
,,323,84.300003
,,324,84.300003
,,325,84.309998
,,326,84.239998
,,327,84.320000
,,328,84.290001
,,329,84.309998
,,330,84.279999
,,331,84.290001
,,332,84.290001
,,333,84.269997
,,334,84.300003
,,335,84.290001
,,336,84.330002
,,337,84.309998
,,338,84.260002
,,339,84.269997
,,340,84.279999
,,341,84.300003
,,342,84.279999
,,343,84.300003
,,344,84.290001
,,345,84.279999
,,346,84.279999
,,347,84.279999
,,348,84.290001
,,349,84.309998
,,350,84.279999
,,351,84.309998
,,352,84.290001
,,353,84.330002
,,354,84.260002
,,355,84.279999
,,356,84.290001
,,357,84.250000
,,358,84.309998
,,359,84.320000
,,360,84.290001
,,361,84.260002
,,362,84.330002
,,363,84.279999
,,364,84.269997
,,365,84.320000
,,366,84.279999
,,367,84.330002
,,368,84.290001
,,369,84.239998
,,370,84.320000
,,371,84.300003
,,372,84.279999
,,373,84.300003
,,374,84.279999
,,375,84.269997
,,376,84.309998
,,377,84.260002
,,378,84.320000
,,379,84.250000
,,380,84.290001
,,381,84.290001
,,382,84.349998
,,383,84.279999
,,384,84.239998
,,385,84.279999
,,386,84.290001
,,387,84.290001
,,388,84.279999
,,389,84.290001
,,390,84.279999
,,391,84.309998
,,392,84.309998
,,393,84.269997
,,394,84.300003
,,395,84.300003
,,396,84.309998
,,397,84.300003
,,398,84.290001
,,399,84.269997
,,400,84.300003
,,401,84.300003
,,402,84.290001
,,403,84.269997
,,404,84.269997
,,405,84.300003
,,406,84.269997
,,407,84.260002
,,408,84.279999
,,409,84.269997
,,410,84.279999
,,411,84.320000
,,412,84.269997
,,413,84.269997
,,414,84.290001
,,415,84.239998
,,416,84.239998
,,417,84.300003
,,418,84.279999
,,419,84.309998
,,420,84.260002
,,421,84.290001
,,422,84.279999
,,423,84.269997
,,424,84.309998
,,425,84.300003
,,426,84.320000
,,427,84.279999
,,428,84.250000
,,429,84.250000
,,430,84.300003
,,431,84.279999
,,432,84.300003
,,433,84.279999
,,434,84.320000
,,435,84.300003
,,436,84.269997
,,437,84.300003
,,438,84.309998
,,439,84.300003
,,440,84.260002
,,441,84.309998
,,442,84.300003
,,443,84.279999
,,444,84.279999
,,445,84.300003
,,446,84.279999
,,447,84.269997
,,448,84.300003
,,449,84.339996
,,450,84.279999
,,451,84.309998
,,452,84.290001
,,453,84.309998
,,454,84.300003
,,455,84.290001
,,456,84.269997
,,457,84.269997
,,458,84.290001
,,459,84.300003
,,460,84.300003
,,461,84.269997
,,462,84.309998
,,463,84.290001
,,464,84.239998
,,465,84.309998
,,466,84.300003
,,467,84.279999
,,468,84.320000
,,469,84.300003
,,470,84.279999
,,471,84.279999
,,472,84.309998
,,473,84.290001
,,474,84.290001
,,475,84.290001
,,476,84.260002
,,477,84.309998
,,478,84.260002
,,479,84.290001
,,480,84.309998
,,481,84.290001
,,482,84.269997
,,483,84.330002
,,484,84.250000
,,485,84.309998
,,486,84.250000
,,487,84.279999
,,488,84.279999
,,489,84.300003
,,490,84.309998
,,491,84.269997
,,492,84.269997
,,493,84.260002
,,494,84.309998
,,495,84.269997
,,496,84.260002
,,497,84.269997
,,498,84.300003
,,499,84.300003
,,500,84.320000
,,501,84.300003
,,502,84.290001
,,503,84.320000
,,504,84.290001
,,505,84.269997
,,506,84.300003
,,507,84.279999
,,508,84.300003
,,509,84.250000
,,510,84.320000
,,511,84.320000

Completed in 113.733330 minutes


==> images/data/raw-logs/channel-s-a/cnvW4A4_L0-L7.csv <==
Accuracy before error injection: 84.879997
-4:
,0:
,,0,84.750000
,,1,84.750000
,,2,84.830002
,,3,84.040001
,,4,85.000000
,,5,84.589996
,,6,84.800003
,,7,84.910004
,,8,84.440002
,,9,84.940002
,,10,84.800003
,,11,84.879997
,,12,85.059998
,,13,84.940002
,,14,84.589996
,,15,84.760002
,,16,84.080002
,,17,84.779999
,,18,84.690002
,,19,85.059998
,,20,84.959999
,,21,84.739998
,,22,84.849998
,,23,84.849998
,,24,84.849998
,,25,84.809998
,,26,84.910004
,,27,84.709999
,,28,84.709999
,,29,84.699997
,,30,84.459999
,,31,84.699997
,,32,84.690002
,,33,84.820000
,,34,84.940002
,,35,84.730003
,,36,85.010002
,,37,84.169998
,,38,84.660004
,,39,84.790001
,,40,84.379997
,,41,84.860001
,,42,84.900002
,,43,84.279999
,,44,84.940002
,,45,84.849998
,,46,84.830002
,,47,84.949997
,,48,84.830002
,,49,84.760002
,,50,84.989998
,,51,84.720001
,,52,84.639999
,,53,85.050003
,,54,84.809998
,,55,84.860001
,,56,85.120003
,,57,84.860001
,,58,84.839996
,,59,84.660004
,,60,84.800003
,,61,84.959999
,,62,84.730003
,,63,85.099998
,1:
,,0,84.660004
,,1,84.500000
,,2,84.610001
,,3,83.379997
,,4,84.620003
,,5,84.379997
,,6,84.430000
,,7,84.279999
,,8,84.099998
,,9,84.239998
,,10,84.680000
,,11,82.250000
,,12,84.349998
,,13,84.589996
,,14,83.989998
,,15,84.540001
,,16,84.610001
,,17,84.370003
,,18,84.330002
,,19,84.639999
,,20,84.599998
,,21,84.650002
,,22,84.160004
,,23,84.900002
,,24,84.989998
,,25,84.660004
,,26,84.430000
,,27,82.919998
,,28,84.019997
,,29,83.830002
,,30,84.629997
,,31,83.230003
,,32,84.559998
,,33,84.419998
,,34,84.800003
,,35,84.709999
,,36,84.510002
,,37,84.489998
,,38,84.570000
,,39,84.620003
,,40,84.650002
,,41,84.559998
,,42,85.160004
,,43,84.870003
,,44,84.500000
,,45,84.790001
,,46,84.629997
,,47,84.580002
,,48,84.540001
,,49,84.629997
,,50,84.410004
,,51,84.580002
,,52,83.550003
,,53,84.510002
,,54,84.750000
,,55,84.269997
,,56,84.559998
,,57,84.720001
,,58,84.879997
,,59,84.779999
,,60,84.040001
,,61,84.339996
,,62,84.699997
,,63,84.720001
,2:
,,0,84.750000
,,1,84.730003
,,2,84.760002
,,3,83.459999
,,4,84.629997
,,5,83.440002
,,6,84.690002
,,7,77.260002
,,8,84.709999
,,9,84.019997
,,10,84.709999
,,11,85.019997
,,12,84.449997
,,13,84.559998
,,14,84.970001
,,15,82.860001
,,16,84.769997
,,17,84.330002
,,18,84.639999
,,19,83.610001
,,20,83.139999
,,21,84.650002
,,22,84.010002
,,23,83.029999
,,24,84.930000
,,25,77.320000
,,26,80.730003
,,27,78.500000
,,28,84.739998
,,29,84.820000
,,30,84.870003
,,31,82.930000
,,32,84.199997
,,33,84.690002
,,34,80.760002
,,35,84.639999
,,36,84.769997
,,37,83.500000
,,38,83.459999
,,39,83.690002
,,40,82.680000
,,41,84.760002
,,42,84.510002
,,43,84.820000
,,44,80.870003
,,45,80.889999
,,46,84.699997
,,47,81.370003
,,48,84.790001
,,49,81.589996
,,50,84.730003
,,51,84.519997
,,52,84.610001
,,53,84.820000
,,54,84.900002
,,55,84.669998
,,56,81.320000
,,57,83.750000
,,58,84.709999
,,59,84.699997
,,60,81.110001
,,61,77.629997
,,62,84.449997
,,63,81.839996
,,64,84.209999
,,65,84.800003
,,66,82.459999
,,67,80.080002
,,68,84.459999
,,69,84.739998
,,70,83.680000
,,71,82.779999
,,72,84.639999
,,73,84.730003
,,74,84.949997
,,75,80.400002
,,76,80.949997
,,77,80.680000
,,78,84.620003
,,79,82.339996
,,80,84.830002
,,81,84.400002
,,82,84.739998
,,83,83.430000
,,84,84.250000
,,85,84.760002
,,86,84.760002
,,87,80.080002
,,88,84.830002
,,89,83.089996
,,90,81.269997
,,91,84.580002
,,92,84.809998
,,93,84.830002
,,94,84.680000
,,95,84.519997
,,96,84.739998
,,97,77.389999
,,98,84.760002
,,99,84.629997
,,100,84.169998
,,101,84.790001
,,102,84.760002
,,103,84.660004
,,104,84.489998
,,105,84.800003
,,106,84.599998
,,107,84.620003
,,108,84.959999
,,109,82.459999
,,110,83.889999
,,111,84.699997
,,112,84.820000
,,113,84.680000
,,114,84.779999
,,115,84.769997
,,116,84.690002
,,117,84.820000
,,118,84.709999
,,119,84.809998
,,120,84.750000
,,121,84.650002
,,122,84.989998
,,123,84.800003
,,124,84.800003
,,125,84.730003
,,126,83.879997
,,127,84.709999
,3:
,,0,84.779999
,,1,84.809998
,,2,84.919998
,,3,84.589996
,,4,84.769997
,,5,84.610001
,,6,84.730003
,,7,83.930000
,,8,84.389999
,,9,84.779999
,,10,84.750000
,,11,84.540001
,,12,84.650002
,,13,84.800003
,,14,84.959999
,,15,84.550003
,,16,84.730003
,,17,84.910004
,,18,84.680000
,,19,84.879997
,,20,84.550003
,,21,84.730003
,,22,84.559998
,,23,84.730003
,,24,84.669998
,,25,84.709999
,,26,84.570000
,,27,84.660004
,,28,84.360001
,,29,84.680000
,,30,84.529999
,,31,84.610001
,,32,84.820000
,,33,84.879997
,,34,84.870003
,,35,84.680000
,,36,84.730003
,,37,84.720001
,,38,84.830002
,,39,84.480003
,,40,84.589996
,,41,84.760002
,,42,84.730003
,,43,84.589996
,,44,84.669998
,,45,84.830002
,,46,84.669998
,,47,84.739998
,,48,84.519997
,,49,84.260002
,,50,84.559998
,,51,84.550003
,,52,84.739998
,,53,84.730003
,,54,84.820000
,,55,84.760002
,,56,84.769997
,,57,84.669998
,,58,84.769997
,,59,84.739998
,,60,84.570000
,,61,84.709999
,,62,84.559998
,,63,84.739998
,,64,84.410004
,,65,84.760002
,,66,84.629997
,,67,84.849998
,,68,84.849998
,,69,84.709999
,,70,84.989998
,,71,84.820000
,,72,83.889999
,,73,84.580002
,,74,84.620003
,,75,84.779999
,,76,84.839996
,,77,84.680000
,,78,84.790001
,,79,84.519997
,,80,84.629997
,,81,84.750000
,,82,84.459999
,,83,84.680000
,,84,84.559998
,,85,84.820000
,,86,84.809998
,,87,84.639999
,,88,84.639999
,,89,84.730003
,,90,84.889999
,,91,84.480003
,,92,84.739998
,,93,84.550003
,,94,82.089996
,,95,84.779999
,,96,83.349998
,,97,84.379997
,,98,84.690002
,,99,84.870003
,,100,84.360001
,,101,84.779999
,,102,84.540001
,,103,84.480003
,,104,84.720001
,,105,84.660004
,,106,84.669998
,,107,84.519997
,,108,84.949997
,,109,84.639999
,,110,84.629997
,,111,84.650002
,,112,84.889999
,,113,84.589996
,,114,84.510002
,,115,84.739998
,,116,84.720001
,,117,84.720001
,,118,84.629997
,,119,84.629997
,,120,84.730003
,,121,84.669998
,,122,84.720001
,,123,84.629997
,,124,84.889999
,,125,84.669998
,,126,84.750000
,,127,84.720001
,4:
,,0,83.730003
,,1,84.220001
,,2,84.709999
,,3,84.889999
,,4,84.849998
,,5,84.830002
,,6,84.660004
,,7,84.559998
,,8,84.760002
,,9,84.839996
,,10,84.709999
,,11,84.849998
,,12,84.830002
,,13,84.169998
,,14,84.790001
,,15,84.680000
,,16,84.870003
,,17,84.339996
,,18,84.820000
,,19,84.690002
,,20,84.519997
,,21,84.830002
,,22,84.900002
,,23,84.209999
,,24,85.120003
,,25,84.839996
,,26,84.830002
,,27,84.739998
,,28,84.199997
,,29,84.089996
,,30,84.730003
,,31,84.150002
,,32,84.839996
,,33,84.550003
,,34,84.849998
,,35,84.580002
,,36,84.389999
,,37,84.830002
,,38,84.769997
,,39,83.769997
,,40,83.669998
,,41,84.900002
,,42,83.480003
,,43,83.089996
,,44,84.709999
,,45,84.809998
,,46,84.839996
,,47,84.839996
,,48,84.870003
,,49,84.709999
,,50,84.910004
,,51,84.660004
,,52,84.860001
,,53,84.839996
,,54,84.959999
,,55,84.790001
,,56,84.910004
,,57,84.790001
,,58,84.809998
,,59,84.470001
,,60,84.870003
,,61,84.300003
,,62,84.139999
,,63,84.940002
,,64,84.849998
,,65,84.930000
,,66,84.949997
,,67,84.239998
,,68,84.190002
,,69,84.529999
,,70,84.889999
,,71,84.029999
,,72,84.680000
,,73,84.879997
,,74,84.470001
,,75,84.440002
,,76,84.839996
,,77,84.510002
,,78,84.849998
,,79,84.459999
,,80,84.199997
,,81,84.809998
,,82,84.800003
,,83,84.790001
,,84,84.910004
,,85,84.309998
,,86,84.559998
,,87,84.919998
,,88,84.320000
,,89,84.709999
,,90,83.730003
,,91,83.989998
,,92,84.820000
,,93,83.800003
,,94,84.879997
,,95,84.809998
,,96,83.879997
,,97,83.889999
,,98,84.860001
,,99,84.879997
,,100,83.540001
,,101,83.709999
,,102,84.470001
,,103,84.769997
,,104,84.949997
,,105,83.349998
,,106,84.360001
,,107,84.870003
,,108,84.849998
,,109,84.430000
,,110,83.580002
,,111,84.330002
,,112,84.120003
,,113,84.639999
,,114,85.029999
,,115,84.480003
,,116,84.540001
,,117,84.720001
,,118,84.510002
,,119,84.989998
,,120,84.709999
,,121,84.879997
,,122,84.309998
,,123,83.680000
,,124,84.760002
,,125,83.900002
,,126,84.739998
,,127,84.830002
,,128,84.220001
,,129,84.870003
,,130,84.860001
,,131,84.879997
,,132,84.779999
,,133,84.849998
,,134,84.449997
,,135,84.190002
,,136,84.839996
,,137,84.769997
,,138,84.360001
,,139,84.379997
,,140,84.720001
,,141,84.900002
,,142,84.830002
,,143,84.720001
,,144,83.809998
,,145,83.120003
,,146,84.949997
,,147,84.820000
,,148,84.940002
,,149,84.239998
,,150,84.760002
,,151,84.800003
,,152,84.860001
,,153,84.709999
,,154,84.870003
,,155,84.830002
,,156,84.589996
,,157,84.730003
,,158,84.209999
,,159,84.190002
,,160,84.550003
,,161,84.709999
,,162,84.690002
,,163,84.830002
,,164,84.720001
,,165,84.720001
,,166,83.919998
,,167,84.040001
,,168,83.930000
,,169,84.690002
,,170,84.809998
,,171,84.790001
,,172,84.790001
,,173,84.809998
,,174,84.330002
,,175,84.269997
,,176,83.680000
,,177,84.570000
,,178,84.129997
,,179,84.400002
,,180,84.910004
,,181,84.769997
,,182,84.550003
,,183,84.870003
,,184,83.910004
,,185,84.580002
,,186,84.720001
,,187,84.889999
,,188,85.029999
,,189,84.739998
,,190,84.470001
,,191,84.449997
,,192,84.519997
,,193,83.849998
,,194,84.900002
,,195,84.860001
,,196,84.790001
,,197,84.160004
,,198,84.839996
,,199,84.949997
,,200,84.750000
,,201,84.440002
,,202,84.269997
,,203,84.949997
,,204,84.010002
,,205,84.860001
,,206,84.830002
,,207,84.830002
,,208,84.889999
,,209,84.660004
,,210,83.870003
,,211,84.570000
,,212,84.739998
,,213,84.349998
,,214,84.639999
,,215,84.959999
,,216,84.529999
,,217,84.760002
,,218,84.760002
,,219,84.900002
,,220,84.820000
,,221,84.900002
,,222,84.019997
,,223,84.690002
,,224,84.410004
,,225,84.339996
,,226,84.410004
,,227,84.739998
,,228,84.849998
,,229,84.349998
,,230,84.820000
,,231,84.209999
,,232,84.830002
,,233,84.320000
,,234,84.940002
,,235,84.290001
,,236,84.440002
,,237,84.699997
,,238,84.040001
,,239,84.879997
,,240,84.430000
,,241,84.309998
,,242,84.330002
,,243,84.019997
,,244,84.360001
,,245,84.290001
,,246,84.120003
,,247,84.849998
,,248,84.910004
,,249,84.900002
,,250,84.919998
,,251,84.820000
,,252,84.769997
,,253,83.459999
,,254,84.849998
,,255,83.150002
,5:
,,0,84.879997
,,1,84.889999
,,2,84.790001
,,3,84.830002
,,4,84.900002
,,5,84.830002
,,6,84.730003
,,7,84.690002
,,8,84.849998
,,9,84.860001
,,10,84.860001
,,11,84.809998
,,12,84.800003
,,13,84.870003
,,14,84.830002
,,15,84.879997
,,16,84.879997
,,17,84.750000
,,18,84.879997
,,19,84.919998
,,20,84.709999
,,21,84.889999
,,22,84.870003
,,23,84.639999
,,24,84.860001
,,25,84.879997
,,26,84.889999
,,27,84.800003
,,28,84.739998
,,29,84.809998
,,30,84.849998
,,31,84.879997
,,32,84.889999
,,33,84.879997
,,34,84.790001
,,35,84.860001
,,36,84.849998
,,37,84.820000
,,38,84.889999
,,39,84.809998
,,40,84.779999
,,41,84.790001
,,42,84.900002
,,43,84.830002
,,44,84.919998
,,45,84.809998
,,46,84.830002
,,47,84.800003
,,48,84.870003
,,49,84.820000
,,50,84.820000
,,51,84.860001
,,52,84.779999
,,53,84.839996
,,54,84.809998
,,55,84.750000
,,56,84.839996
,,57,84.910004
,,58,84.809998
,,59,84.769997
,,60,84.750000
,,61,84.639999
,,62,84.820000
,,63,84.790001
,,64,84.919998
,,65,84.930000
,,66,84.930000
,,67,84.849998
,,68,84.720001
,,69,84.839996
,,70,84.769997
,,71,84.730003
,,72,84.800003
,,73,84.989998
,,74,84.919998
,,75,84.870003
,,76,84.760002
,,77,84.870003
,,78,84.889999
,,79,84.980003
,,80,84.849998
,,81,84.860001
,,82,84.790001
,,83,84.870003
,,84,84.900002
,,85,84.669998
,,86,84.739998
,,87,84.830002
,,88,84.830002
,,89,84.889999
,,90,84.820000
,,91,84.910004
,,92,84.790001
,,93,84.760002
,,94,84.760002
,,95,84.879997
,,96,84.779999
,,97,84.879997
,,98,84.769997
,,99,84.769997
,,100,84.849998
,,101,84.790001
,,102,84.839996
,,103,84.839996
,,104,84.830002
,,105,84.870003
,,106,84.779999
,,107,84.699997
,,108,84.790001
,,109,84.870003
,,110,84.720001
,,111,84.809998
,,112,84.839996
,,113,84.849998
,,114,84.849998
,,115,84.860001
,,116,84.830002
,,117,84.889999
,,118,84.870003
,,119,84.830002
,,120,84.910004
,,121,84.919998
,,122,84.959999
,,123,84.800003
,,124,84.820000
,,125,84.879997
,,126,84.849998
,,127,84.660004
,,128,84.860001
,,129,84.839996
,,130,84.760002
,,131,84.790001
,,132,84.930000
,,133,84.809998
,,134,84.839996
,,135,84.839996
,,136,84.879997
,,137,84.839996
,,138,84.629997
,,139,84.800003
,,140,84.760002
,,141,84.860001
,,142,84.879997
,,143,84.879997
,,144,84.739998
,,145,84.949997
,,146,84.760002
,,147,84.849998
,,148,84.720001
,,149,84.800003
,,150,84.769997
,,151,84.750000
,,152,84.849998
,,153,84.830002
,,154,84.870003
,,155,84.849998
,,156,84.790001
,,157,84.889999
,,158,84.809998
,,159,84.800003
,,160,84.870003
,,161,84.690002
,,162,84.849998
,,163,84.930000
,,164,84.830002
,,165,84.779999
,,166,84.779999
,,167,84.599998
,,168,84.830002
,,169,84.900002
,,170,84.800003
,,171,84.790001
,,172,84.809998
,,173,84.849998
,,174,84.769997
,,175,84.739998
,,176,84.900002
,,177,84.820000
,,178,84.900002
,,179,84.839996
,,180,84.860001
,,181,84.870003
,,182,84.910004
,,183,84.809998
,,184,84.949997
,,185,84.860001
,,186,84.739998
,,187,84.809998
,,188,84.949997
,,189,84.900002
,,190,84.889999
,,191,84.820000
,,192,84.800003
,,193,84.820000
,,194,84.739998
,,195,84.800003
,,196,84.800003
,,197,84.849998
,,198,84.870003
,,199,84.820000
,,200,84.860001
,,201,84.879997
,,202,84.970001
,,203,84.820000
,,204,84.790001
,,205,84.870003
,,206,84.879997
,,207,84.730003
,,208,84.860001
,,209,84.790001
,,210,84.720001
,,211,84.839996
,,212,84.959999
,,213,84.830002
,,214,84.910004
,,215,84.669998
,,216,84.970001
,,217,84.760002
,,218,84.830002
,,219,84.820000
,,220,84.870003
,,221,84.910004
,,222,84.870003
,,223,84.720001
,,224,84.860001
,,225,84.800003
,,226,84.879997
,,227,84.830002
,,228,84.800003
,,229,84.660004
,,230,84.750000
,,231,84.739998
,,232,84.790001
,,233,84.820000
,,234,84.790001
,,235,84.919998
,,236,84.730003
,,237,84.940002
,,238,84.830002
,,239,84.709999
,,240,84.930000
,,241,84.860001
,,242,84.739998
,,243,84.860001
,,244,84.870003
,,245,84.919998
,,246,84.919998
,,247,84.800003
,,248,84.889999
,,249,84.709999
,,250,84.879997
,,251,84.800003
,,252,84.959999
,,253,84.870003
,,254,84.860001
,,255,84.900002
,6:
,,0,84.849998
,,1,84.699997
,,2,84.839996
,,3,84.790001
,,4,84.870003
,,5,84.949997
,,6,84.809998
,,7,84.860001
,,8,84.870003
,,9,84.849998
,,10,84.800003
,,11,84.940002
,,12,84.900002
,,13,84.889999
,,14,84.870003
,,15,84.860001
,,16,84.870003
,,17,84.809998
,,18,84.860001
,,19,84.769997
,,20,84.849998
,,21,84.879997
,,22,84.889999
,,23,84.849998
,,24,84.879997
,,25,84.849998
,,26,84.889999
,,27,84.860001
,,28,84.849998
,,29,84.849998
,,30,84.760002
,,31,84.820000
,,32,84.839996
,,33,84.900002
,,34,84.870003
,,35,84.830002
,,36,84.870003
,,37,84.800003
,,38,84.879997
,,39,84.849998
,,40,84.839996
,,41,84.860001
,,42,84.779999
,,43,84.870003
,,44,84.760002
,,45,84.860001
,,46,84.760002
,,47,84.989998
,,48,84.949997
,,49,84.790001
,,50,84.849998
,,51,84.910004
,,52,84.879997
,,53,84.809998
,,54,84.820000
,,55,84.830002
,,56,84.870003
,,57,84.900002
,,58,84.870003
,,59,84.919998
,,60,84.800003
,,61,84.879997
,,62,84.709999
,,63,84.879997
,,64,84.870003
,,65,84.860001
,,66,84.709999
,,67,84.830002
,,68,84.860001
,,69,84.889999
,,70,84.800003
,,71,84.910004
,,72,84.820000
,,73,84.910004
,,74,84.779999
,,75,84.910004
,,76,84.900002
,,77,84.820000
,,78,84.900002
,,79,84.870003
,,80,84.809998
,,81,84.870003
,,82,84.879997
,,83,84.839996
,,84,84.889999
,,85,84.830002
,,86,84.919998
,,87,84.839996
,,88,84.839996
,,89,84.839996
,,90,84.870003
,,91,84.769997
,,92,84.820000
,,93,84.870003
,,94,84.839996
,,95,84.769997
,,96,84.879997
,,97,84.779999
,,98,84.900002
,,99,84.820000
,,100,84.739998
,,101,84.900002
,,102,84.750000
,,103,84.900002
,,104,84.879997
,,105,84.820000
,,106,84.830002
,,107,84.820000
,,108,84.879997
,,109,84.959999
,,110,84.779999
,,111,84.860001
,,112,84.860001
,,113,84.900002
,,114,84.949997
,,115,84.849998
,,116,84.790001
,,117,84.730003
,,118,84.879997
,,119,84.720001
,,120,84.879997
,,121,84.839996
,,122,84.800003
,,123,84.870003
,,124,84.959999
,,125,84.879997
,,126,84.889999
,,127,84.849998
,,128,84.900002
,,129,84.820000
,,130,84.800003
,,131,84.879997
,,132,84.889999
,,133,84.879997
,,134,84.790001
,,135,84.870003
,,136,84.860001
,,137,84.839996
,,138,84.910004
,,139,84.919998
,,140,84.900002
,,141,84.839996
,,142,84.820000
,,143,84.940002
,,144,84.830002
,,145,84.879997
,,146,84.860001
,,147,84.849998
,,148,84.849998
,,149,84.860001
,,150,84.959999
,,151,84.879997
,,152,84.769997
,,153,84.830002
,,154,84.790001
,,155,84.800003
,,156,84.889999
,,157,84.830002
,,158,84.860001
,,159,84.790001
,,160,84.919998
,,161,84.889999
,,162,84.989998
,,163,84.769997
,,164,84.839996
,,165,84.870003
,,166,84.889999
,,167,84.919998
,,168,84.830002
,,169,84.889999
,,170,84.839996
,,171,84.839996
,,172,84.809998
,,173,84.879997
,,174,84.870003
,,175,84.870003
,,176,84.790001
,,177,85.010002
,,178,84.860001
,,179,84.849998
,,180,84.750000
,,181,84.900002
,,182,84.849998
,,183,84.900002
,,184,84.860001
,,185,84.839996
,,186,84.709999
,,187,84.830002
,,188,84.839996
,,189,84.919998
,,190,84.800003
,,191,84.769997
,,192,84.839996
,,193,84.830002
,,194,84.800003
,,195,84.790001
,,196,84.879997
,,197,84.900002
,,198,84.889999
,,199,84.849998
,,200,84.870003
,,201,84.879997
,,202,84.849998
,,203,84.760002
,,204,84.849998
,,205,84.839996
,,206,84.860001
,,207,84.879997
,,208,84.900002
,,209,84.800003
,,210,84.879997
,,211,84.860001
,,212,84.870003
,,213,84.879997
,,214,84.849998
,,215,84.870003
,,216,84.860001
,,217,84.940002
,,218,84.900002
,,219,84.860001
,,220,84.849998
,,221,84.820000
,,222,84.889999
,,223,84.839996
,,224,84.699997
,,225,84.919998
,,226,84.930000
,,227,84.720001
,,228,84.830002
,,229,84.839996
,,230,84.860001
,,231,84.879997
,,232,84.830002
,,233,84.860001
,,234,84.760002
,,235,84.839996
,,236,84.870003
,,237,84.809998
,,238,84.739998
,,239,84.790001
,,240,84.790001
,,241,84.900002
,,242,84.919998
,,243,84.919998
,,244,84.889999
,,245,84.910004
,,246,84.889999
,,247,84.900002
,,248,84.849998
,,249,84.809998
,,250,84.820000
,,251,84.839996
,,252,84.800003
,,253,84.849998
,,254,84.790001
,,255,84.830002
,,256,84.889999
,,257,84.900002
,,258,84.849998
,,259,84.919998
,,260,84.879997
,,261,84.830002
,,262,84.959999
,,263,84.870003
,,264,84.879997
,,265,84.870003
,,266,84.830002
,,267,84.739998
,,268,84.870003
,,269,84.870003
,,270,84.889999
,,271,84.900002
,,272,84.769997
,,273,84.790001
,,274,84.800003
,,275,84.860001
,,276,84.889999
,,277,84.839996
,,278,84.839996
,,279,84.839996
,,280,84.709999
,,281,84.870003
,,282,84.849998
,,283,84.839996
,,284,84.800003
,,285,84.879997
,,286,84.800003
,,287,84.900002
,,288,84.820000
,,289,84.779999
,,290,84.800003
,,291,84.900002
,,292,84.849998
,,293,84.970001
,,294,84.839996
,,295,84.820000
,,296,84.779999
,,297,84.870003
,,298,84.860001
,,299,84.870003
,,300,84.839996
,,301,84.860001
,,302,84.730003
,,303,84.910004
,,304,84.830002
,,305,84.870003
,,306,84.839996
,,307,84.839996
,,308,84.839996
,,309,84.870003
,,310,84.879997
,,311,84.900002
,,312,84.870003
,,313,84.900002
,,314,84.800003
,,315,84.830002
,,316,84.889999
,,317,84.910004
,,318,84.809998
,,319,84.790001
,,320,84.730003
,,321,84.860001
,,322,84.830002
,,323,84.870003
,,324,84.910004
,,325,84.830002
,,326,84.900002
,,327,84.889999
,,328,84.860001
,,329,84.779999
,,330,84.820000
,,331,84.830002
,,332,84.769997
,,333,84.830002
,,334,84.820000
,,335,84.860001
,,336,84.879997
,,337,84.830002
,,338,84.739998
,,339,84.860001
,,340,84.879997
,,341,84.900002
,,342,84.820000
,,343,84.839996
,,344,84.820000
,,345,84.930000
,,346,84.800003
,,347,84.820000
,,348,84.879997
,,349,84.849998
,,350,84.839996
,,351,84.779999
,,352,84.820000
,,353,84.860001
,,354,84.900002
,,355,84.849998
,,356,84.760002
,,357,84.879997
,,358,84.820000
,,359,84.910004
,,360,84.900002
,,361,84.860001
,,362,84.870003
,,363,84.849998
,,364,84.879997
,,365,84.889999
,,366,84.809998
,,367,84.820000
,,368,84.910004
,,369,84.919998
,,370,84.809998
,,371,84.870003
,,372,84.820000
,,373,84.809998
,,374,84.800003
,,375,84.839996
,,376,84.849998
,,377,84.889999
,,378,84.879997
,,379,84.930000
,,380,84.879997
,,381,84.959999
,,382,84.889999
,,383,84.860001
,,384,84.860001
,,385,84.839996
,,386,84.769997
,,387,84.889999
,,388,84.849998
,,389,84.870003
,,390,84.839996
,,391,84.820000
,,392,84.820000
,,393,84.860001
,,394,84.800003
,,395,84.830002
,,396,84.910004
,,397,84.870003
,,398,84.800003
,,399,84.910004
,,400,84.830002
,,401,84.870003
,,402,84.820000
,,403,84.879997
,,404,84.830002
,,405,84.860001
,,406,84.809998
,,407,84.860001
,,408,84.860001
,,409,84.879997
,,410,84.839996
,,411,84.910004
,,412,84.849998
,,413,84.800003
,,414,84.830002
,,415,84.839996
,,416,84.809998
,,417,84.870003
,,418,84.849998
,,419,84.830002
,,420,84.820000
,,421,84.879997
,,422,84.870003
,,423,84.900002
,,424,84.959999
,,425,84.860001
,,426,84.930000
,,427,84.879997
,,428,84.800003
,,429,84.889999
,,430,84.849998
,,431,84.870003
,,432,84.790001
,,433,84.849998
,,434,84.790001
,,435,84.860001
,,436,84.900002
,,437,84.870003
,,438,84.900002
,,439,84.809998
,,440,84.930000
,,441,84.809998
,,442,84.889999
,,443,84.839996
,,444,84.919998
,,445,84.940002
,,446,84.870003
,,447,84.910004
,,448,84.879997
,,449,84.910004
,,450,84.779999
,,451,84.860001
,,452,84.830002
,,453,84.860001
,,454,84.849998
,,455,84.839996
,,456,84.879997
,,457,84.910004
,,458,84.940002
,,459,84.830002
,,460,84.900002
,,461,84.870003
,,462,84.879997
,,463,84.849998
,,464,84.910004
,,465,84.760002
,,466,84.879997
,,467,84.779999
,,468,84.870003
,,469,84.820000
,,470,84.839996
,,471,84.879997
,,472,84.900002
,,473,84.870003
,,474,84.870003
,,475,84.839996
,,476,84.870003
,,477,84.870003
,,478,84.889999
,,479,84.860001
,,480,84.849998
,,481,84.830002
,,482,84.830002
,,483,84.919998
,,484,84.860001
,,485,84.779999
,,486,84.900002
,,487,84.849998
,,488,84.820000
,,489,84.860001
,,490,84.809998
,,491,84.910004
,,492,84.889999
,,493,84.879997
,,494,84.889999
,,495,84.910004
,,496,84.919998
,,497,84.910004
,,498,84.779999
,,499,84.919998
,,500,84.959999
,,501,84.889999
,,502,84.889999
,,503,84.790001
,,504,84.910004
,,505,84.900002
,,506,84.860001
,,507,84.830002
,,508,84.900002
,,509,84.879997
,,510,84.879997
,,511,84.769997
,7:
,,0,84.889999
,,1,84.889999
,,2,84.860001
,,3,84.830002
,,4,84.879997
,,5,84.870003
,,6,84.870003
,,7,84.889999
,,8,84.860001
,,9,84.860001
,,10,84.879997
,,11,84.839996
,,12,84.849998
,,13,84.900002
,,14,84.889999
,,15,84.809998
,,16,84.860001
,,17,84.860001
,,18,84.870003
,,19,84.889999
,,20,84.860001
,,21,84.879997
,,22,84.849998
,,23,84.830002
,,24,84.889999
,,25,84.870003
,,26,84.849998
,,27,84.879997
,,28,84.879997
,,29,84.860001
,,30,84.849998
,,31,84.809998
,,32,84.849998
,,33,84.870003
,,34,84.860001
,,35,84.849998
,,36,84.870003
,,37,84.900002
,,38,84.849998
,,39,84.849998
,,40,84.879997
,,41,84.839996
,,42,84.870003
,,43,84.889999
,,44,84.870003
,,45,84.860001
,,46,84.870003
,,47,84.839996
,,48,84.849998
,,49,84.879997
,,50,84.889999
,,51,84.830002
,,52,84.820000
,,53,84.870003
,,54,84.849998
,,55,84.849998
,,56,84.849998
,,57,84.870003
,,58,84.870003
,,59,84.879997
,,60,84.800003
,,61,84.830002
,,62,84.900002
,,63,84.879997
,,64,84.889999
,,65,84.849998
,,66,84.870003
,,67,84.830002
,,68,84.860001
,,69,84.879997
,,70,84.849998
,,71,84.900002
,,72,84.889999
,,73,84.830002
,,74,84.879997
,,75,84.849998
,,76,84.879997
,,77,84.860001
,,78,84.870003
,,79,84.839996
,,80,84.839996
,,81,84.839996
,,82,84.879997
,,83,84.870003
,,84,84.860001
,,85,84.870003
,,86,84.879997
,,87,84.879997
,,88,84.889999
,,89,84.879997
,,90,84.889999
,,91,84.870003
,,92,84.879997
,,93,84.879997
,,94,84.879997
,,95,84.870003
,,96,84.870003
,,97,84.839996
,,98,84.910004
,,99,84.910004
,,100,84.879997
,,101,84.849998
,,102,84.860001
,,103,84.820000
,,104,84.830002
,,105,84.879997
,,106,84.830002
,,107,84.849998
,,108,84.820000
,,109,84.860001
,,110,84.839996
,,111,84.849998
,,112,84.839996
,,113,84.830002
,,114,84.879997
,,115,84.889999
,,116,84.849998
,,117,84.870003
,,118,84.870003
,,119,84.860001
,,120,84.870003
,,121,84.879997
,,122,84.860001
,,123,84.870003
,,124,84.860001
,,125,84.849998
,,126,84.830002
,,127,84.839996
,,128,84.870003
,,129,84.830002
,,130,84.879997
,,131,84.839996
,,132,84.889999
,,133,84.860001
,,134,84.860001
,,135,84.809998
,,136,84.839996
,,137,84.889999
,,138,84.830002
,,139,84.849998
,,140,84.889999
,,141,84.849998
,,142,84.849998
,,143,84.889999
,,144,84.889999
,,145,84.879997
,,146,84.910004
,,147,84.849998
,,148,84.849998
,,149,84.870003
,,150,84.860001
,,151,84.849998
,,152,84.900002
,,153,84.900002
,,154,84.889999
,,155,84.879997
,,156,84.860001
,,157,84.889999
,,158,84.870003
,,159,84.879997
,,160,84.889999
,,161,84.889999
,,162,84.839996
,,163,84.860001
,,164,84.860001
,,165,84.879997
,,166,84.860001
,,167,84.879997
,,168,84.870003
,,169,84.879997
,,170,84.879997
,,171,84.870003
,,172,84.870003
,,173,84.879997
,,174,84.839996
,,175,84.870003
,,176,84.870003
,,177,84.879997
,,178,84.879997
,,179,84.849998
,,180,84.830002
,,181,84.870003
,,182,84.889999
,,183,84.900002
,,184,84.849998
,,185,84.860001
,,186,84.900002
,,187,84.870003
,,188,84.889999
,,189,84.879997
,,190,84.860001
,,191,84.910004
,,192,84.860001
,,193,84.879997
,,194,84.889999
,,195,84.860001
,,196,84.870003
,,197,84.870003
,,198,84.870003
,,199,84.879997
,,200,84.870003
,,201,84.860001
,,202,84.839996
,,203,84.870003
,,204,84.870003
,,205,84.830002
,,206,84.860001
,,207,84.870003
,,208,84.900002
,,209,84.839996
,,210,84.879997
,,211,84.849998
,,212,84.830002
,,213,84.870003
,,214,84.900002
,,215,84.879997
,,216,84.839996
,,217,84.849998
,,218,84.870003
,,219,84.870003
,,220,84.900002
,,221,84.879997
,,222,84.860001
,,223,84.849998
,,224,84.849998
,,225,84.870003
,,226,84.879997
,,227,84.860001
,,228,84.900002
,,229,84.879997
,,230,84.860001
,,231,84.870003
,,232,84.879997
,,233,84.900002
,,234,84.870003
,,235,84.839996
,,236,84.820000
,,237,84.860001
,,238,84.839996
,,239,84.870003
,,240,84.889999
,,241,84.849998
,,242,84.889999
,,243,84.839996
,,244,84.849998
,,245,84.870003
,,246,84.839996
,,247,84.830002
,,248,84.849998
,,249,84.889999
,,250,84.879997
,,251,84.900002
,,252,84.849998
,,253,84.839996
,,254,84.820000
,,255,84.779999
,,256,84.849998
,,257,84.839996
,,258,84.830002
,,259,84.849998
,,260,84.830002
,,261,84.860001
,,262,84.860001
,,263,84.870003
,,264,84.879997
,,265,84.879997
,,266,84.830002
,,267,84.879997
,,268,84.870003
,,269,84.879997
,,270,84.860001
,,271,84.839996
,,272,84.870003
,,273,84.800003
,,274,84.849998
,,275,84.860001
,,276,84.879997
,,277,84.790001
,,278,84.879997
,,279,84.849998
,,280,84.870003
,,281,84.879997
,,282,84.839996
,,283,84.860001
,,284,84.849998
,,285,84.860001
,,286,84.879997
,,287,84.860001
,,288,84.879997
,,289,84.860001
,,290,84.839996
,,291,84.860001
,,292,84.830002
,,293,84.839996
,,294,84.879997
,,295,84.870003
,,296,84.839996
,,297,84.820000
,,298,84.860001
,,299,84.860001
,,300,84.889999
,,301,84.830002
,,302,84.830002
,,303,84.860001
,,304,84.879997
,,305,84.860001
,,306,84.879997
,,307,84.860001
,,308,84.889999
,,309,84.910004
,,310,84.820000
,,311,84.870003
,,312,84.870003
,,313,84.889999
,,314,84.879997
,,315,84.849998
,,316,84.879997
,,317,84.849998
,,318,84.879997
,,319,84.879997
,,320,84.839996
,,321,84.879997
,,322,84.860001
,,323,84.839996
,,324,84.870003
,,325,84.860001
,,326,84.839996
,,327,84.849998
,,328,84.860001
,,329,84.860001
,,330,84.839996
,,331,84.879997
,,332,84.870003
,,333,84.860001
,,334,84.839996
,,335,84.860001
,,336,84.860001
,,337,84.860001
,,338,84.849998
,,339,84.839996
,,340,84.889999
,,341,84.839996
,,342,84.870003
,,343,84.849998
,,344,84.870003
,,345,84.889999
,,346,84.870003
,,347,84.879997
,,348,84.870003
,,349,84.870003
,,350,84.870003
,,351,84.849998
,,352,84.870003
,,353,84.839996
,,354,84.860001
,,355,84.839996
,,356,84.839996
,,357,84.870003
,,358,84.870003
,,359,84.860001
,,360,84.870003
,,361,84.919998
,,362,84.860001
,,363,84.879997
,,364,84.839996
,,365,84.839996
,,366,84.870003
,,367,84.910004
,,368,84.870003
,,369,84.860001
,,370,84.879997
,,371,84.849998
,,372,84.849998
,,373,84.900002
,,374,84.860001
,,375,84.849998
,,376,84.830002
,,377,84.790001
,,378,84.849998
,,379,84.820000
,,380,84.870003
,,381,84.860001
,,382,84.889999
,,383,84.860001
,,384,84.870003
,,385,84.889999
,,386,84.870003
,,387,84.839996
,,388,84.849998
,,389,84.830002
,,390,84.870003
,,391,84.849998
,,392,84.879997
,,393,84.860001
,,394,84.879997
,,395,84.849998
,,396,84.879997
,,397,84.910004
,,398,84.870003
,,399,84.849998
,,400,84.870003
,,401,84.879997
,,402,84.900002
,,403,84.849998
,,404,84.849998
,,405,84.870003
,,406,84.879997
,,407,84.879997
,,408,84.860001
,,409,84.889999
,,410,84.900002
,,411,84.860001
,,412,84.889999
,,413,84.849998
,,414,84.879997
,,415,84.870003
,,416,84.839996
,,417,84.910004
,,418,84.839996
,,419,84.919998
,,420,84.830002
,,421,84.849998
,,422,84.830002
,,423,84.849998
,,424,84.860001
,,425,84.900002
,,426,84.870003
,,427,84.860001
,,428,84.879997
,,429,84.860001
,,430,84.860001
,,431,84.839996
,,432,84.879997
,,433,84.879997
,,434,84.860001
,,435,84.870003
,,436,84.839996
,,437,84.900002
,,438,84.870003
,,439,84.879997
,,440,84.889999
,,441,84.860001
,,442,84.839996
,,443,84.860001
,,444,84.879997
,,445,84.839996
,,446,84.870003
,,447,84.849998
,,448,84.889999
,,449,84.910004
,,450,84.870003
,,451,84.849998
,,452,84.879997
,,453,84.830002
,,454,84.889999
,,455,84.839996
,,456,84.849998
,,457,84.900002
,,458,84.910004
,,459,84.860001
,,460,84.879997
,,461,84.860001
,,462,84.870003
,,463,84.910004
,,464,84.870003
,,465,84.879997
,,466,84.870003
,,467,84.839996
,,468,84.889999
,,469,84.830002
,,470,84.900002
,,471,84.879997
,,472,84.849998
,,473,84.830002
,,474,84.879997
,,475,84.879997
,,476,84.879997
,,477,84.879997
,,478,84.870003
,,479,84.820000
,,480,84.910004
,,481,84.860001
,,482,84.860001
,,483,84.849998
,,484,84.900002
,,485,84.860001
,,486,84.879997
,,487,84.860001
,,488,84.839996
,,489,84.910004
,,490,84.839996
,,491,84.839996
,,492,84.839996
,,493,84.830002
,,494,84.910004
,,495,84.839996
,,496,84.830002
,,497,84.879997
,,498,84.910004
,,499,84.839996
,,500,84.879997
,,501,84.839996
,,502,84.879997
,,503,84.849998
,,504,84.870003
,,505,84.879997
,,506,84.889999
,,507,84.849998
,,508,84.820000
,,509,84.849998
,,510,84.889999
,,511,84.839996
-3:
,0:
,,0,84.760002
,,1,84.800003
,,2,84.750000
,,3,84.040001
,,4,85.019997
,,5,84.660004
,,6,84.699997
,,7,84.959999
,,8,84.430000
,,9,84.879997
,,10,84.839996
,,11,84.860001
,,12,84.989998
,,13,84.919998
,,14,84.629997
,,15,84.769997
,,16,84.059998
,,17,84.750000
,,18,84.699997
,,19,84.989998
,,20,84.970001
,,21,84.720001
,,22,84.879997
,,23,84.879997
,,24,84.839996
,,25,84.809998
,,26,84.870003
,,27,84.750000
,,28,84.709999
,,29,84.739998
,,30,84.470001
,,31,84.699997
,,32,84.699997
,,33,84.889999
,,34,84.919998
,,35,84.730003
,,36,84.949997
,,37,84.160004
,,38,84.709999
,,39,84.839996
,,40,84.370003
,,41,84.910004
,,42,84.900002
,,43,84.330002
,,44,84.940002
,,45,84.910004
,,46,84.900002
,,47,84.839996
,,48,84.830002
,,49,84.769997
,,50,84.980003
,,51,84.779999
,,52,84.629997
,,53,85.040001
,,54,84.860001
,,55,84.870003
,,56,85.120003
,,57,84.790001
,,58,84.739998
,,59,84.690002
,,60,84.779999
,,61,84.970001
,,62,84.769997
,,63,85.000000
,1:
,,0,84.830002
,,1,84.709999
,,2,84.830002
,,3,83.760002
,,4,84.830002
,,5,84.639999
,,6,84.529999
,,7,84.349998
,,8,84.430000
,,9,84.410004
,,10,84.680000
,,11,83.230003
,,12,84.620003
,,13,84.750000
,,14,84.610001
,,15,84.690002
,,16,84.839996
,,17,84.489998
,,18,84.580002
,,19,84.750000
,,20,84.500000
,,21,84.769997
,,22,84.779999
,,23,84.860001
,,24,84.910004
,,25,84.669998
,,26,84.709999
,,27,83.849998
,,28,84.190002
,,29,84.269997
,,30,84.559998
,,31,83.779999
,,32,84.510002
,,33,84.459999
,,34,84.919998
,,35,84.750000
,,36,84.580002
,,37,84.519997
,,38,84.800003
,,39,84.830002
,,40,84.750000
,,41,84.760002
,,42,84.860001
,,43,84.889999
,,44,84.779999
,,45,84.790001
,,46,84.559998
,,47,84.500000
,,48,84.839996
,,49,84.690002
,,50,84.660004
,,51,84.839996
,,52,84.129997
,,53,84.559998
,,54,84.860001
,,55,84.620003
,,56,84.510002
,,57,84.809998
,,58,84.809998
,,59,84.790001
,,60,84.489998
,,61,84.519997
,,62,84.830002
,,63,84.690002
,2:
,,0,84.730003
,,1,84.860001
,,2,84.779999
,,3,84.019997
,,4,84.529999
,,5,83.970001
,,6,84.650002
,,7,79.480003
,,8,84.690002
,,9,84.190002
,,10,84.709999
,,11,84.980003
,,12,84.580002
,,13,84.739998
,,14,84.809998
,,15,83.519997
,,16,84.730003
,,17,84.599998
,,18,84.809998
,,19,84.099998
,,20,83.330002
,,21,84.769997
,,22,84.320000
,,23,83.510002
,,24,84.809998
,,25,79.550003
,,26,82.019997
,,27,79.940002
,,28,84.669998
,,29,84.550003
,,30,84.959999
,,31,83.349998
,,32,84.300003
,,33,84.910004
,,34,81.750000
,,35,84.580002
,,36,84.860001
,,37,83.739998
,,38,83.930000
,,39,84.040001
,,40,83.239998
,,41,85.029999
,,42,84.610001
,,43,84.820000
,,44,81.980003
,,45,81.839996
,,46,84.839996
,,47,82.190002
,,48,84.860001
,,49,82.449997
,,50,84.650002
,,51,84.639999
,,52,84.879997
,,53,84.809998
,,54,84.820000
,,55,84.580002
,,56,82.480003
,,57,84.089996
,,58,84.800003
,,59,84.709999
,,60,82.029999
,,61,79.570000
,,62,84.529999
,,63,82.820000
,,64,84.360001
,,65,84.809998
,,66,82.980003
,,67,81.519997
,,68,84.800003
,,69,84.779999
,,70,84.080002
,,71,83.440002
,,72,84.769997
,,73,84.940002
,,74,84.769997
,,75,81.349998
,,76,82.169998
,,77,81.849998
,,78,84.820000
,,79,82.739998
,,80,84.760002
,,81,84.589996
,,82,84.750000
,,83,83.760002
,,84,84.470001
,,85,84.629997
,,86,84.599998
,,87,81.639999
,,88,84.830002
,,89,83.440002
,,90,82.120003
,,91,84.680000
,,92,84.800003
,,93,84.900002
,,94,84.820000
,,95,84.540001
,,96,84.769997
,,97,79.500000
,,98,84.669998
,,99,84.720001
,,100,84.500000
,,101,84.940002
,,102,84.970001
,,103,84.809998
,,104,84.610001
,,105,84.949997
,,106,85.010002
,,107,84.889999
,,108,85.040001
,,109,82.980003
,,110,84.120003
,,111,84.830002
,,112,84.889999
,,113,84.599998
,,114,84.930000
,,115,84.660004
,,116,84.940002
,,117,84.860001
,,118,84.870003
,,119,84.870003
,,120,84.879997
,,121,84.779999
,,122,84.910004
,,123,84.669998
,,124,84.879997
,,125,84.669998
,,126,84.230003
,,127,84.720001
,3:
,,0,84.809998
,,1,84.680000
,,2,84.830002
,,3,84.739998
,,4,84.669998
,,5,84.820000
,,6,84.559998
,,7,84.089996
,,8,84.599998
,,9,84.989998
,,10,84.839996
,,11,84.570000
,,12,84.750000
,,13,84.989998
,,14,84.940002
,,15,84.839996
,,16,84.699997
,,17,84.699997
,,18,84.800003
,,19,84.900002
,,20,84.769997
,,21,84.769997
,,22,84.760002
,,23,84.879997
,,24,84.639999
,,25,84.690002
,,26,84.870003
,,27,84.570000
,,28,84.580002
,,29,84.769997
,,30,84.570000
,,31,84.750000
,,32,84.690002
,,33,84.769997
,,34,84.750000
,,35,84.769997
,,36,84.830002
,,37,84.660004
,,38,84.940002
,,39,84.730003
,,40,84.889999
,,41,84.769997
,,42,84.779999
,,43,85.019997
,,44,84.599998
,,45,84.709999
,,46,84.779999
,,47,84.739998
,,48,84.889999
,,49,84.279999
,,50,84.750000
,,51,84.599998
,,52,84.849998
,,53,84.800003
,,54,84.730003
,,55,84.870003
,,56,84.750000
,,57,84.690002
,,58,84.739998
,,59,84.860001
,,60,84.709999
,,61,84.769997
,,62,84.629997
,,63,84.699997
,,64,84.699997
,,65,84.790001
,,66,84.860001
,,67,84.800003
,,68,84.620003
,,69,84.709999
,,70,84.889999
,,71,84.639999
,,72,84.080002
,,73,84.750000
,,74,84.809998
,,75,84.830002
,,76,84.839996
,,77,84.669998
,,78,84.790001
,,79,84.800003
,,80,84.769997
,,81,84.830002
,,82,84.779999
,,83,84.830002
,,84,84.730003
,,85,85.000000
,,86,84.910004
,,87,84.709999
,,88,84.860001
,,89,84.720001
,,90,84.760002
,,91,84.709999
,,92,84.800003
,,93,84.849998
,,94,82.860001
,,95,84.809998
,,96,83.900002
,,97,84.610001
,,98,84.669998
,,99,84.919998
,,100,84.650002
,,101,84.889999
,,102,84.860001
,,103,84.529999
,,104,84.800003
,,105,84.690002
,,106,84.699997
,,107,84.809998
,,108,84.830002
,,109,84.900002
,,110,84.720001
,,111,84.709999
,,112,84.839996
,,113,84.769997
,,114,84.559998
,,115,84.699997
,,116,84.769997
,,117,84.589996
,,118,84.820000
,,119,84.959999
,,120,84.750000
,,121,84.769997
,,122,84.690002
,,123,84.760002
,,124,84.900002
,,125,84.699997
,,126,84.790001
,,127,84.690002
,4:
,,0,84.080002
,,1,84.209999
,,2,84.830002
,,3,84.900002
,,4,84.730003
,,5,84.809998
,,6,84.620003
,,7,84.599998
,,8,84.720001
,,9,84.820000
,,10,84.650002
,,11,84.769997
,,12,84.769997
,,13,84.330002
,,14,84.779999
,,15,84.889999
,,16,84.820000
,,17,84.599998
,,18,84.839996
,,19,84.730003
,,20,84.650002
,,21,84.839996
,,22,84.910004
,,23,84.349998
,,24,84.970001
,,25,84.889999
,,26,84.779999
,,27,84.900002
,,28,84.540001
,,29,84.290001
,,30,84.860001
,,31,84.330002
,,32,84.860001
,,33,84.639999
,,34,85.040001
,,35,84.720001
,,36,84.580002
,,37,84.820000
,,38,84.830002
,,39,84.260002
,,40,84.040001
,,41,84.839996
,,42,83.800003
,,43,83.550003
,,44,84.779999
,,45,84.839996
,,46,84.860001
,,47,84.760002
,,48,84.830002
,,49,84.790001
,,50,84.769997
,,51,84.860001
,,52,84.830002
,,53,84.779999
,,54,84.940002
,,55,84.839996
,,56,84.800003
,,57,84.779999
,,58,84.910004
,,59,84.510002
,,60,84.919998
,,61,84.419998
,,62,84.199997
,,63,84.839996
,,64,84.889999
,,65,84.839996
,,66,84.930000
,,67,84.309998
,,68,84.279999
,,69,84.489998
,,70,84.790001
,,71,84.430000
,,72,84.750000
,,73,84.879997
,,74,84.540001
,,75,84.519997
,,76,84.760002
,,77,84.459999
,,78,84.809998
,,79,84.629997
,,80,84.320000
,,81,84.830002
,,82,84.779999
,,83,84.790001
,,84,84.919998
,,85,84.400002
,,86,84.730003
,,87,84.800003
,,88,84.440002
,,89,84.769997
,,90,84.110001
,,91,84.209999
,,92,84.809998
,,93,84.129997
,,94,84.849998
,,95,84.760002
,,96,84.050003
,,97,84.099998
,,98,84.820000
,,99,84.800003
,,100,83.849998
,,101,84.010002
,,102,84.510002
,,103,84.800003
,,104,84.839996
,,105,83.839996
,,106,84.430000
,,107,84.910004
,,108,84.879997
,,109,84.419998
,,110,83.889999
,,111,84.410004
,,112,84.419998
,,113,84.540001
,,114,84.879997
,,115,84.660004
,,116,84.599998
,,117,84.709999
,,118,84.550003
,,119,84.930000
,,120,84.709999
,,121,84.879997
,,122,84.250000
,,123,84.070000
,,124,84.849998
,,125,84.180000
,,126,84.809998
,,127,84.779999
,,128,84.290001
,,129,84.870003
,,130,84.879997
,,131,84.919998
,,132,84.760002
,,133,84.860001
,,134,84.470001
,,135,84.410004
,,136,84.790001
,,137,84.820000
,,138,84.500000
,,139,84.430000
,,140,84.860001
,,141,84.839996
,,142,84.889999
,,143,84.849998
,,144,83.949997
,,145,83.559998
,,146,84.889999
,,147,84.949997
,,148,84.889999
,,149,84.220001
,,150,84.870003
,,151,84.910004
,,152,84.839996
,,153,84.779999
,,154,84.889999
,,155,84.860001
,,156,84.750000
,,157,84.809998
,,158,84.339996
,,159,84.290001
,,160,84.610001
,,161,84.660004
,,162,84.760002
,,163,84.839996
,,164,84.919998
,,165,84.709999
,,166,84.139999
,,167,84.120003
,,168,84.139999
,,169,84.820000
,,170,84.849998
,,171,84.790001
,,172,84.730003
,,173,84.809998
,,174,84.449997
,,175,84.300003
,,176,83.900002
,,177,84.570000
,,178,84.269997
,,179,84.470001
,,180,84.860001
,,181,84.739998
,,182,84.599998
,,183,84.779999
,,184,84.129997
,,185,84.519997
,,186,84.760002
,,187,84.779999
,,188,84.940002
,,189,84.690002
,,190,84.599998
,,191,84.610001
,,192,84.550003
,,193,83.970001
,,194,84.879997
,,195,84.699997
,,196,84.889999
,,197,84.260002
,,198,84.820000
,,199,84.820000
,,200,84.760002
,,201,84.650002
,,202,84.580002
,,203,84.889999
,,204,84.459999
,,205,84.900002
,,206,84.800003
,,207,84.690002
,,208,84.860001
,,209,84.699997
,,210,84.209999
,,211,84.699997
,,212,84.800003
,,213,84.470001
,,214,84.610001
,,215,84.870003
,,216,84.570000
,,217,84.709999
,,218,84.730003
,,219,84.900002
,,220,84.900002
,,221,84.760002
,,222,84.300003
,,223,84.760002
,,224,84.480003
,,225,84.440002
,,226,84.430000
,,227,84.870003
,,228,84.940002
,,229,84.550003
,,230,84.879997
,,231,84.349998
,,232,84.790001
,,233,84.529999
,,234,84.949997
,,235,84.419998
,,236,84.580002
,,237,84.779999
,,238,84.260002
,,239,84.779999
,,240,84.489998
,,241,84.389999
,,242,84.360001
,,243,84.320000
,,244,84.519997
,,245,84.510002
,,246,84.389999
,,247,84.970001
,,248,84.900002
,,249,84.900002
,,250,84.910004
,,251,84.790001
,,252,84.800003
,,253,83.839996
,,254,84.849998
,,255,83.529999
,5:
,,0,84.860001
,,1,84.900002
,,2,84.849998
,,3,84.849998
,,4,84.820000
,,5,84.820000
,,6,84.739998
,,7,84.750000
,,8,84.879997
,,9,84.870003
,,10,84.839996
,,11,84.830002
,,12,84.889999
,,13,84.839996
,,14,84.809998
,,15,84.839996
,,16,84.860001
,,17,84.769997
,,18,84.930000
,,19,84.900002
,,20,84.790001
,,21,84.910004
,,22,84.790001
,,23,84.690002
,,24,84.830002
,,25,84.860001
,,26,84.910004
,,27,84.800003
,,28,84.809998
,,29,84.849998
,,30,84.839996
,,31,84.860001
,,32,84.879997
,,33,84.919998
,,34,84.800003
,,35,84.849998
,,36,84.800003
,,37,84.790001
,,38,84.820000
,,39,84.790001
,,40,84.849998
,,41,84.790001
,,42,84.870003
,,43,84.809998
,,44,84.970001
,,45,84.800003
,,46,84.820000
,,47,84.800003
,,48,84.839996
,,49,84.790001
,,50,84.779999
,,51,84.919998
,,52,84.779999
,,53,84.820000
,,54,84.910004
,,55,84.769997
,,56,84.900002
,,57,84.879997
,,58,84.769997
,,59,84.760002
,,60,84.750000
,,61,84.680000
,,62,84.849998
,,63,84.860001
,,64,84.879997
,,65,84.889999
,,66,84.889999
,,67,84.860001
,,68,84.760002
,,69,84.900002
,,70,84.699997
,,71,84.739998
,,72,84.800003
,,73,85.000000
,,74,84.889999
,,75,84.889999
,,76,84.769997
,,77,84.860001
,,78,84.940002
,,79,84.910004
,,80,84.839996
,,81,84.889999
,,82,84.779999
,,83,84.879997
,,84,84.849998
,,85,84.779999
,,86,84.809998
,,87,84.830002
,,88,84.870003
,,89,84.889999
,,90,84.839996
,,91,84.860001
,,92,84.889999
,,93,84.830002
,,94,84.849998
,,95,84.879997
,,96,84.820000
,,97,84.860001
,,98,84.720001
,,99,84.839996
,,100,84.839996
,,101,84.800003
,,102,84.790001
,,103,84.900002
,,104,84.839996
,,105,84.879997
,,106,84.849998
,,107,84.779999
,,108,84.790001
,,109,84.820000
,,110,84.690002
,,111,84.830002
,,112,84.849998
,,113,84.809998
,,114,84.849998
,,115,84.900002
,,116,84.820000
,,117,84.900002
,,118,84.800003
,,119,84.949997
,,120,84.910004
,,121,84.889999
,,122,84.949997
,,123,84.790001
,,124,84.809998
,,125,84.849998
,,126,84.830002
,,127,84.690002
,,128,84.870003
,,129,84.779999
,,130,84.769997
,,131,84.790001
,,132,84.930000
,,133,84.820000
,,134,84.830002
,,135,84.779999
,,136,84.870003
,,137,84.790001
,,138,84.599998
,,139,84.849998
,,140,84.839996
,,141,84.849998
,,142,84.830002
,,143,84.860001
,,144,84.760002
,,145,84.930000
,,146,84.760002
,,147,84.860001
,,148,84.820000
,,149,84.800003
,,150,84.800003
,,151,84.800003
,,152,84.839996
,,153,84.809998
,,154,84.910004
,,155,84.870003
,,156,84.879997
,,157,84.910004
,,158,84.910004
,,159,84.860001
,,160,84.860001
,,161,84.779999
,,162,84.900002
,,163,84.839996
,,164,84.800003
,,165,84.809998
,,166,84.830002
,,167,84.669998
,,168,84.839996
,,169,84.949997
,,170,84.809998
,,171,84.839996
,,172,84.860001
,,173,84.889999
,,174,84.760002
,,175,84.790001
,,176,84.910004
,,177,84.870003
,,178,84.849998
,,179,84.900002
,,180,84.879997
,,181,84.849998
,,182,84.879997
,,183,84.790001
,,184,84.870003
,,185,84.839996
,,186,84.769997
,,187,84.849998
,,188,84.940002
,,189,84.919998
,,190,84.870003
,,191,84.900002
,,192,84.790001
,,193,84.820000
,,194,84.790001
,,195,84.809998
,,196,84.800003
,,197,84.860001
,,198,84.879997
,,199,84.830002
,,200,84.870003
,,201,84.900002
,,202,84.870003
,,203,84.839996
,,204,84.800003
,,205,84.870003
,,206,84.860001
,,207,84.739998
,,208,84.930000
,,209,84.820000
,,210,84.760002
,,211,84.910004
,,212,84.959999
,,213,84.800003
,,214,84.830002
,,215,84.739998
,,216,84.910004
,,217,84.820000
,,218,84.830002
,,219,84.849998
,,220,84.930000
,,221,84.879997
,,222,84.790001
,,223,84.809998
,,224,84.879997
,,225,84.860001
,,226,84.900002
,,227,84.769997
,,228,84.820000
,,229,84.680000
,,230,84.760002
,,231,84.680000
,,232,84.849998
,,233,84.820000
,,234,84.779999
,,235,84.980003
,,236,84.760002
,,237,84.959999
,,238,84.830002
,,239,84.769997
,,240,84.870003
,,241,84.860001
,,242,84.769997
,,243,84.800003
,,244,84.910004
,,245,84.919998
,,246,84.860001
,,247,84.779999
,,248,84.860001
,,249,84.739998
,,250,84.879997
,,251,84.860001
,,252,84.970001
,,253,84.879997
,,254,84.889999
,,255,84.949997
,6:
,,0,84.860001
,,1,84.709999
,,2,84.830002
,,3,84.820000
,,4,84.849998
,,5,84.930000
,,6,84.860001
,,7,84.860001
,,8,84.860001
,,9,84.849998
,,10,84.830002
,,11,84.889999
,,12,84.860001
,,13,84.820000
,,14,84.860001
,,15,84.839996
,,16,84.900002
,,17,84.800003
,,18,84.839996
,,19,84.790001
,,20,84.830002
,,21,84.860001
,,22,84.839996
,,23,84.800003
,,24,84.870003
,,25,84.860001
,,26,84.879997
,,27,84.879997
,,28,84.870003
,,29,84.820000
,,30,84.760002
,,31,84.800003
,,32,84.830002
,,33,84.849998
,,34,84.870003
,,35,84.839996
,,36,84.750000
,,37,84.809998
,,38,84.839996
,,39,84.839996
,,40,84.809998
,,41,84.879997
,,42,84.820000
,,43,84.870003
,,44,84.779999
,,45,84.839996
,,46,84.739998
,,47,84.949997
,,48,84.949997
,,49,84.769997
,,50,84.870003
,,51,84.889999
,,52,84.830002
,,53,84.830002
,,54,84.830002
,,55,84.820000
,,56,84.870003
,,57,84.889999
,,58,84.860001
,,59,84.910004
,,60,84.800003
,,61,84.860001
,,62,84.750000
,,63,84.839996
,,64,84.849998
,,65,84.860001
,,66,84.739998
,,67,84.820000
,,68,84.849998
,,69,84.889999
,,70,84.800003
,,71,84.919998
,,72,84.830002
,,73,84.940002
,,74,84.809998
,,75,84.870003
,,76,84.910004
,,77,84.820000
,,78,84.910004
,,79,84.870003
,,80,84.809998
,,81,84.849998
,,82,84.820000
,,83,84.839996
,,84,84.889999
,,85,84.820000
,,86,84.919998
,,87,84.830002
,,88,84.839996
,,89,84.849998
,,90,84.860001
,,91,84.769997
,,92,84.839996
,,93,84.879997
,,94,84.849998
,,95,84.790001
,,96,84.910004
,,97,84.800003
,,98,84.930000
,,99,84.839996
,,100,84.730003
,,101,84.900002
,,102,84.750000
,,103,84.889999
,,104,84.839996
,,105,84.790001
,,106,84.809998
,,107,84.849998
,,108,84.870003
,,109,84.930000
,,110,84.830002
,,111,84.870003
,,112,84.849998
,,113,84.870003
,,114,84.949997
,,115,84.849998
,,116,84.760002
,,117,84.779999
,,118,84.870003
,,119,84.750000
,,120,84.879997
,,121,84.860001
,,122,84.769997
,,123,84.830002
,,124,84.930000
,,125,84.919998
,,126,84.900002
,,127,84.839996
,,128,84.959999
,,129,84.849998
,,130,84.760002
,,131,84.860001
,,132,84.900002
,,133,84.870003
,,134,84.860001
,,135,84.830002
,,136,84.849998
,,137,84.849998
,,138,84.930000
,,139,84.860001
,,140,84.870003
,,141,84.820000
,,142,84.870003
,,143,84.910004
,,144,84.839996
,,145,84.870003
,,146,84.860001
,,147,84.830002
,,148,84.849998
,,149,84.820000
,,150,84.919998
,,151,84.900002
,,152,84.769997
,,153,84.830002
,,154,84.809998
,,155,84.830002
,,156,84.870003
,,157,84.839996
,,158,84.839996
,,159,84.769997
,,160,84.889999
,,161,84.870003
,,162,84.989998
,,163,84.730003
,,164,84.820000
,,165,84.879997
,,166,84.870003
,,167,84.930000
,,168,84.809998
,,169,84.889999
,,170,84.839996
,,171,84.820000
,,172,84.849998
,,173,84.889999
,,174,84.860001
,,175,84.879997
,,176,84.809998
,,177,84.949997
,,178,84.860001
,,179,84.830002
,,180,84.739998
,,181,84.849998
,,182,84.849998
,,183,84.900002
,,184,84.889999
,,185,84.849998
,,186,84.709999
,,187,84.760002
,,188,84.809998
,,189,84.940002
,,190,84.790001
,,191,84.779999
,,192,84.870003
,,193,84.839996
,,194,84.849998
,,195,84.820000
,,196,84.870003
,,197,84.889999
,,198,84.860001
,,199,84.820000
,,200,84.839996
,,201,84.860001
,,202,84.830002
,,203,84.739998
,,204,84.860001
,,205,84.790001
,,206,84.790001
,,207,84.910004
,,208,84.910004
,,209,84.809998
,,210,84.879997
,,211,84.870003
,,212,84.889999
,,213,84.860001
,,214,84.849998
,,215,84.849998
,,216,84.879997
,,217,84.900002
,,218,84.889999
,,219,84.889999
,,220,84.839996
,,221,84.860001
,,222,84.839996
,,223,84.830002
,,224,84.720001
,,225,84.910004
,,226,84.889999
,,227,84.699997
,,228,84.870003
,,229,84.870003
,,230,84.860001
,,231,84.860001
,,232,84.830002
,,233,84.839996
,,234,84.730003
,,235,84.860001
,,236,84.849998
,,237,84.820000
,,238,84.739998
,,239,84.849998
,,240,84.790001
,,241,84.910004
,,242,84.870003
,,243,84.889999
,,244,84.849998
,,245,84.879997
,,246,84.910004
,,247,84.889999
,,248,84.839996
,,249,84.839996
,,250,84.809998
,,251,84.830002
,,252,84.800003
,,253,84.849998
,,254,84.820000
,,255,84.830002
,,256,84.860001
,,257,84.879997
,,258,84.839996
,,259,84.889999
,,260,84.820000
,,261,84.800003
,,262,84.940002
,,263,84.849998
,,264,84.830002
,,265,84.879997
,,266,84.839996
,,267,84.790001
,,268,84.889999
,,269,84.860001
,,270,84.900002
,,271,84.900002
,,272,84.830002
,,273,84.849998
,,274,84.809998
,,275,84.870003
,,276,84.830002
,,277,84.839996
,,278,84.809998
,,279,84.849998
,,280,84.730003
,,281,84.879997
,,282,84.830002
,,283,84.839996
,,284,84.809998
,,285,84.849998
,,286,84.830002
,,287,84.879997
,,288,84.820000
,,289,84.820000
,,290,84.849998
,,291,84.889999
,,292,84.860001
,,293,84.940002
,,294,84.820000
,,295,84.860001
,,296,84.830002
,,297,84.889999
,,298,84.839996
,,299,84.849998
,,300,84.820000
,,301,84.839996
,,302,84.769997
,,303,84.879997
,,304,84.849998
,,305,84.860001
,,306,84.860001
,,307,84.889999
,,308,84.860001
,,309,84.849998
,,310,84.820000
,,311,84.900002
,,312,84.849998
,,313,84.860001
,,314,84.800003
,,315,84.820000
,,316,84.879997
,,317,84.870003
,,318,84.800003
,,319,84.779999
,,320,84.760002
,,321,84.849998
,,322,84.860001
,,323,84.860001
,,324,84.910004
,,325,84.860001
,,326,84.889999
,,327,84.849998
,,328,84.809998
,,329,84.790001
,,330,84.839996
,,331,84.809998
,,332,84.860001
,,333,84.839996
,,334,84.870003
,,335,84.879997
,,336,84.839996
,,337,84.820000
,,338,84.750000
,,339,84.870003
,,340,84.870003
,,341,84.889999
,,342,84.820000
,,343,84.839996
,,344,84.820000
,,345,84.900002
,,346,84.779999
,,347,84.879997
,,348,84.849998
,,349,84.870003
,,350,84.830002
,,351,84.820000
,,352,84.820000
,,353,84.870003
,,354,84.910004
,,355,84.830002
,,356,84.820000
,,357,84.849998
,,358,84.849998
,,359,84.879997
,,360,84.900002
,,361,84.870003
,,362,84.879997
,,363,84.870003
,,364,84.930000
,,365,84.879997
,,366,84.809998
,,367,84.879997
,,368,84.900002
,,369,84.930000
,,370,84.809998
,,371,84.870003
,,372,84.800003
,,373,84.849998
,,374,84.779999
,,375,84.870003
,,376,84.839996
,,377,84.879997
,,378,84.849998
,,379,84.879997
,,380,84.849998
,,381,84.949997
,,382,84.889999
,,383,84.860001
,,384,84.849998
,,385,84.800003
,,386,84.760002
,,387,84.870003
,,388,84.900002
,,389,84.839996
,,390,84.870003
,,391,84.790001
,,392,84.870003
,,393,84.860001
,,394,84.830002
,,395,84.790001
,,396,84.879997
,,397,84.879997
,,398,84.830002
,,399,84.870003
,,400,84.820000
,,401,84.849998
,,402,84.839996
,,403,84.879997
,,404,84.820000
,,405,84.919998
,,406,84.849998
,,407,84.900002
,,408,84.879997
,,409,84.900002
,,410,84.839996
,,411,84.910004
,,412,84.839996
,,413,84.800003
,,414,84.779999
,,415,84.830002
,,416,84.809998
,,417,84.860001
,,418,84.870003
,,419,84.820000
,,420,84.849998
,,421,84.889999
,,422,84.900002
,,423,84.879997
,,424,84.940002
,,425,84.839996
,,426,84.930000
,,427,84.879997
,,428,84.860001
,,429,84.910004
,,430,84.820000
,,431,84.879997
,,432,84.760002
,,433,84.809998
,,434,84.779999
,,435,84.849998
,,436,84.860001
,,437,84.889999
,,438,84.849998
,,439,84.809998
,,440,84.900002
,,441,84.870003
,,442,84.879997
,,443,84.870003
,,444,84.860001
,,445,84.839996
,,446,84.830002
,,447,84.879997
,,448,84.860001
,,449,84.879997
,,450,84.779999
,,451,84.860001
,,452,84.849998
,,453,84.870003
,,454,84.809998
,,455,84.860001
,,456,84.860001
,,457,84.879997
,,458,84.949997
,,459,84.870003
,,460,84.879997
,,461,84.879997
,,462,84.879997
,,463,84.839996
,,464,84.910004
,,465,84.730003
,,466,84.809998
,,467,84.779999
,,468,84.860001
,,469,84.779999
,,470,84.870003
,,471,84.889999
,,472,84.910004
,,473,84.870003
,,474,84.870003
,,475,84.860001
,,476,84.839996
,,477,84.860001
,,478,84.870003
,,479,84.879997
,,480,84.849998
,,481,84.839996
,,482,84.830002
,,483,84.919998
,,484,84.910004
,,485,84.779999
,,486,84.910004
,,487,84.820000
,,488,84.860001
,,489,84.820000
,,490,84.830002
,,491,84.889999
,,492,84.860001
,,493,84.870003
,,494,84.879997
,,495,84.860001
,,496,84.900002
,,497,84.919998
,,498,84.809998
,,499,84.919998
,,500,84.940002
,,501,84.879997
,,502,84.849998
,,503,84.790001
,,504,84.940002
,,505,84.870003
,,506,84.839996
,,507,84.839996
,,508,84.900002
,,509,84.830002
,,510,84.849998
,,511,84.779999
,7:
,,0,84.889999
,,1,84.889999
,,2,84.870003
,,3,84.839996
,,4,84.870003
,,5,84.860001
,,6,84.860001
,,7,84.870003
,,8,84.870003
,,9,84.849998
,,10,84.879997
,,11,84.849998
,,12,84.860001
,,13,84.889999
,,14,84.870003
,,15,84.839996
,,16,84.860001
,,17,84.879997
,,18,84.870003
,,19,84.889999
,,20,84.860001
,,21,84.879997
,,22,84.839996
,,23,84.839996
,,24,84.879997
,,25,84.860001
,,26,84.820000
,,27,84.879997
,,28,84.879997
,,29,84.860001
,,30,84.839996
,,31,84.820000
,,32,84.849998
,,33,84.870003
,,34,84.870003
,,35,84.849998
,,36,84.860001
,,37,84.900002
,,38,84.849998
,,39,84.849998
,,40,84.849998
,,41,84.830002
,,42,84.860001
,,43,84.870003
,,44,84.870003
,,45,84.860001
,,46,84.860001
,,47,84.830002
,,48,84.839996
,,49,84.900002
,,50,84.900002
,,51,84.849998
,,52,84.839996
,,53,84.870003
,,54,84.849998
,,55,84.839996
,,56,84.860001
,,57,84.870003
,,58,84.879997
,,59,84.860001
,,60,84.820000
,,61,84.839996
,,62,84.889999
,,63,84.870003
,,64,84.879997
,,65,84.870003
,,66,84.870003
,,67,84.839996
,,68,84.860001
,,69,84.879997
,,70,84.849998
,,71,84.900002
,,72,84.879997
,,73,84.830002
,,74,84.870003
,,75,84.839996
,,76,84.860001
,,77,84.849998
,,78,84.870003
,,79,84.839996
,,80,84.849998
,,81,84.839996
,,82,84.889999
,,83,84.860001
,,84,84.860001
,,85,84.860001
,,86,84.879997
,,87,84.889999
,,88,84.889999
,,89,84.879997
,,90,84.889999
,,91,84.889999
,,92,84.889999
,,93,84.860001
,,94,84.860001
,,95,84.870003
,,96,84.870003
,,97,84.849998
,,98,84.900002
,,99,84.900002
,,100,84.889999
,,101,84.849998
,,102,84.870003
,,103,84.820000
,,104,84.830002
,,105,84.849998
,,106,84.849998
,,107,84.849998
,,108,84.820000
,,109,84.860001
,,110,84.830002
,,111,84.860001
,,112,84.839996
,,113,84.839996
,,114,84.870003
,,115,84.900002
,,116,84.860001
,,117,84.879997
,,118,84.870003
,,119,84.870003
,,120,84.870003
,,121,84.879997
,,122,84.849998
,,123,84.879997
,,124,84.860001
,,125,84.860001
,,126,84.820000
,,127,84.839996
,,128,84.870003
,,129,84.830002
,,130,84.870003
,,131,84.849998
,,132,84.889999
,,133,84.879997
,,134,84.870003
,,135,84.820000
,,136,84.820000
,,137,84.889999
,,138,84.830002
,,139,84.849998
,,140,84.900002
,,141,84.870003
,,142,84.839996
,,143,84.889999
,,144,84.879997
,,145,84.879997
,,146,84.910004
,,147,84.870003
,,148,84.849998
,,149,84.870003
,,150,84.860001
,,151,84.820000
,,152,84.900002
,,153,84.870003
,,154,84.879997
,,155,84.879997
,,156,84.849998
,,157,84.889999
,,158,84.870003
,,159,84.879997
,,160,84.879997
,,161,84.889999
,,162,84.849998
,,163,84.870003
,,164,84.879997
,,165,84.879997
,,166,84.849998
,,167,84.879997
,,168,84.870003
,,169,84.870003
,,170,84.879997
,,171,84.870003
,,172,84.860001
,,173,84.879997
,,174,84.849998
,,175,84.870003
,,176,84.879997
,,177,84.879997
,,178,84.879997
,,179,84.849998
,,180,84.830002
,,181,84.879997
,,182,84.889999
,,183,84.889999
,,184,84.839996
,,185,84.860001
,,186,84.889999
,,187,84.860001
,,188,84.879997
,,189,84.870003
,,190,84.860001
,,191,84.900002
,,192,84.860001
,,193,84.860001
,,194,84.889999
,,195,84.860001
,,196,84.870003
,,197,84.870003
,,198,84.870003
,,199,84.879997
,,200,84.870003
,,201,84.849998
,,202,84.860001
,,203,84.870003
,,204,84.879997
,,205,84.820000
,,206,84.860001
,,207,84.849998
,,208,84.889999
,,209,84.849998
,,210,84.879997
,,211,84.839996
,,212,84.860001
,,213,84.870003
,,214,84.879997
,,215,84.879997
,,216,84.839996
,,217,84.870003
,,218,84.870003
,,219,84.860001
,,220,84.889999
,,221,84.879997
,,222,84.860001
,,223,84.849998
,,224,84.870003
,,225,84.879997
,,226,84.879997
,,227,84.860001
,,228,84.900002
,,229,84.870003
,,230,84.849998
,,231,84.860001
,,232,84.879997
,,233,84.889999
,,234,84.879997
,,235,84.839996
,,236,84.809998
,,237,84.860001
,,238,84.839996
,,239,84.849998
,,240,84.860001
,,241,84.849998
,,242,84.870003
,,243,84.839996
,,244,84.839996
,,245,84.870003
,,246,84.830002
,,247,84.849998
,,248,84.849998
,,249,84.889999
,,250,84.879997
,,251,84.879997
,,252,84.870003
,,253,84.839996
,,254,84.830002
,,255,84.800003
,,256,84.839996
,,257,84.860001
,,258,84.849998
,,259,84.860001
,,260,84.830002
,,261,84.860001
,,262,84.860001
,,263,84.879997
,,264,84.879997
,,265,84.889999
,,266,84.820000
,,267,84.879997
,,268,84.879997
,,269,84.870003
,,270,84.860001
,,271,84.849998
,,272,84.860001
,,273,84.830002
,,274,84.860001
,,275,84.860001
,,276,84.870003
,,277,84.820000
,,278,84.879997
,,279,84.849998
,,280,84.860001
,,281,84.879997
,,282,84.860001
,,283,84.860001
,,284,84.860001
,,285,84.860001
,,286,84.870003
,,287,84.860001
,,288,84.879997
,,289,84.870003
,,290,84.839996
,,291,84.849998
,,292,84.839996
,,293,84.839996
,,294,84.879997
,,295,84.860001
,,296,84.849998
,,297,84.839996
,,298,84.870003
,,299,84.839996
,,300,84.889999
,,301,84.839996
,,302,84.849998
,,303,84.860001
,,304,84.860001
,,305,84.860001
,,306,84.879997
,,307,84.860001
,,308,84.889999
,,309,84.910004
,,310,84.830002
,,311,84.870003
,,312,84.849998
,,313,84.870003
,,314,84.879997
,,315,84.860001
,,316,84.870003
,,317,84.889999
,,318,84.889999
,,319,84.889999
,,320,84.849998
,,321,84.879997
,,322,84.879997
,,323,84.830002
,,324,84.870003
,,325,84.870003
,,326,84.870003
,,327,84.860001
,,328,84.870003
,,329,84.830002
,,330,84.849998
,,331,84.879997
,,332,84.870003
,,333,84.860001
,,334,84.839996
,,335,84.870003
,,336,84.860001
,,337,84.849998
,,338,84.860001
,,339,84.849998
,,340,84.889999
,,341,84.839996
,,342,84.879997
,,343,84.849998
,,344,84.860001
,,345,84.900002
,,346,84.870003
,,347,84.870003
,,348,84.879997
,,349,84.870003
,,350,84.889999
,,351,84.849998
,,352,84.860001
,,353,84.820000
,,354,84.870003
,,355,84.849998
,,356,84.849998
,,357,84.870003
,,358,84.870003
,,359,84.870003
,,360,84.870003
,,361,84.919998
,,362,84.860001
,,363,84.870003
,,364,84.830002
,,365,84.839996
,,366,84.870003
,,367,84.910004
,,368,84.870003
,,369,84.860001
,,370,84.870003
,,371,84.879997
,,372,84.870003
,,373,84.889999
,,374,84.860001
,,375,84.849998
,,376,84.839996
,,377,84.830002
,,378,84.870003
,,379,84.809998
,,380,84.870003
,,381,84.870003
,,382,84.879997
,,383,84.879997
,,384,84.860001
,,385,84.889999
,,386,84.849998
,,387,84.849998
,,388,84.860001
,,389,84.839996
,,390,84.879997
,,391,84.849998
,,392,84.889999
,,393,84.860001
,,394,84.879997
,,395,84.849998
,,396,84.870003
,,397,84.900002
,,398,84.849998
,,399,84.849998
,,400,84.870003
,,401,84.889999
,,402,84.879997
,,403,84.849998
,,404,84.849998
,,405,84.870003
,,406,84.879997
,,407,84.870003
,,408,84.860001
,,409,84.879997
,,410,84.900002
,,411,84.860001
,,412,84.889999
,,413,84.860001
,,414,84.879997
,,415,84.879997
,,416,84.839996
,,417,84.900002
,,418,84.839996
,,419,84.919998
,,420,84.809998
,,421,84.860001
,,422,84.820000
,,423,84.860001
,,424,84.870003
,,425,84.889999
,,426,84.870003
,,427,84.860001
,,428,84.879997
,,429,84.870003
,,430,84.849998
,,431,84.839996
,,432,84.879997
,,433,84.879997
,,434,84.849998
,,435,84.870003
,,436,84.839996
,,437,84.900002
,,438,84.870003
,,439,84.879997
,,440,84.879997
,,441,84.860001
,,442,84.849998
,,443,84.860001
,,444,84.870003
,,445,84.839996
,,446,84.860001
,,447,84.849998
,,448,84.889999
,,449,84.910004
,,450,84.889999
,,451,84.860001
,,452,84.889999
,,453,84.830002
,,454,84.889999
,,455,84.830002
,,456,84.860001
,,457,84.889999
,,458,84.900002
,,459,84.839996
,,460,84.879997
,,461,84.849998
,,462,84.860001
,,463,84.910004
,,464,84.879997
,,465,84.889999
,,466,84.870003
,,467,84.849998
,,468,84.849998
,,469,84.839996
,,470,84.879997
,,471,84.879997
,,472,84.870003
,,473,84.839996
,,474,84.889999
,,475,84.860001
,,476,84.870003
,,477,84.879997
,,478,84.860001
,,479,84.830002
,,480,84.910004
,,481,84.879997
,,482,84.839996
,,483,84.870003
,,484,84.900002
,,485,84.870003
,,486,84.879997
,,487,84.849998
,,488,84.839996
,,489,84.900002
,,490,84.860001
,,491,84.839996
,,492,84.849998
,,493,84.830002
,,494,84.889999
,,495,84.849998
,,496,84.839996
,,497,84.879997
,,498,84.910004
,,499,84.860001
,,500,84.879997
,,501,84.839996
,,502,84.879997
,,503,84.839996
,,504,84.870003
,,505,84.889999
,,506,84.889999
,,507,84.849998
,,508,84.820000
,,509,84.849998
,,510,84.889999
,,511,84.839996
-2:
,0:
,,0,84.750000
,,1,84.769997
,,2,84.870003
,,3,84.040001
,,4,85.040001
,,5,84.660004
,,6,84.639999
,,7,84.940002
,,8,84.480003
,,9,84.820000
,,10,84.849998
,,11,84.879997
,,12,84.970001
,,13,85.000000
,,14,84.610001
,,15,84.820000
,,16,84.070000
,,17,84.760002
,,18,84.699997
,,19,85.029999
,,20,84.949997
,,21,84.730003
,,22,84.809998
,,23,84.910004
,,24,84.839996
,,25,84.820000
,,26,84.870003
,,27,84.730003
,,28,84.639999
,,29,84.730003
,,30,84.489998
,,31,84.730003
,,32,84.730003
,,33,84.900002
,,34,84.910004
,,35,84.709999
,,36,84.900002
,,37,84.129997
,,38,84.760002
,,39,84.830002
,,40,84.389999
,,41,84.860001
,,42,84.910004
,,43,84.339996
,,44,84.930000
,,45,84.900002
,,46,84.919998
,,47,84.860001
,,48,84.830002
,,49,84.790001
,,50,84.919998
,,51,84.760002
,,52,84.690002
,,53,85.010002
,,54,84.860001
,,55,84.860001
,,56,85.120003
,,57,84.809998
,,58,84.809998
,,59,84.639999
,,60,84.800003
,,61,84.930000
,,62,84.769997
,,63,85.040001
,1:
,,0,84.769997
,,1,84.669998
,,2,85.220001
,,3,83.959999
,,4,84.970001
,,5,84.760002
,,6,84.739998
,,7,84.669998
,,8,84.730003
,,9,84.209999
,,10,84.650002
,,11,83.820000
,,12,84.650002
,,13,84.730003
,,14,84.739998
,,15,84.669998
,,16,84.900002
,,17,84.800003
,,18,84.779999
,,19,84.709999
,,20,84.820000
,,21,84.879997
,,22,84.879997
,,23,84.690002
,,24,84.930000
,,25,84.589996
,,26,84.769997
,,27,84.290001
,,28,84.459999
,,29,84.610001
,,30,84.379997
,,31,84.290001
,,32,84.389999
,,33,84.750000
,,34,84.720001
,,35,84.769997
,,36,84.680000
,,37,84.660004
,,38,84.769997
,,39,84.669998
,,40,84.800003
,,41,84.800003
,,42,84.820000
,,43,84.910004
,,44,84.760002
,,45,84.739998
,,46,84.800003
,,47,84.699997
,,48,84.790001
,,49,84.830002
,,50,84.540001
,,51,84.599998
,,52,84.510002
,,53,84.650002
,,54,85.000000
,,55,84.589996
,,56,84.800003
,,57,84.849998
,,58,84.500000
,,59,84.680000
,,60,84.639999
,,61,84.870003
,,62,84.889999
,,63,84.620003
,2:
,,0,84.410004
,,1,84.730003
,,2,85.029999
,,3,84.440002
,,4,84.610001
,,5,84.379997
,,6,84.610001
,,7,81.199997
,,8,84.779999
,,9,84.570000
,,10,84.769997
,,11,84.930000
,,12,84.599998
,,13,84.589996
,,14,84.830002
,,15,83.919998
,,16,84.949997
,,17,84.639999
,,18,85.000000
,,19,84.300003
,,20,83.970001
,,21,84.779999
,,22,84.400002
,,23,83.959999
,,24,84.849998
,,25,81.559998
,,26,82.989998
,,27,81.300003
,,28,84.650002
,,29,84.650002
,,30,85.000000
,,31,83.940002
,,32,84.370003
,,33,84.779999
,,34,82.750000
,,35,84.559998
,,36,84.870003
,,37,83.980003
,,38,84.059998
,,39,84.250000
,,40,83.820000
,,41,84.919998
,,42,84.559998
,,43,84.809998
,,44,82.790001
,,45,82.919998
,,46,84.970001
,,47,83.169998
,,48,84.860001
,,49,83.029999
,,50,84.650002
,,51,84.860001
,,52,84.949997
,,53,84.660004
,,54,84.800003
,,55,84.760002
,,56,83.150002
,,57,84.559998
,,58,84.690002
,,59,84.519997
,,60,82.820000
,,61,81.059998
,,62,84.570000
,,63,83.570000
,,64,84.389999
,,65,84.589996
,,66,83.440002
,,67,82.419998
,,68,84.830002
,,69,84.949997
,,70,84.389999
,,71,83.830002
,,72,84.660004
,,73,84.830002
,,74,84.790001
,,75,82.459999
,,76,82.949997
,,77,82.669998
,,78,84.589996
,,79,83.489998
,,80,84.720001
,,81,84.519997
,,82,84.699997
,,83,84.099998
,,84,84.910004
,,85,84.559998
,,86,84.949997
,,87,82.209999
,,88,85.050003
,,89,83.930000
,,90,82.910004
,,91,84.739998
,,92,84.889999
,,93,84.910004
,,94,84.690002
,,95,84.419998
,,96,84.720001
,,97,81.470001
,,98,84.570000
,,99,84.480003
,,100,84.680000
,,101,84.809998
,,102,84.839996
,,103,84.750000
,,104,84.650002
,,105,84.769997
,,106,84.949997
,,107,84.620003
,,108,85.160004
,,109,83.599998
,,110,84.349998
,,111,84.669998
,,112,85.040001
,,113,84.790001
,,114,84.820000
,,115,84.699997
,,116,84.779999
,,117,84.980003
,,118,84.800003
,,119,84.830002
,,120,84.379997
,,121,84.760002
,,122,84.540001
,,123,84.839996
,,124,84.769997
,,125,84.760002
,,126,84.500000
,,127,84.910004
,3:
,,0,84.760002
,,1,84.750000
,,2,84.690002
,,3,84.730003
,,4,84.589996
,,5,84.839996
,,6,84.540001
,,7,84.180000
,,8,84.580002
,,9,84.680000
,,10,84.769997
,,11,84.639999
,,12,84.860001
,,13,84.959999
,,14,84.760002
,,15,84.870003
,,16,84.660004
,,17,84.629997
,,18,84.790001
,,19,84.680000
,,20,84.900002
,,21,84.800003
,,22,84.570000
,,23,84.720001
,,24,84.779999
,,25,84.339996
,,26,84.720001
,,27,84.529999
,,28,84.629997
,,29,84.669998
,,30,84.820000
,,31,84.820000
,,32,84.559998
,,33,84.750000
,,34,84.730003
,,35,84.849998
,,36,84.680000
,,37,84.610001
,,38,84.800003
,,39,84.529999
,,40,84.839996
,,41,84.720001
,,42,84.800003
,,43,84.940002
,,44,84.750000
,,45,84.820000
,,46,84.559998
,,47,84.739998
,,48,84.779999
,,49,84.570000
,,50,84.620003
,,51,84.830002
,,52,84.720001
,,53,84.839996
,,54,84.830002
,,55,84.750000
,,56,84.629997
,,57,84.589996
,,58,84.769997
,,59,84.669998
,,60,84.769997
,,61,84.480003
,,62,84.800003
,,63,84.779999
,,64,84.709999
,,65,84.559998
,,66,84.690002
,,67,84.870003
,,68,84.839996
,,69,84.550003
,,70,84.599998
,,71,84.589996
,,72,84.320000
,,73,84.610001
,,74,84.570000
,,75,84.809998
,,76,84.889999
,,77,84.779999
,,78,84.680000
,,79,84.730003
,,80,84.900002
,,81,84.620003
,,82,84.629997
,,83,84.699997
,,84,84.629997
,,85,84.839996
,,86,84.699997
,,87,84.830002
,,88,84.809998
,,89,84.500000
,,90,84.660004
,,91,84.720001
,,92,84.669998
,,93,84.650002
,,94,83.410004
,,95,84.900002
,,96,84.269997
,,97,84.629997
,,98,84.690002
,,99,84.720001
,,100,84.910004
,,101,84.769997
,,102,84.699997
,,103,84.629997
,,104,84.720001
,,105,84.629997
,,106,84.779999
,,107,84.699997
,,108,84.930000
,,109,84.750000
,,110,84.870003
,,111,84.790001
,,112,84.589996
,,113,84.470001
,,114,84.519997
,,115,84.849998
,,116,84.639999
,,117,84.570000
,,118,84.800003
,,119,84.500000
,,120,84.699997
,,121,84.750000
,,122,84.489998
,,123,84.830002
,,124,84.790001
,,125,84.830002
,,126,85.029999
,,127,84.769997
,4:
,,0,84.330002
,,1,84.400002
,,2,84.720001
,,3,84.919998
,,4,84.790001
,,5,84.760002
,,6,84.639999
,,7,84.669998
,,8,84.830002
,,9,84.750000
,,10,84.769997
,,11,84.860001
,,12,84.800003
,,13,84.430000
,,14,84.820000
,,15,84.730003
,,16,85.010002
,,17,84.660004
,,18,84.860001
,,19,84.690002
,,20,84.669998
,,21,84.769997
,,22,84.860001
,,23,84.610001
,,24,84.959999
,,25,84.830002
,,26,84.720001
,,27,84.790001
,,28,84.669998
,,29,84.639999
,,30,84.809998
,,31,84.559998
,,32,84.910004
,,33,84.839996
,,34,84.870003
,,35,84.739998
,,36,84.580002
,,37,84.839996
,,38,84.750000
,,39,84.440002
,,40,84.449997
,,41,84.760002
,,42,84.180000
,,43,83.879997
,,44,84.839996
,,45,84.980003
,,46,84.839996
,,47,84.820000
,,48,84.730003
,,49,84.779999
,,50,84.739998
,,51,84.750000
,,52,84.790001
,,53,84.739998
,,54,84.830002
,,55,84.809998
,,56,84.699997
,,57,84.919998
,,58,84.900002
,,59,84.639999
,,60,84.839996
,,61,84.540001
,,62,84.610001
,,63,84.820000
,,64,84.910004
,,65,84.680000
,,66,84.779999
,,67,84.550003
,,68,84.449997
,,69,84.629997
,,70,84.839996
,,71,84.470001
,,72,84.889999
,,73,84.860001
,,74,84.699997
,,75,84.580002
,,76,84.790001
,,77,84.589996
,,78,84.839996
,,79,84.540001
,,80,84.459999
,,81,84.699997
,,82,84.800003
,,83,84.830002
,,84,84.830002
,,85,84.580002
,,86,84.750000
,,87,84.690002
,,88,84.650002
,,89,84.839996
,,90,84.320000
,,91,84.330002
,,92,84.720001
,,93,84.269997
,,94,84.599998
,,95,84.800003
,,96,84.260002
,,97,84.320000
,,98,84.699997
,,99,84.790001
,,100,84.040001
,,101,84.160004
,,102,84.559998
,,103,84.769997
,,104,84.849998
,,105,84.059998
,,106,84.680000
,,107,84.900002
,,108,84.910004
,,109,84.540001
,,110,84.150002
,,111,84.559998
,,112,84.559998
,,113,84.650002
,,114,84.809998
,,115,84.820000
,,116,84.650002
,,117,84.889999
,,118,84.540001
,,119,84.709999
,,120,84.620003
,,121,84.820000
,,122,84.330002
,,123,84.320000
,,124,84.870003
,,125,84.349998
,,126,84.889999
,,127,84.830002
,,128,84.370003
,,129,84.750000
,,130,84.830002
,,131,84.830002
,,132,84.760002
,,133,84.769997
,,134,84.550003
,,135,84.360001
,,136,84.739998
,,137,84.730003
,,138,84.570000
,,139,84.629997
,,140,84.879997
,,141,84.800003
,,142,84.730003
,,143,84.839996
,,144,84.180000
,,145,83.919998
,,146,84.849998
,,147,84.919998
,,148,84.820000
,,149,84.440002
,,150,84.980003
,,151,84.769997
,,152,84.690002
,,153,84.809998
,,154,84.900002
,,155,84.889999
,,156,84.809998
,,157,84.669998
,,158,84.510002
,,159,84.410004
,,160,84.720001
,,161,84.750000
,,162,84.870003
,,163,84.860001
,,164,84.870003
,,165,84.760002
,,166,84.379997
,,167,84.360001
,,168,84.309998
,,169,84.839996
,,170,84.849998
,,171,84.790001
,,172,84.750000
,,173,84.860001
,,174,84.500000
,,175,84.519997
,,176,84.220001
,,177,84.629997
,,178,84.470001
,,179,84.660004
,,180,84.800003
,,181,84.730003
,,182,84.660004
,,183,84.849998
,,184,84.220001
,,185,84.529999
,,186,84.830002
,,187,84.800003
,,188,84.879997
,,189,84.730003
,,190,84.650002
,,191,84.760002
,,192,84.589996
,,193,84.129997
,,194,84.930000
,,195,84.779999
,,196,84.739998
,,197,84.389999
,,198,84.739998
,,199,84.889999
,,200,84.769997
,,201,84.730003
,,202,84.610001
,,203,84.830002
,,204,84.550003
,,205,84.889999
,,206,84.790001
,,207,84.800003
,,208,84.800003
,,209,84.650002
,,210,84.459999
,,211,84.730003
,,212,84.849998
,,213,84.589996
,,214,84.699997
,,215,84.720001
,,216,84.610001
,,217,84.800003
,,218,84.830002
,,219,84.779999
,,220,84.889999
,,221,84.680000
,,222,84.320000
,,223,84.790001
,,224,84.690002
,,225,84.580002
,,226,84.599998
,,227,84.800003
,,228,84.860001
,,229,84.540001
,,230,84.860001
,,231,84.480003
,,232,84.870003
,,233,84.540001
,,234,84.870003
,,235,84.500000
,,236,84.660004
,,237,84.809998
,,238,84.339996
,,239,84.820000
,,240,84.559998
,,241,84.629997
,,242,84.389999
,,243,84.379997
,,244,84.690002
,,245,84.550003
,,246,84.540001
,,247,84.870003
,,248,84.750000
,,249,84.860001
,,250,84.800003
,,251,84.809998
,,252,84.809998
,,253,84.099998
,,254,84.830002
,,255,83.860001
,5:
,,0,84.910004
,,1,84.879997
,,2,84.820000
,,3,84.860001
,,4,84.849998
,,5,84.820000
,,6,84.800003
,,7,84.769997
,,8,84.839996
,,9,84.949997
,,10,84.849998
,,11,84.849998
,,12,84.940002
,,13,84.919998
,,14,84.870003
,,15,84.860001
,,16,84.879997
,,17,84.900002
,,18,84.889999
,,19,84.910004
,,20,84.790001
,,21,84.959999
,,22,84.820000
,,23,84.669998
,,24,84.889999
,,25,84.879997
,,26,84.910004
,,27,84.830002
,,28,84.879997
,,29,84.889999
,,30,84.849998
,,31,84.849998
,,32,84.870003
,,33,84.910004
,,34,84.870003
,,35,84.889999
,,36,84.889999
,,37,84.769997
,,38,84.870003
,,39,84.849998
,,40,84.809998
,,41,84.809998
,,42,84.879997
,,43,84.830002
,,44,84.989998
,,45,84.820000
,,46,84.830002
,,47,84.739998
,,48,84.900002
,,49,84.769997
,,50,84.709999
,,51,84.860001
,,52,84.779999
,,53,84.800003
,,54,84.849998
,,55,84.809998
,,56,84.879997
,,57,84.910004
,,58,84.779999
,,59,84.870003
,,60,84.779999
,,61,84.760002
,,62,84.699997
,,63,84.830002
,,64,84.910004
,,65,84.830002
,,66,84.830002
,,67,84.940002
,,68,84.809998
,,69,84.849998
,,70,84.779999
,,71,84.830002
,,72,84.830002
,,73,84.949997
,,74,84.809998
,,75,84.879997
,,76,84.760002
,,77,84.879997
,,78,84.930000
,,79,84.959999
,,80,84.919998
,,81,84.910004
,,82,84.750000
,,83,84.809998
,,84,84.930000
,,85,84.769997
,,86,84.830002
,,87,84.790001
,,88,84.910004
,,89,84.830002
,,90,84.830002
,,91,84.900002
,,92,84.849998
,,93,84.790001
,,94,84.839996
,,95,84.900002
,,96,84.790001
,,97,84.839996
,,98,84.709999
,,99,84.800003
,,100,84.860001
,,101,84.820000
,,102,84.830002
,,103,84.860001
,,104,84.910004
,,105,84.910004
,,106,84.889999
,,107,84.849998
,,108,84.889999
,,109,84.900002
,,110,84.739998
,,111,84.830002
,,112,84.800003
,,113,84.809998
,,114,84.839996
,,115,84.849998
,,116,84.790001
,,117,84.949997
,,118,84.830002
,,119,84.949997
,,120,84.809998
,,121,84.860001
,,122,84.930000
,,123,84.849998
,,124,84.930000
,,125,84.930000
,,126,84.820000
,,127,84.699997
,,128,84.879997
,,129,84.820000
,,130,84.760002
,,131,84.790001
,,132,84.949997
,,133,84.870003
,,134,84.830002
,,135,84.790001
,,136,84.919998
,,137,84.790001
,,138,84.669998
,,139,84.889999
,,140,84.870003
,,141,84.870003
,,142,84.820000
,,143,84.919998
,,144,84.750000
,,145,84.849998
,,146,84.790001
,,147,84.860001
,,148,84.779999
,,149,84.809998
,,150,84.849998
,,151,84.809998
,,152,84.849998
,,153,84.900002
,,154,84.820000
,,155,84.879997
,,156,84.860001
,,157,84.889999
,,158,84.970001
,,159,84.889999
,,160,84.910004
,,161,84.839996
,,162,84.879997
,,163,84.820000
,,164,84.889999
,,165,84.790001
,,166,84.879997
,,167,84.709999
,,168,84.860001
,,169,84.879997
,,170,84.790001
,,171,84.820000
,,172,84.860001
,,173,84.860001
,,174,84.790001
,,175,84.830002
,,176,84.910004
,,177,84.889999
,,178,84.879997
,,179,84.919998
,,180,84.940002
,,181,84.800003
,,182,84.879997
,,183,84.720001
,,184,84.739998
,,185,84.860001
,,186,84.849998
,,187,84.860001
,,188,84.849998
,,189,84.870003
,,190,84.870003
,,191,84.940002
,,192,84.820000
,,193,84.830002
,,194,84.800003
,,195,84.760002
,,196,84.870003
,,197,84.860001
,,198,84.809998
,,199,84.860001
,,200,84.870003
,,201,84.879997
,,202,84.889999
,,203,84.820000
,,204,84.839996
,,205,84.830002
,,206,84.800003
,,207,84.760002
,,208,84.910004
,,209,84.800003
,,210,84.800003
,,211,84.889999
,,212,84.900002
,,213,84.750000
,,214,84.809998
,,215,84.779999
,,216,84.970001
,,217,84.870003
,,218,84.870003
,,219,84.900002
,,220,84.879997
,,221,84.879997
,,222,84.750000
,,223,84.809998
,,224,84.809998
,,225,84.849998
,,226,84.919998
,,227,84.849998
,,228,84.849998
,,229,84.730003
,,230,84.809998
,,231,84.699997
,,232,84.809998
,,233,84.849998
,,234,84.769997
,,235,84.919998
,,236,84.779999
,,237,84.919998
,,238,84.879997
,,239,84.809998
,,240,84.870003
,,241,84.809998
,,242,84.739998
,,243,84.820000
,,244,84.870003
,,245,84.930000
,,246,84.879997
,,247,84.769997
,,248,84.839996
,,249,84.820000
,,250,84.949997
,,251,84.809998
,,252,84.940002
,,253,84.889999
,,254,84.820000
,,255,84.959999
,6:
,,0,84.860001
,,1,84.750000
,,2,84.830002
,,3,84.790001
,,4,84.870003
,,5,84.940002
,,6,84.849998
,,7,84.870003
,,8,84.910004
,,9,84.820000
,,10,84.839996
,,11,84.879997
,,12,84.790001
,,13,84.790001
,,14,84.839996
,,15,84.809998
,,16,84.900002
,,17,84.839996
,,18,84.839996
,,19,84.800003
,,20,84.809998
,,21,84.879997
,,22,84.860001
,,23,84.809998
,,24,84.860001
,,25,84.860001
,,26,84.879997
,,27,84.809998
,,28,84.870003
,,29,84.849998
,,30,84.800003
,,31,84.820000
,,32,84.860001
,,33,84.839996
,,34,84.820000
,,35,84.830002
,,36,84.790001
,,37,84.769997
,,38,84.830002
,,39,84.870003
,,40,84.870003
,,41,84.900002
,,42,84.849998
,,43,84.860001
,,44,84.809998
,,45,84.849998
,,46,84.709999
,,47,84.949997
,,48,84.930000
,,49,84.779999
,,50,84.860001
,,51,84.870003
,,52,84.860001
,,53,84.800003
,,54,84.839996
,,55,84.809998
,,56,84.910004
,,57,84.889999
,,58,84.839996
,,59,84.940002
,,60,84.889999
,,61,84.870003
,,62,84.739998
,,63,84.870003
,,64,84.870003
,,65,84.809998
,,66,84.739998
,,67,84.800003
,,68,84.849998
,,69,84.860001
,,70,84.779999
,,71,84.879997
,,72,84.820000
,,73,84.930000
,,74,84.790001
,,75,84.839996
,,76,84.910004
,,77,84.849998
,,78,84.919998
,,79,84.879997
,,80,84.809998
,,81,84.839996
,,82,84.839996
,,83,84.809998
,,84,84.849998
,,85,84.830002
,,86,84.889999
,,87,84.830002
,,88,84.860001
,,89,84.820000
,,90,84.849998
,,91,84.809998
,,92,84.830002
,,93,84.879997
,,94,84.839996
,,95,84.800003
,,96,84.900002
,,97,84.870003
,,98,84.930000
,,99,84.879997
,,100,84.800003
,,101,84.870003
,,102,84.739998
,,103,84.889999
,,104,84.839996
,,105,84.800003
,,106,84.849998
,,107,84.820000
,,108,84.860001
,,109,84.900002
,,110,84.839996
,,111,84.860001
,,112,84.849998
,,113,84.839996
,,114,84.949997
,,115,84.830002
,,116,84.779999
,,117,84.769997
,,118,84.860001
,,119,84.769997
,,120,84.870003
,,121,84.849998
,,122,84.809998
,,123,84.860001
,,124,84.889999
,,125,84.870003
,,126,84.900002
,,127,84.839996
,,128,84.940002
,,129,84.839996
,,130,84.809998
,,131,84.849998
,,132,84.849998
,,133,84.910004
,,134,84.860001
,,135,84.870003
,,136,84.900002
,,137,84.860001
,,138,84.930000
,,139,84.839996
,,140,84.879997
,,141,84.830002
,,142,84.910004
,,143,84.919998
,,144,84.870003
,,145,84.849998
,,146,84.860001
,,147,84.809998
,,148,84.820000
,,149,84.820000
,,150,84.930000
,,151,84.910004
,,152,84.779999
,,153,84.820000
,,154,84.830002
,,155,84.809998
,,156,84.919998
,,157,84.820000
,,158,84.870003
,,159,84.790001
,,160,84.879997
,,161,84.830002
,,162,84.949997
,,163,84.699997
,,164,84.849998
,,165,84.879997
,,166,84.889999
,,167,84.940002
,,168,84.809998
,,169,84.889999
,,170,84.849998
,,171,84.830002
,,172,84.839996
,,173,84.879997
,,174,84.860001
,,175,84.879997
,,176,84.800003
,,177,84.900002
,,178,84.839996
,,179,84.830002
,,180,84.720001
,,181,84.860001
,,182,84.839996
,,183,84.879997
,,184,84.889999
,,185,84.839996
,,186,84.750000
,,187,84.790001
,,188,84.739998
,,189,84.930000
,,190,84.809998
,,191,84.839996
,,192,84.870003
,,193,84.860001
,,194,84.870003
,,195,84.839996
,,196,84.889999
,,197,84.900002
,,198,84.870003
,,199,84.809998
,,200,84.849998
,,201,84.839996
,,202,84.830002
,,203,84.739998
,,204,84.849998
,,205,84.839996
,,206,84.830002
,,207,84.900002
,,208,84.879997
,,209,84.809998
,,210,84.860001
,,211,84.910004
,,212,84.860001
,,213,84.900002
,,214,84.849998
,,215,84.879997
,,216,84.889999
,,217,84.900002
,,218,84.860001
,,219,84.889999
,,220,84.870003
,,221,84.889999
,,222,84.830002
,,223,84.830002
,,224,84.739998
,,225,84.860001
,,226,84.879997
,,227,84.699997
,,228,84.839996
,,229,84.879997
,,230,84.889999
,,231,84.870003
,,232,84.839996
,,233,84.820000
,,234,84.709999
,,235,84.870003
,,236,84.900002
,,237,84.809998
,,238,84.739998
,,239,84.849998
,,240,84.779999
,,241,84.870003
,,242,84.879997
,,243,84.849998
,,244,84.860001
,,245,84.879997
,,246,84.889999
,,247,84.870003
,,248,84.860001
,,249,84.839996
,,250,84.839996
,,251,84.830002
,,252,84.820000
,,253,84.830002
,,254,84.820000
,,255,84.820000
,,256,84.849998
,,257,84.879997
,,258,84.849998
,,259,84.879997
,,260,84.809998
,,261,84.739998
,,262,84.949997
,,263,84.830002
,,264,84.820000
,,265,84.830002
,,266,84.830002
,,267,84.769997
,,268,84.879997
,,269,84.870003
,,270,84.889999
,,271,84.879997
,,272,84.860001
,,273,84.839996
,,274,84.830002
,,275,84.870003
,,276,84.849998
,,277,84.839996
,,278,84.830002
,,279,84.879997
,,280,84.720001
,,281,84.889999
,,282,84.849998
,,283,84.879997
,,284,84.830002
,,285,84.860001
,,286,84.849998
,,287,84.889999
,,288,84.860001
,,289,84.830002
,,290,84.809998
,,291,84.879997
,,292,84.900002
,,293,84.889999
,,294,84.800003
,,295,84.900002
,,296,84.830002
,,297,84.879997
,,298,84.860001
,,299,84.900002
,,300,84.830002
,,301,84.889999
,,302,84.739998
,,303,84.879997
,,304,84.860001
,,305,84.839996
,,306,84.870003
,,307,84.889999
,,308,84.830002
,,309,84.879997
,,310,84.800003
,,311,84.889999
,,312,84.820000
,,313,84.889999
,,314,84.820000
,,315,84.830002
,,316,84.889999
,,317,84.870003
,,318,84.809998
,,319,84.809998
,,320,84.790001
,,321,84.849998
,,322,84.839996
,,323,84.790001
,,324,84.919998
,,325,84.860001
,,326,84.889999
,,327,84.849998
,,328,84.849998
,,329,84.769997
,,330,84.879997
,,331,84.839996
,,332,84.820000
,,333,84.800003
,,334,84.870003
,,335,84.860001
,,336,84.839996
,,337,84.830002
,,338,84.800003
,,339,84.900002
,,340,84.879997
,,341,84.900002
,,342,84.790001
,,343,84.870003
,,344,84.809998
,,345,84.860001
,,346,84.830002
,,347,84.860001
,,348,84.879997
,,349,84.900002
,,350,84.830002
,,351,84.800003
,,352,84.860001
,,353,84.860001
,,354,84.879997
,,355,84.879997
,,356,84.809998
,,357,84.839996
,,358,84.809998
,,359,84.860001
,,360,84.900002
,,361,84.849998
,,362,84.879997
,,363,84.870003
,,364,84.879997
,,365,84.870003
,,366,84.830002
,,367,84.879997
,,368,84.889999
,,369,84.919998
,,370,84.820000
,,371,84.879997
,,372,84.820000
,,373,84.820000
,,374,84.800003
,,375,84.860001
,,376,84.860001
,,377,84.870003
,,378,84.830002
,,379,84.870003
,,380,84.839996
,,381,84.949997
,,382,84.900002
,,383,84.839996
,,384,84.849998
,,385,84.839996
,,386,84.820000
,,387,84.860001
,,388,84.879997
,,389,84.800003
,,390,84.910004
,,391,84.870003
,,392,84.879997
,,393,84.870003
,,394,84.830002
,,395,84.860001
,,396,84.870003
,,397,84.889999
,,398,84.879997
,,399,84.879997
,,400,84.860001
,,401,84.879997
,,402,84.830002
,,403,84.839996
,,404,84.839996
,,405,84.919998
,,406,84.879997
,,407,84.860001
,,408,84.839996
,,409,84.910004
,,410,84.860001
,,411,84.870003
,,412,84.839996
,,413,84.820000
,,414,84.820000
,,415,84.779999
,,416,84.830002
,,417,84.879997
,,418,84.889999
,,419,84.800003
,,420,84.839996
,,421,84.900002
,,422,84.879997
,,423,84.879997
,,424,84.889999
,,425,84.879997
,,426,84.879997
,,427,84.870003
,,428,84.870003
,,429,84.910004
,,430,84.809998
,,431,84.879997
,,432,84.769997
,,433,84.809998
,,434,84.820000
,,435,84.839996
,,436,84.870003
,,437,84.910004
,,438,84.860001
,,439,84.820000
,,440,84.900002
,,441,84.839996
,,442,84.820000
,,443,84.889999
,,444,84.870003
,,445,84.839996
,,446,84.849998
,,447,84.839996
,,448,84.849998
,,449,84.910004
,,450,84.790001
,,451,84.889999
,,452,84.849998
,,453,84.870003
,,454,84.820000
,,455,84.860001
,,456,84.839996
,,457,84.839996
,,458,84.959999
,,459,84.870003
,,460,84.839996
,,461,84.870003
,,462,84.879997
,,463,84.879997
,,464,84.940002
,,465,84.769997
,,466,84.839996
,,467,84.839996
,,468,84.849998
,,469,84.820000
,,470,84.849998
,,471,84.879997
,,472,84.879997
,,473,84.849998
,,474,84.830002
,,475,84.839996
,,476,84.849998
,,477,84.900002
,,478,84.860001
,,479,84.870003
,,480,84.860001
,,481,84.849998
,,482,84.830002
,,483,84.889999
,,484,84.889999
,,485,84.809998
,,486,84.919998
,,487,84.900002
,,488,84.849998
,,489,84.809998
,,490,84.849998
,,491,84.889999
,,492,84.820000
,,493,84.870003
,,494,84.879997
,,495,84.839996
,,496,84.910004
,,497,84.839996
,,498,84.820000
,,499,84.910004
,,500,84.940002
,,501,84.940002
,,502,84.830002
,,503,84.809998
,,504,84.949997
,,505,84.809998
,,506,84.830002
,,507,84.839996
,,508,84.889999
,,509,84.879997
,,510,84.839996
,,511,84.790001
,7:
,,0,84.889999
,,1,84.879997
,,2,84.879997
,,3,84.860001
,,4,84.870003
,,5,84.860001
,,6,84.860001
,,7,84.860001
,,8,84.839996
,,9,84.839996
,,10,84.889999
,,11,84.870003
,,12,84.860001
,,13,84.879997
,,14,84.849998
,,15,84.849998
,,16,84.849998
,,17,84.879997
,,18,84.870003
,,19,84.889999
,,20,84.860001
,,21,84.879997
,,22,84.849998
,,23,84.849998
,,24,84.870003
,,25,84.860001
,,26,84.820000
,,27,84.879997
,,28,84.860001
,,29,84.860001
,,30,84.830002
,,31,84.830002
,,32,84.870003
,,33,84.879997
,,34,84.860001
,,35,84.849998
,,36,84.860001
,,37,84.879997
,,38,84.849998
,,39,84.860001
,,40,84.849998
,,41,84.820000
,,42,84.849998
,,43,84.870003
,,44,84.870003
,,45,84.870003
,,46,84.870003
,,47,84.839996
,,48,84.839996
,,49,84.889999
,,50,84.889999
,,51,84.879997
,,52,84.860001
,,53,84.860001
,,54,84.860001
,,55,84.870003
,,56,84.860001
,,57,84.870003
,,58,84.889999
,,59,84.860001
,,60,84.839996
,,61,84.860001
,,62,84.889999
,,63,84.870003
,,64,84.870003
,,65,84.870003
,,66,84.879997
,,67,84.849998
,,68,84.870003
,,69,84.879997
,,70,84.839996
,,71,84.870003
,,72,84.879997
,,73,84.839996
,,74,84.879997
,,75,84.860001
,,76,84.860001
,,77,84.849998
,,78,84.860001
,,79,84.849998
,,80,84.849998
,,81,84.849998
,,82,84.889999
,,83,84.860001
,,84,84.839996
,,85,84.849998
,,86,84.870003
,,87,84.889999
,,88,84.860001
,,89,84.860001
,,90,84.870003
,,91,84.889999
,,92,84.879997
,,93,84.849998
,,94,84.860001
,,95,84.879997
,,96,84.860001
,,97,84.849998
,,98,84.879997
,,99,84.879997
,,100,84.870003
,,101,84.849998
,,102,84.870003
,,103,84.820000
,,104,84.849998
,,105,84.849998
,,106,84.849998
,,107,84.849998
,,108,84.839996
,,109,84.860001
,,110,84.839996
,,111,84.879997
,,112,84.849998
,,113,84.849998
,,114,84.870003
,,115,84.870003
,,116,84.860001
,,117,84.879997
,,118,84.879997
,,119,84.879997
,,120,84.879997
,,121,84.879997
,,122,84.849998
,,123,84.879997
,,124,84.860001
,,125,84.870003
,,126,84.820000
,,127,84.839996
,,128,84.870003
,,129,84.839996
,,130,84.860001
,,131,84.820000
,,132,84.889999
,,133,84.879997
,,134,84.879997
,,135,84.830002
,,136,84.849998
,,137,84.879997
,,138,84.809998
,,139,84.839996
,,140,84.870003
,,141,84.860001
,,142,84.860001
,,143,84.879997
,,144,84.879997
,,145,84.870003
,,146,84.910004
,,147,84.860001
,,148,84.860001
,,149,84.870003
,,150,84.879997
,,151,84.839996
,,152,84.900002
,,153,84.860001
,,154,84.860001
,,155,84.870003
,,156,84.849998
,,157,84.889999
,,158,84.879997
,,159,84.879997
,,160,84.870003
,,161,84.879997
,,162,84.849998
,,163,84.870003
,,164,84.860001
,,165,84.879997
,,166,84.839996
,,167,84.879997
,,168,84.879997
,,169,84.870003
,,170,84.889999
,,171,84.879997
,,172,84.849998
,,173,84.870003
,,174,84.870003
,,175,84.870003
,,176,84.889999
,,177,84.879997
,,178,84.870003
,,179,84.860001
,,180,84.849998
,,181,84.879997
,,182,84.879997
,,183,84.889999
,,184,84.860001
,,185,84.870003
,,186,84.889999
,,187,84.860001
,,188,84.870003
,,189,84.860001
,,190,84.860001
,,191,84.889999
,,192,84.870003
,,193,84.860001
,,194,84.870003
,,195,84.860001
,,196,84.870003
,,197,84.879997
,,198,84.860001
,,199,84.870003
,,200,84.870003
,,201,84.860001
,,202,84.849998
,,203,84.870003
,,204,84.879997
,,205,84.820000
,,206,84.860001
,,207,84.849998
,,208,84.860001
,,209,84.860001
,,210,84.879997
,,211,84.860001
,,212,84.870003
,,213,84.870003
,,214,84.870003
,,215,84.879997
,,216,84.839996
,,217,84.879997
,,218,84.849998
,,219,84.860001
,,220,84.910004
,,221,84.879997
,,222,84.870003
,,223,84.849998
,,224,84.870003
,,225,84.879997
,,226,84.870003
,,227,84.879997
,,228,84.870003
,,229,84.879997
,,230,84.849998
,,231,84.860001
,,232,84.870003
,,233,84.879997
,,234,84.870003
,,235,84.839996
,,236,84.809998
,,237,84.860001
,,238,84.860001
,,239,84.849998
,,240,84.860001
,,241,84.860001
,,242,84.889999
,,243,84.839996
,,244,84.849998
,,245,84.889999
,,246,84.839996
,,247,84.870003
,,248,84.870003
,,249,84.879997
,,250,84.870003
,,251,84.860001
,,252,84.870003
,,253,84.860001
,,254,84.839996
,,255,84.830002
,,256,84.820000
,,257,84.870003
,,258,84.849998
,,259,84.860001
,,260,84.839996
,,261,84.879997
,,262,84.860001
,,263,84.870003
,,264,84.879997
,,265,84.879997
,,266,84.820000
,,267,84.879997
,,268,84.870003
,,269,84.849998
,,270,84.860001
,,271,84.860001
,,272,84.839996
,,273,84.849998
,,274,84.860001
,,275,84.830002
,,276,84.860001
,,277,84.830002
,,278,84.870003
,,279,84.860001
,,280,84.860001
,,281,84.849998
,,282,84.870003
,,283,84.870003
,,284,84.879997
,,285,84.849998
,,286,84.879997
,,287,84.849998
,,288,84.839996
,,289,84.879997
,,290,84.839996
,,291,84.860001
,,292,84.830002
,,293,84.839996
,,294,84.879997
,,295,84.849998
,,296,84.849998
,,297,84.839996
,,298,84.860001
,,299,84.849998
,,300,84.870003
,,301,84.839996
,,302,84.849998
,,303,84.860001
,,304,84.849998
,,305,84.860001
,,306,84.879997
,,307,84.860001
,,308,84.879997
,,309,84.889999
,,310,84.830002
,,311,84.849998
,,312,84.870003
,,313,84.870003
,,314,84.879997
,,315,84.860001
,,316,84.870003
,,317,84.879997
,,318,84.879997
,,319,84.889999
,,320,84.870003
,,321,84.879997
,,322,84.879997
,,323,84.830002
,,324,84.870003
,,325,84.879997
,,326,84.870003
,,327,84.870003
,,328,84.860001
,,329,84.830002
,,330,84.839996
,,331,84.889999
,,332,84.870003
,,333,84.849998
,,334,84.839996
,,335,84.870003
,,336,84.860001
,,337,84.849998
,,338,84.860001
,,339,84.870003
,,340,84.879997
,,341,84.830002
,,342,84.889999
,,343,84.849998
,,344,84.860001
,,345,84.889999
,,346,84.860001
,,347,84.860001
,,348,84.870003
,,349,84.870003
,,350,84.879997
,,351,84.849998
,,352,84.849998
,,353,84.830002
,,354,84.879997
,,355,84.870003
,,356,84.839996
,,357,84.870003
,,358,84.839996
,,359,84.879997
,,360,84.870003
,,361,84.910004
,,362,84.870003
,,363,84.870003
,,364,84.839996
,,365,84.849998
,,366,84.870003
,,367,84.900002
,,368,84.870003
,,369,84.849998
,,370,84.860001
,,371,84.879997
,,372,84.870003
,,373,84.889999
,,374,84.870003
,,375,84.860001
,,376,84.839996
,,377,84.830002
,,378,84.879997
,,379,84.830002
,,380,84.889999
,,381,84.860001
,,382,84.860001
,,383,84.879997
,,384,84.849998
,,385,84.870003
,,386,84.849998
,,387,84.860001
,,388,84.860001
,,389,84.849998
,,390,84.879997
,,391,84.870003
,,392,84.889999
,,393,84.860001
,,394,84.879997
,,395,84.839996
,,396,84.870003
,,397,84.900002
,,398,84.830002
,,399,84.860001
,,400,84.870003
,,401,84.889999
,,402,84.879997
,,403,84.860001
,,404,84.849998
,,405,84.860001
,,406,84.860001
,,407,84.870003
,,408,84.870003
,,409,84.879997
,,410,84.879997
,,411,84.870003
,,412,84.889999
,,413,84.870003
,,414,84.879997
,,415,84.889999
,,416,84.839996
,,417,84.889999
,,418,84.839996
,,419,84.900002
,,420,84.820000
,,421,84.870003
,,422,84.820000
,,423,84.849998
,,424,84.860001
,,425,84.900002
,,426,84.870003
,,427,84.870003
,,428,84.870003
,,429,84.860001
,,430,84.849998
,,431,84.830002
,,432,84.860001
,,433,84.870003
,,434,84.860001
,,435,84.870003
,,436,84.849998
,,437,84.900002
,,438,84.879997
,,439,84.879997
,,440,84.879997
,,441,84.849998
,,442,84.849998
,,443,84.870003
,,444,84.870003
,,445,84.849998
,,446,84.849998
,,447,84.870003
,,448,84.889999
,,449,84.879997
,,450,84.889999
,,451,84.860001
,,452,84.900002
,,453,84.830002
,,454,84.879997
,,455,84.839996
,,456,84.860001
,,457,84.879997
,,458,84.900002
,,459,84.849998
,,460,84.860001
,,461,84.849998
,,462,84.849998
,,463,84.889999
,,464,84.870003
,,465,84.889999
,,466,84.860001
,,467,84.860001
,,468,84.849998
,,469,84.849998
,,470,84.870003
,,471,84.889999
,,472,84.870003
,,473,84.849998
,,474,84.879997
,,475,84.860001
,,476,84.860001
,,477,84.860001
,,478,84.870003
,,479,84.839996
,,480,84.900002
,,481,84.879997
,,482,84.839996
,,483,84.870003
,,484,84.889999
,,485,84.879997
,,486,84.870003
,,487,84.860001
,,488,84.849998
,,489,84.889999
,,490,84.830002
,,491,84.849998
,,492,84.839996
,,493,84.839996
,,494,84.870003
,,495,84.839996
,,496,84.860001
,,497,84.870003
,,498,84.900002
,,499,84.849998
,,500,84.889999
,,501,84.849998
,,502,84.879997
,,503,84.849998
,,504,84.870003
,,505,84.870003
,,506,84.879997
,,507,84.849998
,,508,84.809998
,,509,84.849998
,,510,84.889999
,,511,84.860001
-1:
,0:
,,0,84.800003
,,1,84.739998
,,2,84.790001
,,3,84.019997
,,4,85.029999
,,5,84.680000
,,6,84.639999
,,7,84.949997
,,8,84.470001
,,9,84.900002
,,10,84.849998
,,11,84.839996
,,12,84.970001
,,13,84.970001
,,14,84.660004
,,15,84.839996
,,16,84.099998
,,17,84.699997
,,18,84.720001
,,19,85.010002
,,20,84.919998
,,21,84.650002
,,22,84.940002
,,23,84.919998
,,24,84.860001
,,25,84.800003
,,26,84.889999
,,27,84.680000
,,28,84.760002
,,29,84.750000
,,30,84.459999
,,31,84.620003
,,32,84.660004
,,33,84.849998
,,34,84.949997
,,35,84.750000
,,36,85.070000
,,37,84.080002
,,38,84.699997
,,39,84.849998
,,40,84.389999
,,41,84.910004
,,42,84.930000
,,43,84.349998
,,44,84.889999
,,45,84.849998
,,46,84.949997
,,47,84.889999
,,48,84.889999
,,49,84.739998
,,50,84.919998
,,51,84.800003
,,52,84.720001
,,53,84.959999
,,54,84.879997
,,55,84.860001
,,56,85.150002
,,57,84.839996
,,58,84.809998
,,59,84.669998
,,60,84.879997
,,61,85.029999
,,62,84.730003
,,63,85.089996
,1:
,,0,84.430000
,,1,84.769997
,,2,84.949997
,,3,84.150002
,,4,84.779999
,,5,84.809998
,,6,84.599998
,,7,84.760002
,,8,84.709999
,,9,83.440002
,,10,84.440002
,,11,84.190002
,,12,84.820000
,,13,84.550003
,,14,84.680000
,,15,84.660004
,,16,84.559998
,,17,84.529999
,,18,84.739998
,,19,84.769997
,,20,84.690002
,,21,84.669998
,,22,84.870003
,,23,84.309998
,,24,84.849998
,,25,84.970001
,,26,84.660004
,,27,84.589996
,,28,84.540001
,,29,84.669998
,,30,84.320000
,,31,84.639999
,,32,84.349998
,,33,84.529999
,,34,84.389999
,,35,84.940002
,,36,84.209999
,,37,84.669998
,,38,84.699997
,,39,84.879997
,,40,84.720001
,,41,84.459999
,,42,84.690002
,,43,84.809998
,,44,84.550003
,,45,84.879997
,,46,84.540001
,,47,84.849998
,,48,84.809998
,,49,84.879997
,,50,84.709999
,,51,84.419998
,,52,84.699997
,,53,84.610001
,,54,84.809998
,,55,84.510002
,,56,84.580002
,,57,84.690002
,,58,84.470001
,,59,84.370003
,,60,84.430000
,,61,84.949997
,,62,84.980003
,,63,84.610001
,2:
,,0,84.150002
,,1,84.589996
,,2,84.790001
,,3,84.430000
,,4,84.599998
,,5,84.419998
,,6,84.150002
,,7,82.669998
,,8,84.680000
,,9,84.660004
,,10,84.430000
,,11,84.699997
,,12,84.459999
,,13,84.449997
,,14,84.750000
,,15,84.239998
,,16,84.510002
,,17,84.610001
,,18,85.040001
,,19,84.550003
,,20,84.320000
,,21,84.669998
,,22,84.650002
,,23,84.250000
,,24,84.790001
,,25,82.620003
,,26,83.820000
,,27,82.610001
,,28,84.360001
,,29,84.430000
,,30,84.760002
,,31,84.250000
,,32,84.629997
,,33,84.809998
,,34,83.480003
,,35,84.250000
,,36,84.570000
,,37,84.550003
,,38,84.370003
,,39,84.529999
,,40,84.269997
,,41,85.010002
,,42,84.620003
,,43,84.239998
,,44,83.550003
,,45,83.550003
,,46,84.820000
,,47,83.709999
,,48,84.800003
,,49,83.629997
,,50,84.589996
,,51,84.739998
,,52,85.010002
,,53,84.760002
,,54,84.269997
,,55,84.699997
,,56,83.860001
,,57,84.889999
,,58,84.750000
,,59,84.300003
,,60,83.389999
,,61,82.410004
,,62,84.559998
,,63,84.080002
,,64,84.639999
,,65,84.650002
,,66,83.769997
,,67,83.400002
,,68,84.800003
,,69,85.029999
,,70,84.510002
,,71,84.160004
,,72,84.440002
,,73,84.639999
,,74,84.570000
,,75,83.230003
,,76,83.660004
,,77,83.599998
,,78,84.470001
,,79,84.040001
,,80,84.919998
,,81,84.570000
,,82,84.570000
,,83,84.269997
,,84,84.820000
,,85,84.550003
,,86,84.470001
,,87,83.360001
,,88,84.660004
,,89,84.239998
,,90,83.410004
,,91,84.650002
,,92,84.940002
,,93,84.529999
,,94,84.720001
,,95,84.570000
,,96,84.529999
,,97,82.559998
,,98,84.720001
,,99,84.480003
,,100,84.959999
,,101,84.440002
,,102,84.750000
,,103,84.519997
,,104,84.639999
,,105,84.599998
,,106,84.620003
,,107,84.730003
,,108,85.029999
,,109,83.870003
,,110,84.430000
,,111,84.559998
,,112,84.669998
,,113,84.320000
,,114,84.809998
,,115,84.639999
,,116,84.860001
,,117,84.980003
,,118,84.769997
,,119,84.959999
,,120,83.769997
,,121,84.860001
,,122,84.330002
,,123,84.800003
,,124,84.610001
,,125,84.949997
,,126,84.739998
,,127,84.860001
,3:
,,0,84.580002
,,1,84.660004
,,2,84.529999
,,3,84.750000
,,4,84.250000
,,5,84.680000
,,6,84.570000
,,7,84.400002
,,8,84.470001
,,9,84.519997
,,10,84.559998
,,11,84.540001
,,12,84.599998
,,13,84.680000
,,14,84.650002
,,15,84.330002
,,16,84.169998
,,17,84.449997
,,18,84.779999
,,19,84.559998
,,20,84.830002
,,21,84.739998
,,22,84.559998
,,23,84.449997
,,24,84.839996
,,25,83.820000
,,26,84.400002
,,27,83.720001
,,28,84.769997
,,29,84.400002
,,30,84.900002
,,31,84.660004
,,32,84.790001
,,33,84.669998
,,34,84.550003
,,35,84.540001
,,36,84.709999
,,37,84.430000
,,38,84.459999
,,39,84.260002
,,40,84.559998
,,41,84.580002
,,42,84.669998
,,43,84.849998
,,44,84.529999
,,45,84.760002
,,46,84.320000
,,47,84.639999
,,48,84.480003
,,49,84.599998
,,50,84.529999
,,51,84.809998
,,52,84.680000
,,53,84.500000
,,54,84.500000
,,55,84.760002
,,56,84.589996
,,57,84.660004
,,58,84.500000
,,59,84.529999
,,60,84.660004
,,61,84.650002
,,62,84.669998
,,63,84.559998
,,64,84.570000
,,65,84.230003
,,66,84.580002
,,67,84.669998
,,68,84.669998
,,69,84.589996
,,70,84.480003
,,71,84.510002
,,72,84.669998
,,73,84.279999
,,74,84.699997
,,75,84.820000
,,76,84.550003
,,77,84.349998
,,78,84.379997
,,79,84.820000
,,80,84.680000
,,81,84.739998
,,82,84.209999
,,83,84.449997
,,84,84.430000
,,85,84.540001
,,86,84.279999
,,87,84.750000
,,88,84.489998
,,89,84.349998
,,90,84.440002
,,91,84.720001
,,92,84.559998
,,93,84.550003
,,94,83.800003
,,95,84.930000
,,96,84.519997
,,97,84.519997
,,98,84.620003
,,99,84.660004
,,100,84.910004
,,101,84.349998
,,102,84.220001
,,103,84.660004
,,104,84.669998
,,105,84.699997
,,106,84.800003
,,107,84.589996
,,108,84.610001
,,109,84.519997
,,110,84.699997
,,111,84.760002
,,112,84.139999
,,113,83.970001
,,114,84.339996
,,115,84.790001
,,116,84.379997
,,117,84.839996
,,118,84.540001
,,119,83.760002
,,120,84.559998
,,121,84.730003
,,122,84.099998
,,123,84.500000
,,124,84.599998
,,125,84.550003
,,126,84.820000
,,127,84.790001
,4:
,,0,84.419998
,,1,84.500000
,,2,84.769997
,,3,84.870003
,,4,84.550003
,,5,84.480003
,,6,84.690002
,,7,84.639999
,,8,84.739998
,,9,84.739998
,,10,84.809998
,,11,84.750000
,,12,84.709999
,,13,84.559998
,,14,84.769997
,,15,84.750000
,,16,84.959999
,,17,84.620003
,,18,84.790001
,,19,84.680000
,,20,84.699997
,,21,84.769997
,,22,84.959999
,,23,84.610001
,,24,84.919998
,,25,84.750000
,,26,84.779999
,,27,84.669998
,,28,84.839996
,,29,84.879997
,,30,84.589996
,,31,84.519997
,,32,84.919998
,,33,84.750000
,,34,84.779999
,,35,84.690002
,,36,84.760002
,,37,84.809998
,,38,84.800003
,,39,84.620003
,,40,84.559998
,,41,84.769997
,,42,84.290001
,,43,84.250000
,,44,84.720001
,,45,84.970001
,,46,84.790001
,,47,84.830002
,,48,84.620003
,,49,84.790001
,,50,84.800003
,,51,84.820000
,,52,84.769997
,,53,84.750000
,,54,84.839996
,,55,84.709999
,,56,84.599998
,,57,84.839996
,,58,84.830002
,,59,84.620003
,,60,84.690002
,,61,84.559998
,,62,84.750000
,,63,84.849998
,,64,84.779999
,,65,84.629997
,,66,84.669998
,,67,84.610001
,,68,84.529999
,,69,84.620003
,,70,84.800003
,,71,84.540001
,,72,84.779999
,,73,84.750000
,,74,84.750000
,,75,84.760002
,,76,84.699997
,,77,84.639999
,,78,84.639999
,,79,84.690002
,,80,84.650002
,,81,84.669998
,,82,84.879997
,,83,84.860001
,,84,84.790001
,,85,84.660004
,,86,84.680000
,,87,84.570000
,,88,84.699997
,,89,84.889999
,,90,84.430000
,,91,84.470001
,,92,84.690002
,,93,84.440002
,,94,84.459999
,,95,84.720001
,,96,84.480003
,,97,84.559998
,,98,84.790001
,,99,84.660004
,,100,84.370003
,,101,84.300003
,,102,84.580002
,,103,84.709999
,,104,84.669998
,,105,84.279999
,,106,84.709999
,,107,84.900002
,,108,85.040001
,,109,84.800003
,,110,84.320000
,,111,84.709999
,,112,84.709999
,,113,84.860001
,,114,84.709999
,,115,84.809998
,,116,84.709999
,,117,84.910004
,,118,84.669998
,,119,84.639999
,,120,84.699997
,,121,84.709999
,,122,84.430000
,,123,84.500000
,,124,84.809998
,,125,84.480003
,,126,84.769997
,,127,84.760002
,,128,84.540001
,,129,84.720001
,,130,84.769997
,,131,84.680000
,,132,84.739998
,,133,84.809998
,,134,84.589996
,,135,84.510002
,,136,84.820000
,,137,84.639999
,,138,84.589996
,,139,84.589996
,,140,84.779999
,,141,84.849998
,,142,84.790001
,,143,84.750000
,,144,84.330002
,,145,84.250000
,,146,84.709999
,,147,84.809998
,,148,84.760002
,,149,84.550003
,,150,84.800003
,,151,84.820000
,,152,84.599998
,,153,84.879997
,,154,84.889999
,,155,84.669998
,,156,84.639999
,,157,84.599998
,,158,84.589996
,,159,84.559998
,,160,84.730003
,,161,84.800003
,,162,84.820000
,,163,84.900002
,,164,84.870003
,,165,84.870003
,,166,84.690002
,,167,84.589996
,,168,84.449997
,,169,84.849998
,,170,84.889999
,,171,84.830002
,,172,84.790001
,,173,84.849998
,,174,84.589996
,,175,84.570000
,,176,84.250000
,,177,84.820000
,,178,84.459999
,,179,84.769997
,,180,84.910004
,,181,84.849998
,,182,84.739998
,,183,84.809998
,,184,84.389999
,,185,84.680000
,,186,84.820000
,,187,84.800003
,,188,84.870003
,,189,84.860001
,,190,84.739998
,,191,84.889999
,,192,84.690002
,,193,84.239998
,,194,84.779999
,,195,84.790001
,,196,84.669998
,,197,84.449997
,,198,84.779999
,,199,84.849998
,,200,84.800003
,,201,84.830002
,,202,84.690002
,,203,84.800003
,,204,84.750000
,,205,84.930000
,,206,84.690002
,,207,84.779999
,,208,84.820000
,,209,84.739998
,,210,84.570000
,,211,84.839996
,,212,84.830002
,,213,84.639999
,,214,84.760002
,,215,84.690002
,,216,84.750000
,,217,84.720001
,,218,84.809998
,,219,84.680000
,,220,84.879997
,,221,84.459999
,,222,84.680000
,,223,84.809998
,,224,84.650002
,,225,84.709999
,,226,84.589996
,,227,84.820000
,,228,84.769997
,,229,84.580002
,,230,84.849998
,,231,84.610001
,,232,84.790001
,,233,84.599998
,,234,84.889999
,,235,84.610001
,,236,84.709999
,,237,84.739998
,,238,84.570000
,,239,84.760002
,,240,84.519997
,,241,84.720001
,,242,84.480003
,,243,84.559998
,,244,84.800003
,,245,84.650002
,,246,84.570000
,,247,84.760002
,,248,84.680000
,,249,84.620003
,,250,84.820000
,,251,84.839996
,,252,84.849998
,,253,84.279999
,,254,84.790001
,,255,84.099998
,5:
,,0,84.910004
,,1,84.900002
,,2,84.809998
,,3,84.839996
,,4,84.900002
,,5,84.849998
,,6,84.809998
,,7,84.790001
,,8,84.879997
,,9,85.010002
,,10,84.849998
,,11,84.900002
,,12,84.900002
,,13,84.910004
,,14,84.870003
,,15,84.849998
,,16,84.900002
,,17,84.879997
,,18,84.879997
,,19,84.919998
,,20,84.739998
,,21,84.919998
,,22,84.879997
,,23,84.750000
,,24,84.900002
,,25,84.860001
,,26,84.849998
,,27,84.790001
,,28,84.860001
,,29,84.820000
,,30,84.849998
,,31,84.900002
,,32,84.830002
,,33,84.830002
,,34,84.860001
,,35,84.870003
,,36,84.870003
,,37,84.720001
,,38,84.769997
,,39,84.830002
,,40,84.820000
,,41,84.790001
,,42,85.010002
,,43,84.820000
,,44,84.930000
,,45,84.820000
,,46,84.849998
,,47,84.790001
,,48,84.839996
,,49,84.779999
,,50,84.690002
,,51,84.830002
,,52,84.820000
,,53,84.839996
,,54,84.900002
,,55,84.820000
,,56,84.809998
,,57,84.930000
,,58,84.669998
,,59,84.839996
,,60,84.849998
,,61,84.800003
,,62,84.800003
,,63,84.839996
,,64,84.849998
,,65,84.879997
,,66,84.889999
,,67,84.980003
,,68,84.809998
,,69,84.830002
,,70,84.800003
,,71,84.870003
,,72,84.839996
,,73,84.870003
,,74,84.809998
,,75,84.900002
,,76,84.800003
,,77,84.879997
,,78,84.910004
,,79,84.930000
,,80,84.820000
,,81,84.910004
,,82,84.889999
,,83,84.809998
,,84,84.919998
,,85,84.760002
,,86,84.790001
,,87,84.870003
,,88,84.940002
,,89,84.820000
,,90,84.830002
,,91,84.900002
,,92,84.860001
,,93,84.800003
,,94,84.830002
,,95,84.870003
,,96,84.769997
,,97,84.820000
,,98,84.750000
,,99,84.879997
,,100,84.860001
,,101,84.879997
,,102,84.820000
,,103,84.879997
,,104,84.830002
,,105,84.830002
,,106,84.940002
,,107,84.849998
,,108,84.860001
,,109,84.919998
,,110,84.790001
,,111,84.790001
,,112,84.870003
,,113,84.830002
,,114,84.820000
,,115,84.930000
,,116,84.809998
,,117,84.919998
,,118,84.790001
,,119,84.910004
,,120,84.760002
,,121,84.809998
,,122,84.900002
,,123,84.870003
,,124,84.910004
,,125,84.910004
,,126,84.800003
,,127,84.660004
,,128,84.870003
,,129,84.879997
,,130,84.849998
,,131,84.870003
,,132,84.930000
,,133,84.839996
,,134,84.870003
,,135,84.919998
,,136,84.889999
,,137,84.769997
,,138,84.650002
,,139,84.930000
,,140,84.820000
,,141,84.839996
,,142,84.879997
,,143,84.949997
,,144,84.820000
,,145,84.849998
,,146,84.830002
,,147,84.820000
,,148,84.769997
,,149,84.860001
,,150,84.800003
,,151,84.779999
,,152,84.849998
,,153,84.870003
,,154,84.879997
,,155,84.870003
,,156,84.860001
,,157,84.839996
,,158,84.930000
,,159,84.860001
,,160,84.900002
,,161,84.860001
,,162,84.940002
,,163,84.790001
,,164,84.889999
,,165,84.820000
,,166,84.900002
,,167,84.769997
,,168,84.839996
,,169,84.839996
,,170,84.830002
,,171,84.849998
,,172,84.839996
,,173,84.910004
,,174,84.720001
,,175,84.800003
,,176,84.889999
,,177,84.910004
,,178,84.860001
,,179,84.820000
,,180,84.940002
,,181,84.830002
,,182,84.830002
,,183,84.730003
,,184,84.820000
,,185,84.910004
,,186,84.809998
,,187,84.860001
,,188,84.830002
,,189,84.830002
,,190,84.830002
,,191,84.900002
,,192,84.839996
,,193,84.839996
,,194,84.809998
,,195,84.760002
,,196,84.879997
,,197,84.849998
,,198,84.900002
,,199,84.849998
,,200,84.860001
,,201,84.930000
,,202,84.839996
,,203,84.879997
,,204,84.809998
,,205,84.870003
,,206,84.889999
,,207,84.750000
,,208,84.870003
,,209,84.790001
,,210,84.790001
,,211,84.879997
,,212,84.930000
,,213,84.750000
,,214,84.870003
,,215,84.839996
,,216,84.910004
,,217,84.839996
,,218,84.870003
,,219,84.860001
,,220,84.839996
,,221,84.889999
,,222,84.769997
,,223,84.860001
,,224,84.779999
,,225,84.830002
,,226,84.889999
,,227,84.800003
,,228,84.839996
,,229,84.709999
,,230,84.889999
,,231,84.779999
,,232,84.809998
,,233,84.870003
,,234,84.800003
,,235,84.900002
,,236,84.790001
,,237,84.930000
,,238,84.910004
,,239,84.769997
,,240,84.860001
,,241,84.779999
,,242,84.769997
,,243,84.779999
,,244,84.860001
,,245,84.839996
,,246,84.839996
,,247,84.779999
,,248,84.860001
,,249,84.849998
,,250,84.930000
,,251,84.790001
,,252,84.949997
,,253,84.910004
,,254,84.849998
,,255,84.980003
,6:
,,0,84.870003
,,1,84.800003
,,2,84.790001
,,3,84.830002
,,4,84.879997
,,5,84.930000
,,6,84.839996
,,7,84.860001
,,8,84.860001
,,9,84.860001
,,10,84.820000
,,11,84.870003
,,12,84.760002
,,13,84.809998
,,14,84.849998
,,15,84.860001
,,16,84.910004
,,17,84.830002
,,18,84.849998
,,19,84.809998
,,20,84.830002
,,21,84.889999
,,22,84.860001
,,23,84.839996
,,24,84.809998
,,25,84.820000
,,26,84.870003
,,27,84.839996
,,28,84.870003
,,29,84.849998
,,30,84.769997
,,31,84.820000
,,32,84.839996
,,33,84.849998
,,34,84.769997
,,35,84.800003
,,36,84.830002
,,37,84.809998
,,38,84.839996
,,39,84.839996
,,40,84.860001
,,41,84.900002
,,42,84.879997
,,43,84.800003
,,44,84.820000
,,45,84.879997
,,46,84.709999
,,47,84.930000
,,48,84.930000
,,49,84.790001
,,50,84.860001
,,51,84.809998
,,52,84.849998
,,53,84.830002
,,54,84.860001
,,55,84.839996
,,56,84.910004
,,57,84.870003
,,58,84.820000
,,59,84.900002
,,60,84.900002
,,61,84.849998
,,62,84.809998
,,63,84.919998
,,64,84.870003
,,65,84.809998
,,66,84.800003
,,67,84.820000
,,68,84.870003
,,69,84.830002
,,70,84.779999
,,71,84.839996
,,72,84.830002
,,73,84.900002
,,74,84.849998
,,75,84.849998
,,76,84.930000
,,77,84.849998
,,78,84.870003
,,79,84.919998
,,80,84.849998
,,81,84.860001
,,82,84.830002
,,83,84.849998
,,84,84.830002
,,85,84.849998
,,86,84.900002
,,87,84.849998
,,88,84.900002
,,89,84.849998
,,90,84.870003
,,91,84.820000
,,92,84.809998
,,93,84.900002
,,94,84.879997
,,95,84.779999
,,96,84.910004
,,97,84.870003
,,98,84.919998
,,99,84.889999
,,100,84.830002
,,101,84.839996
,,102,84.800003
,,103,84.849998
,,104,84.830002
,,105,84.839996
,,106,84.839996
,,107,84.809998
,,108,84.860001
,,109,84.879997
,,110,84.870003
,,111,84.830002
,,112,84.849998
,,113,84.830002
,,114,84.949997
,,115,84.830002
,,116,84.779999
,,117,84.779999
,,118,84.870003
,,119,84.820000
,,120,84.889999
,,121,84.849998
,,122,84.839996
,,123,84.860001
,,124,84.849998
,,125,84.900002
,,126,84.849998
,,127,84.870003
,,128,84.940002
,,129,84.879997
,,130,84.820000
,,131,84.839996
,,132,84.830002
,,133,84.910004
,,134,84.849998
,,135,84.889999
,,136,84.930000
,,137,84.820000
,,138,84.910004
,,139,84.830002
,,140,84.870003
,,141,84.839996
,,142,84.879997
,,143,84.900002
,,144,84.860001
,,145,84.879997
,,146,84.870003
,,147,84.809998
,,148,84.849998
,,149,84.830002
,,150,84.919998
,,151,84.879997
,,152,84.809998
,,153,84.839996
,,154,84.830002
,,155,84.820000
,,156,84.879997
,,157,84.860001
,,158,84.809998
,,159,84.809998
,,160,84.860001
,,161,84.830002
,,162,84.930000
,,163,84.709999
,,164,84.860001
,,165,84.870003
,,166,84.879997
,,167,84.949997
,,168,84.820000
,,169,84.900002
,,170,84.860001
,,171,84.820000
,,172,84.849998
,,173,84.879997
,,174,84.830002
,,175,84.839996
,,176,84.839996
,,177,84.889999
,,178,84.860001
,,179,84.809998
,,180,84.769997
,,181,84.879997
,,182,84.839996
,,183,84.900002
,,184,84.889999
,,185,84.849998
,,186,84.790001
,,187,84.800003
,,188,84.760002
,,189,84.910004
,,190,84.820000
,,191,84.870003
,,192,84.830002
,,193,84.849998
,,194,84.849998
,,195,84.839996
,,196,84.820000
,,197,84.919998
,,198,84.849998
,,199,84.830002
,,200,84.889999
,,201,84.860001
,,202,84.809998
,,203,84.769997
,,204,84.839996
,,205,84.839996
,,206,84.839996
,,207,84.889999
,,208,84.870003
,,209,84.779999
,,210,84.870003
,,211,84.910004
,,212,84.800003
,,213,84.900002
,,214,84.860001
,,215,84.870003
,,216,84.889999
,,217,84.839996
,,218,84.879997
,,219,84.900002
,,220,84.870003
,,221,84.849998
,,222,84.830002
,,223,84.879997
,,224,84.739998
,,225,84.870003
,,226,84.870003
,,227,84.750000
,,228,84.849998
,,229,84.860001
,,230,84.919998
,,231,84.879997
,,232,84.870003
,,233,84.839996
,,234,84.730003
,,235,84.849998
,,236,84.940002
,,237,84.800003
,,238,84.790001
,,239,84.839996
,,240,84.760002
,,241,84.910004
,,242,84.910004
,,243,84.860001
,,244,84.860001
,,245,84.830002
,,246,84.879997
,,247,84.849998
,,248,84.860001
,,249,84.839996
,,250,84.820000
,,251,84.860001
,,252,84.800003
,,253,84.889999
,,254,84.849998
,,255,84.809998
,,256,84.839996
,,257,84.889999
,,258,84.849998
,,259,84.900002
,,260,84.820000
,,261,84.750000
,,262,84.910004
,,263,84.860001
,,264,84.860001
,,265,84.800003
,,266,84.830002
,,267,84.800003
,,268,84.870003
,,269,84.860001
,,270,84.870003
,,271,84.870003
,,272,84.860001
,,273,84.879997
,,274,84.830002
,,275,84.870003
,,276,84.849998
,,277,84.839996
,,278,84.820000
,,279,84.879997
,,280,84.739998
,,281,84.879997
,,282,84.839996
,,283,84.910004
,,284,84.860001
,,285,84.870003
,,286,84.849998
,,287,84.870003
,,288,84.870003
,,289,84.849998
,,290,84.820000
,,291,84.839996
,,292,84.900002
,,293,84.860001
,,294,84.839996
,,295,84.879997
,,296,84.839996
,,297,84.839996
,,298,84.860001
,,299,84.879997
,,300,84.849998
,,301,84.879997
,,302,84.800003
,,303,84.900002
,,304,84.860001
,,305,84.870003
,,306,84.870003
,,307,84.839996
,,308,84.860001
,,309,84.839996
,,310,84.820000
,,311,84.910004
,,312,84.800003
,,313,84.849998
,,314,84.839996
,,315,84.830002
,,316,84.870003
,,317,84.849998
,,318,84.809998
,,319,84.839996
,,320,84.790001
,,321,84.870003
,,322,84.779999
,,323,84.790001
,,324,84.910004
,,325,84.900002
,,326,84.870003
,,327,84.860001
,,328,84.879997
,,329,84.790001
,,330,84.889999
,,331,84.860001
,,332,84.820000
,,333,84.830002
,,334,84.860001
,,335,84.849998
,,336,84.870003
,,337,84.839996
,,338,84.820000
,,339,84.919998
,,340,84.830002
,,341,84.900002
,,342,84.830002
,,343,84.839996
,,344,84.830002
,,345,84.879997
,,346,84.800003
,,347,84.860001
,,348,84.889999
,,349,84.870003
,,350,84.830002
,,351,84.809998
,,352,84.889999
,,353,84.889999
,,354,84.889999
,,355,84.889999
,,356,84.870003
,,357,84.800003
,,358,84.870003
,,359,84.879997
,,360,84.879997
,,361,84.820000
,,362,84.879997
,,363,84.879997
,,364,84.879997
,,365,84.839996
,,366,84.889999
,,367,84.860001
,,368,84.879997
,,369,84.919998
,,370,84.839996
,,371,84.889999
,,372,84.830002
,,373,84.800003
,,374,84.820000
,,375,84.849998
,,376,84.849998
,,377,84.820000
,,378,84.860001
,,379,84.879997
,,380,84.809998
,,381,84.940002
,,382,84.870003
,,383,84.839996
,,384,84.870003
,,385,84.820000
,,386,84.820000
,,387,84.849998
,,388,84.900002
,,389,84.800003
,,390,84.879997
,,391,84.889999
,,392,84.919998
,,393,84.879997
,,394,84.849998
,,395,84.860001
,,396,84.839996
,,397,84.849998
,,398,84.900002
,,399,84.870003
,,400,84.879997
,,401,84.879997
,,402,84.849998
,,403,84.849998
,,404,84.879997
,,405,84.900002
,,406,84.839996
,,407,84.839996
,,408,84.830002
,,409,84.870003
,,410,84.849998
,,411,84.830002
,,412,84.839996
,,413,84.820000
,,414,84.779999
,,415,84.779999
,,416,84.839996
,,417,84.889999
,,418,84.849998
,,419,84.820000
,,420,84.870003
,,421,84.900002
,,422,84.839996
,,423,84.900002
,,424,84.870003
,,425,84.879997
,,426,84.870003
,,427,84.870003
,,428,84.900002
,,429,84.849998
,,430,84.830002
,,431,84.849998
,,432,84.750000
,,433,84.839996
,,434,84.849998
,,435,84.830002
,,436,84.870003
,,437,84.900002
,,438,84.849998
,,439,84.779999
,,440,84.849998
,,441,84.879997
,,442,84.820000
,,443,84.900002
,,444,84.830002
,,445,84.820000
,,446,84.830002
,,447,84.849998
,,448,84.849998
,,449,84.860001
,,450,84.809998
,,451,84.930000
,,452,84.860001
,,453,84.889999
,,454,84.849998
,,455,84.879997
,,456,84.860001
,,457,84.820000
,,458,84.949997
,,459,84.860001
,,460,84.830002
,,461,84.839996
,,462,84.839996
,,463,84.889999
,,464,84.910004
,,465,84.830002
,,466,84.860001
,,467,84.830002
,,468,84.849998
,,469,84.839996
,,470,84.860001
,,471,84.879997
,,472,84.910004
,,473,84.809998
,,474,84.820000
,,475,84.790001
,,476,84.820000
,,477,84.900002
,,478,84.849998
,,479,84.839996
,,480,84.830002
,,481,84.870003
,,482,84.820000
,,483,84.830002
,,484,84.889999
,,485,84.809998
,,486,84.910004
,,487,84.919998
,,488,84.889999
,,489,84.820000
,,490,84.849998
,,491,84.900002
,,492,84.849998
,,493,84.879997
,,494,84.889999
,,495,84.830002
,,496,84.870003
,,497,84.830002
,,498,84.830002
,,499,84.919998
,,500,84.919998
,,501,84.930000
,,502,84.809998
,,503,84.830002
,,504,84.910004
,,505,84.779999
,,506,84.800003
,,507,84.849998
,,508,84.870003
,,509,84.849998
,,510,84.870003
,,511,84.779999
,7:
,,0,84.870003
,,1,84.879997
,,2,84.889999
,,3,84.870003
,,4,84.849998
,,5,84.860001
,,6,84.860001
,,7,84.839996
,,8,84.839996
,,9,84.830002
,,10,84.900002
,,11,84.879997
,,12,84.870003
,,13,84.870003
,,14,84.860001
,,15,84.860001
,,16,84.870003
,,17,84.870003
,,18,84.870003
,,19,84.879997
,,20,84.860001
,,21,84.879997
,,22,84.830002
,,23,84.849998
,,24,84.849998
,,25,84.870003
,,26,84.830002
,,27,84.870003
,,28,84.849998
,,29,84.849998
,,30,84.839996
,,31,84.839996
,,32,84.860001
,,33,84.889999
,,34,84.870003
,,35,84.860001
,,36,84.839996
,,37,84.870003
,,38,84.870003
,,39,84.860001
,,40,84.830002
,,41,84.839996
,,42,84.849998
,,43,84.870003
,,44,84.889999
,,45,84.870003
,,46,84.860001
,,47,84.860001
,,48,84.860001
,,49,84.879997
,,50,84.889999
,,51,84.879997
,,52,84.870003
,,53,84.860001
,,54,84.870003
,,55,84.860001
,,56,84.870003
,,57,84.879997
,,58,84.889999
,,59,84.860001
,,60,84.849998
,,61,84.870003
,,62,84.870003
,,63,84.870003
,,64,84.860001
,,65,84.879997
,,66,84.879997
,,67,84.860001
,,68,84.870003
,,69,84.879997
,,70,84.830002
,,71,84.879997
,,72,84.860001
,,73,84.860001
,,74,84.860001
,,75,84.879997
,,76,84.860001
,,77,84.849998
,,78,84.870003
,,79,84.839996
,,80,84.879997
,,81,84.849998
,,82,84.900002
,,83,84.860001
,,84,84.820000
,,85,84.839996
,,86,84.870003
,,87,84.889999
,,88,84.860001
,,89,84.879997
,,90,84.860001
,,91,84.889999
,,92,84.870003
,,93,84.830002
,,94,84.860001
,,95,84.879997
,,96,84.849998
,,97,84.839996
,,98,84.889999
,,99,84.870003
,,100,84.870003
,,101,84.839996
,,102,84.870003
,,103,84.820000
,,104,84.870003
,,105,84.860001
,,106,84.870003
,,107,84.860001
,,108,84.839996
,,109,84.860001
,,110,84.860001
,,111,84.889999
,,112,84.860001
,,113,84.849998
,,114,84.870003
,,115,84.870003
,,116,84.860001
,,117,84.879997
,,118,84.879997
,,119,84.870003
,,120,84.879997
,,121,84.879997
,,122,84.870003
,,123,84.889999
,,124,84.870003
,,125,84.889999
,,126,84.820000
,,127,84.849998
,,128,84.870003
,,129,84.849998
,,130,84.860001
,,131,84.839996
,,132,84.870003
,,133,84.870003
,,134,84.879997
,,135,84.849998
,,136,84.860001
,,137,84.870003
,,138,84.809998
,,139,84.839996
,,140,84.860001
,,141,84.860001
,,142,84.839996
,,143,84.879997
,,144,84.870003
,,145,84.879997
,,146,84.889999
,,147,84.860001
,,148,84.879997
,,149,84.860001
,,150,84.860001
,,151,84.849998
,,152,84.900002
,,153,84.860001
,,154,84.839996
,,155,84.860001
,,156,84.849998
,,157,84.889999
,,158,84.849998
,,159,84.900002
,,160,84.870003
,,161,84.879997
,,162,84.849998
,,163,84.860001
,,164,84.849998
,,165,84.860001
,,166,84.849998
,,167,84.879997
,,168,84.879997
,,169,84.870003
,,170,84.889999
,,171,84.860001
,,172,84.849998
,,173,84.870003
,,174,84.870003
,,175,84.870003
,,176,84.889999
,,177,84.889999
,,178,84.849998
,,179,84.849998
,,180,84.849998
,,181,84.870003
,,182,84.889999
,,183,84.879997
,,184,84.860001
,,185,84.870003
,,186,84.879997
,,187,84.860001
,,188,84.849998
,,189,84.849998
,,190,84.870003
,,191,84.879997
,,192,84.870003
,,193,84.860001
,,194,84.860001
,,195,84.860001
,,196,84.870003
,,197,84.889999
,,198,84.849998
,,199,84.839996
,,200,84.870003
,,201,84.870003
,,202,84.839996
,,203,84.849998
,,204,84.889999
,,205,84.820000
,,206,84.860001
,,207,84.870003
,,208,84.870003
,,209,84.870003
,,210,84.879997
,,211,84.860001
,,212,84.870003
,,213,84.870003
,,214,84.870003
,,215,84.879997
,,216,84.830002
,,217,84.879997
,,218,84.839996
,,219,84.860001
,,220,84.910004
,,221,84.879997
,,222,84.870003
,,223,84.870003
,,224,84.870003
,,225,84.860001
,,226,84.870003
,,227,84.879997
,,228,84.879997
,,229,84.870003
,,230,84.870003
,,231,84.860001
,,232,84.879997
,,233,84.879997
,,234,84.879997
,,235,84.860001
,,236,84.809998
,,237,84.870003
,,238,84.870003
,,239,84.860001
,,240,84.860001
,,241,84.849998
,,242,84.879997
,,243,84.830002
,,244,84.849998
,,245,84.870003
,,246,84.830002
,,247,84.870003
,,248,84.870003
,,249,84.870003
,,250,84.889999
,,251,84.839996
,,252,84.870003
,,253,84.870003
,,254,84.889999
,,255,84.839996
,,256,84.830002
,,257,84.879997
,,258,84.849998
,,259,84.849998
,,260,84.839996
,,261,84.870003
,,262,84.879997
,,263,84.860001
,,264,84.879997
,,265,84.879997
,,266,84.830002
,,267,84.879997
,,268,84.870003
,,269,84.860001
,,270,84.839996
,,271,84.860001
,,272,84.839996
,,273,84.849998
,,274,84.870003
,,275,84.839996
,,276,84.849998
,,277,84.830002
,,278,84.849998
,,279,84.860001
,,280,84.870003
,,281,84.849998
,,282,84.860001
,,283,84.870003
,,284,84.889999
,,285,84.849998
,,286,84.889999
,,287,84.849998
,,288,84.849998
,,289,84.879997
,,290,84.860001
,,291,84.860001
,,292,84.849998
,,293,84.839996
,,294,84.879997
,,295,84.860001
,,296,84.870003
,,297,84.839996
,,298,84.870003
,,299,84.849998
,,300,84.870003
,,301,84.839996
,,302,84.849998
,,303,84.879997
,,304,84.849998
,,305,84.879997
,,306,84.870003
,,307,84.860001
,,308,84.879997
,,309,84.860001
,,310,84.849998
,,311,84.849998
,,312,84.889999
,,313,84.839996
,,314,84.879997
,,315,84.849998
,,316,84.860001
,,317,84.879997
,,318,84.870003
,,319,84.879997
,,320,84.860001
,,321,84.870003
,,322,84.879997
,,323,84.830002
,,324,84.879997
,,325,84.879997
,,326,84.879997
,,327,84.879997
,,328,84.870003
,,329,84.820000
,,330,84.849998
,,331,84.889999
,,332,84.839996
,,333,84.830002
,,334,84.849998
,,335,84.879997
,,336,84.860001
,,337,84.860001
,,338,84.889999
,,339,84.889999
,,340,84.870003
,,341,84.839996
,,342,84.879997
,,343,84.860001
,,344,84.860001
,,345,84.870003
,,346,84.860001
,,347,84.860001
,,348,84.879997
,,349,84.870003
,,350,84.870003
,,351,84.849998
,,352,84.849998
,,353,84.839996
,,354,84.879997
,,355,84.879997
,,356,84.830002
,,357,84.870003
,,358,84.849998
,,359,84.889999
,,360,84.849998
,,361,84.919998
,,362,84.879997
,,363,84.860001
,,364,84.839996
,,365,84.860001
,,366,84.860001
,,367,84.870003
,,368,84.860001
,,369,84.849998
,,370,84.860001
,,371,84.900002
,,372,84.860001
,,373,84.889999
,,374,84.870003
,,375,84.870003
,,376,84.860001
,,377,84.849998
,,378,84.870003
,,379,84.849998
,,380,84.879997
,,381,84.870003
,,382,84.879997
,,383,84.879997
,,384,84.849998
,,385,84.860001
,,386,84.849998
,,387,84.860001
,,388,84.860001
,,389,84.870003
,,390,84.870003
,,391,84.870003
,,392,84.879997
,,393,84.879997
,,394,84.879997
,,395,84.839996
,,396,84.870003
,,397,84.879997
,,398,84.849998
,,399,84.849998
,,400,84.849998
,,401,84.889999
,,402,84.879997
,,403,84.870003
,,404,84.860001
,,405,84.860001
,,406,84.860001
,,407,84.870003
,,408,84.889999
,,409,84.870003
,,410,84.879997
,,411,84.870003
,,412,84.900002
,,413,84.879997
,,414,84.879997
,,415,84.879997
,,416,84.860001
,,417,84.879997
,,418,84.839996
,,419,84.860001
,,420,84.849998
,,421,84.870003
,,422,84.830002
,,423,84.839996
,,424,84.879997
,,425,84.889999
,,426,84.870003
,,427,84.870003
,,428,84.870003
,,429,84.860001
,,430,84.839996
,,431,84.849998
,,432,84.860001
,,433,84.870003
,,434,84.849998
,,435,84.860001
,,436,84.860001
,,437,84.889999
,,438,84.870003
,,439,84.879997
,,440,84.879997
,,441,84.849998
,,442,84.849998
,,443,84.870003
,,444,84.870003
,,445,84.870003
,,446,84.860001
,,447,84.860001
,,448,84.889999
,,449,84.860001
,,450,84.889999
,,451,84.860001
,,452,84.879997
,,453,84.849998
,,454,84.870003
,,455,84.839996
,,456,84.860001
,,457,84.860001
,,458,84.870003
,,459,84.849998
,,460,84.860001
,,461,84.849998
,,462,84.849998
,,463,84.870003
,,464,84.870003
,,465,84.889999
,,466,84.860001
,,467,84.870003
,,468,84.849998
,,469,84.870003
,,470,84.849998
,,471,84.889999
,,472,84.870003
,,473,84.879997
,,474,84.870003
,,475,84.860001
,,476,84.870003
,,477,84.860001
,,478,84.849998
,,479,84.839996
,,480,84.870003
,,481,84.879997
,,482,84.849998
,,483,84.870003
,,484,84.889999
,,485,84.889999
,,486,84.860001
,,487,84.860001
,,488,84.860001
,,489,84.889999
,,490,84.830002
,,491,84.870003
,,492,84.860001
,,493,84.849998
,,494,84.860001
,,495,84.849998
,,496,84.879997
,,497,84.870003
,,498,84.889999
,,499,84.830002
,,500,84.879997
,,501,84.860001
,,502,84.879997
,,503,84.860001
,,504,84.879997
,,505,84.879997
,,506,84.870003
,,507,84.849998
,,508,84.809998
,,509,84.849998
,,510,84.870003
,,511,84.849998
0:
,0:
,,0,84.760002
,,1,84.769997
,,2,84.940002
,,3,84.010002
,,4,85.029999
,,5,84.699997
,,6,84.750000
,,7,84.860001
,,8,84.459999
,,9,84.879997
,,10,84.830002
,,11,84.879997
,,12,84.879997
,,13,84.949997
,,14,84.610001
,,15,84.879997
,,16,84.080002
,,17,84.790001
,,18,84.620003
,,19,85.050003
,,20,84.879997
,,21,84.639999
,,22,84.900002
,,23,84.879997
,,24,84.889999
,,25,84.820000
,,26,84.970001
,,27,84.750000
,,28,84.639999
,,29,84.699997
,,30,84.480003
,,31,84.739998
,,32,84.730003
,,33,84.809998
,,34,84.930000
,,35,84.790001
,,36,85.029999
,,37,84.089996
,,38,84.739998
,,39,84.820000
,,40,84.370003
,,41,84.930000
,,42,84.910004
,,43,84.349998
,,44,84.839996
,,45,84.820000
,,46,84.940002
,,47,84.900002
,,48,84.870003
,,49,84.739998
,,50,84.900002
,,51,84.739998
,,52,84.750000
,,53,85.000000
,,54,84.860001
,,55,84.889999
,,56,85.129997
,,57,84.889999
,,58,84.720001
,,59,84.660004
,,60,84.839996
,,61,84.970001
,,62,84.750000
,,63,85.080002
,1:
,,0,83.750000
,,1,84.540001
,,2,84.879997
,,3,84.440002
,,4,84.820000
,,5,84.650002
,,6,83.989998
,,7,84.610001
,,8,84.690002
,,9,82.720001
,,10,84.099998
,,11,84.360001
,,12,84.599998
,,13,84.370003
,,14,84.449997
,,15,84.620003
,,16,84.320000
,,17,84.370003
,,18,84.400002
,,19,84.500000
,,20,84.589996
,,21,84.370003
,,22,84.650002
,,23,83.949997
,,24,84.870003
,,25,84.809998
,,26,84.370003
,,27,84.370003
,,28,84.860001
,,29,84.830002
,,30,83.720001
,,31,84.820000
,,32,84.199997
,,33,84.410004
,,34,84.349998
,,35,84.949997
,,36,84.099998
,,37,84.529999
,,38,84.379997
,,39,84.629997
,,40,84.540001
,,41,84.010002
,,42,84.480003
,,43,84.629997
,,44,84.599998
,,45,84.529999
,,46,84.650002
,,47,85.059998
,,48,84.739998
,,49,84.449997
,,50,84.849998
,,51,83.989998
,,52,84.800003
,,53,84.709999
,,54,84.699997
,,55,84.139999
,,56,84.239998
,,57,84.660004
,,58,84.290001
,,59,84.419998
,,60,84.239998
,,61,84.709999
,,62,84.620003
,,63,84.660004
,2:
,,0,83.389999
,,1,84.440002
,,2,84.599998
,,3,84.519997
,,4,84.320000
,,5,84.830002
,,6,83.660004
,,7,83.470001
,,8,84.699997
,,9,84.790001
,,10,84.169998
,,11,84.339996
,,12,84.199997
,,13,83.930000
,,14,84.330002
,,15,84.620003
,,16,84.010002
,,17,84.699997
,,18,84.940002
,,19,84.620003
,,20,84.620003
,,21,83.790001
,,22,84.739998
,,23,84.510002
,,24,84.830002
,,25,83.739998
,,26,84.110001
,,27,83.589996
,,28,83.519997
,,29,84.269997
,,30,84.720001
,,31,84.430000
,,32,84.930000
,,33,84.129997
,,34,83.980003
,,35,83.989998
,,36,84.730003
,,37,84.440002
,,38,84.510002
,,39,84.570000
,,40,84.910004
,,41,84.949997
,,42,84.800003
,,43,83.989998
,,44,84.099998
,,45,84.220001
,,46,84.800003
,,47,84.169998
,,48,84.980003
,,49,84.250000
,,50,84.110001
,,51,84.580002
,,52,84.720001
,,53,84.510002
,,54,83.769997
,,55,84.269997
,,56,84.410004
,,57,84.750000
,,58,84.339996
,,59,83.809998
,,60,83.980003
,,61,83.099998
,,62,84.739998
,,63,84.449997
,,64,84.730003
,,65,84.699997
,,66,84.040001
,,67,84.160004
,,68,84.449997
,,69,84.980003
,,70,84.720001
,,71,84.300003
,,72,84.169998
,,73,84.419998
,,74,84.410004
,,75,84.070000
,,76,84.150002
,,77,84.150002
,,78,84.349998
,,79,84.400002
,,80,84.779999
,,81,84.309998
,,82,84.059998
,,83,84.470001
,,84,84.839996
,,85,84.669998
,,86,84.470001
,,87,83.809998
,,88,84.650002
,,89,84.669998
,,90,84.010002
,,91,84.519997
,,92,84.839996
,,93,84.550003
,,94,84.550003
,,95,84.279999
,,96,84.010002
,,97,83.629997
,,98,84.440002
,,99,84.199997
,,100,84.870003
,,101,84.169998
,,102,84.489998
,,103,83.870003
,,104,84.580002
,,105,84.400002
,,106,84.599998
,,107,84.290001
,,108,85.059998
,,109,84.339996
,,110,84.750000
,,111,84.269997
,,112,84.360001
,,113,83.529999
,,114,84.669998
,,115,84.400002
,,116,85.000000
,,117,84.870003
,,118,84.500000
,,119,84.570000
,,120,82.440002
,,121,84.839996
,,122,83.680000
,,123,84.400002
,,124,84.489998
,,125,84.900002
,,126,84.750000
,,127,84.769997
,3:
,,0,84.620003
,,1,84.639999
,,2,84.300003
,,3,84.349998
,,4,83.779999
,,5,84.540001
,,6,84.639999
,,7,84.480003
,,8,83.870003
,,9,84.339996
,,10,84.199997
,,11,84.190002
,,12,84.580002
,,13,84.230003
,,14,84.040001
,,15,84.089996
,,16,83.989998
,,17,84.139999
,,18,84.660004
,,19,84.459999
,,20,84.580002
,,21,84.870003
,,22,84.040001
,,23,84.349998
,,24,84.720001
,,25,82.860001
,,26,83.669998
,,27,83.029999
,,28,84.750000
,,29,84.209999
,,30,84.430000
,,31,84.279999
,,32,84.639999
,,33,84.519997
,,34,84.559998
,,35,83.910004
,,36,84.650002
,,37,84.239998
,,38,84.029999
,,39,83.849998
,,40,84.309998
,,41,84.389999
,,42,84.580002
,,43,84.480003
,,44,84.050003
,,45,84.650002
,,46,83.739998
,,47,84.250000
,,48,84.110001
,,49,84.730003
,,50,84.400002
,,51,84.389999
,,52,84.519997
,,53,83.949997
,,54,84.370003
,,55,84.680000
,,56,84.320000
,,57,84.680000
,,58,84.440002
,,59,84.000000
,,60,84.269997
,,61,84.400002
,,62,84.570000
,,63,84.410004
,,64,84.489998
,,65,83.709999
,,66,84.230003
,,67,84.389999
,,68,84.550003
,,69,84.389999
,,70,84.150002
,,71,84.419998
,,72,84.750000
,,73,83.919998
,,74,84.580002
,,75,84.650002
,,76,84.559998
,,77,84.209999
,,78,84.199997
,,79,84.500000
,,80,84.430000
,,81,84.220001
,,82,83.459999
,,83,84.230003
,,84,84.139999
,,85,84.150002
,,86,84.089996
,,87,84.360001
,,88,83.660004
,,89,84.070000
,,90,84.339996
,,91,84.559998
,,92,84.459999
,,93,84.410004
,,94,84.129997
,,95,84.809998
,,96,84.830002
,,97,84.510002
,,98,84.510002
,,99,84.559998
,,100,84.720001
,,101,83.769997
,,102,83.879997
,,103,84.839996
,,104,84.480003
,,105,84.559998
,,106,84.580002
,,107,84.330002
,,108,84.400002
,,109,84.040001
,,110,84.400002
,,111,84.410004
,,112,83.489998
,,113,82.940002
,,114,83.800003
,,115,84.459999
,,116,83.839996
,,117,84.559998
,,118,84.160004
,,119,83.059998
,,120,83.940002
,,121,84.510002
,,122,83.580002
,,123,84.400002
,,124,84.129997
,,125,83.980003
,,126,84.330002
,,127,84.599998
,4:
,,0,84.730003
,,1,84.500000
,,2,84.650002
,,3,84.889999
,,4,84.580002
,,5,84.349998
,,6,84.750000
,,7,84.669998
,,8,84.879997
,,9,84.699997
,,10,84.800003
,,11,84.599998
,,12,84.699997
,,13,84.680000
,,14,84.940002
,,15,84.790001
,,16,84.809998
,,17,84.730003
,,18,84.800003
,,19,84.570000
,,20,84.709999
,,21,84.739998
,,22,84.940002
,,23,84.470001
,,24,84.790001
,,25,84.459999
,,26,84.730003
,,27,84.559998
,,28,84.809998
,,29,85.000000
,,30,84.529999
,,31,84.739998
,,32,84.930000
,,33,84.820000
,,34,84.760002
,,35,84.720001
,,36,84.930000
,,37,84.690002
,,38,84.839996
,,39,84.699997
,,40,84.750000
,,41,84.550003
,,42,84.510002
,,43,84.529999
,,44,84.669998
,,45,84.900002
,,46,84.699997
,,47,84.769997
,,48,84.660004
,,49,84.699997
,,50,84.650002
,,51,84.879997
,,52,84.690002
,,53,84.559998
,,54,84.769997
,,55,84.669998
,,56,84.550003
,,57,84.720001
,,58,84.870003
,,59,84.879997
,,60,84.760002
,,61,84.580002
,,62,84.820000
,,63,84.680000
,,64,84.699997
,,65,84.540001
,,66,84.379997
,,67,84.550003
,,68,84.610001
,,69,84.779999
,,70,84.809998
,,71,84.750000
,,72,84.769997
,,73,84.820000
,,74,84.830002
,,75,84.830002
,,76,84.589996
,,77,84.620003
,,78,84.750000
,,79,84.720001
,,80,84.699997
,,81,84.570000
,,82,84.879997
,,83,84.879997
,,84,84.860001
,,85,84.739998
,,86,84.790001
,,87,84.480003
,,88,84.760002
,,89,84.730003
,,90,84.660004
,,91,84.809998
,,92,84.639999
,,93,84.699997
,,94,84.209999
,,95,84.639999
,,96,84.550003
,,97,84.650002
,,98,84.610001
,,99,84.559998
,,100,84.540001
,,101,84.389999
,,102,84.709999
,,103,84.650002
,,104,84.419998
,,105,84.440002
,,106,84.709999
,,107,84.879997
,,108,84.900002
,,109,84.910004
,,110,84.400002
,,111,84.760002
,,112,84.790001
,,113,85.040001
,,114,84.500000
,,115,84.849998
,,116,84.769997
,,117,84.779999
,,118,84.599998
,,119,84.389999
,,120,84.669998
,,121,84.709999
,,122,84.459999
,,123,84.720001
,,124,84.900002
,,125,84.709999
,,126,84.669998
,,127,84.660004
,,128,84.650002
,,129,84.650002
,,130,84.599998
,,131,84.720001
,,132,84.599998
,,133,84.660004
,,134,84.769997
,,135,84.610001
,,136,84.779999
,,137,84.809998
,,138,84.599998
,,139,84.699997
,,140,84.779999
,,141,84.730003
,,142,84.820000
,,143,84.709999
,,144,84.470001
,,145,84.540001
,,146,84.629997
,,147,84.610001
,,148,84.629997
,,149,84.669998
,,150,84.900002
,,151,84.790001
,,152,84.639999
,,153,84.860001
,,154,84.860001
,,155,84.879997
,,156,84.629997
,,157,84.650002
,,158,84.739998
,,159,84.629997
,,160,84.839996
,,161,84.839996
,,162,84.709999
,,163,84.769997
,,164,84.809998
,,165,84.820000
,,166,84.570000
,,167,84.550003
,,168,84.529999
,,169,84.839996
,,170,84.919998
,,171,84.839996
,,172,84.830002
,,173,84.800003
,,174,84.800003
,,175,84.669998
,,176,84.470001
,,177,84.790001
,,178,84.629997
,,179,84.800003
,,180,84.870003
,,181,84.779999
,,182,84.809998
,,183,84.540001
,,184,84.690002
,,185,84.720001
,,186,84.879997
,,187,84.900002
,,188,84.790001
,,189,84.940002
,,190,84.739998
,,191,84.910004
,,192,84.690002
,,193,84.360001
,,194,84.739998
,,195,84.699997
,,196,84.669998
,,197,84.559998
,,198,84.709999
,,199,84.870003
,,200,84.779999
,,201,84.739998
,,202,84.650002
,,203,84.559998
,,204,84.690002
,,205,84.790001
,,206,84.620003
,,207,84.709999
,,208,84.690002
,,209,84.839996
,,210,84.550003
,,211,84.709999
,,212,84.790001
,,213,84.910004
,,214,84.860001
,,215,84.599998
,,216,84.809998
,,217,84.769997
,,218,84.879997
,,219,84.660004
,,220,84.930000
,,221,84.459999
,,222,84.790001
,,223,84.769997
,,224,84.660004
,,225,84.900002
,,226,84.629997
,,227,84.690002
,,228,84.680000
,,229,84.750000
,,230,84.690002
,,231,84.769997
,,232,84.790001
,,233,84.690002
,,234,84.809998
,,235,84.739998
,,236,84.830002
,,237,84.870003
,,238,84.529999
,,239,84.720001
,,240,84.500000
,,241,84.720001
,,242,84.580002
,,243,84.660004
,,244,84.660004
,,245,84.730003
,,246,84.800003
,,247,84.599998
,,248,84.570000
,,249,84.680000
,,250,84.919998
,,251,84.900002
,,252,84.709999
,,253,84.599998
,,254,84.750000
,,255,84.300003
,5:
,,0,84.930000
,,1,84.949997
,,2,84.839996
,,3,84.830002
,,4,84.919998
,,5,84.900002
,,6,84.839996
,,7,84.769997
,,8,84.919998
,,9,84.910004
,,10,84.839996
,,11,84.889999
,,12,84.980003
,,13,84.879997
,,14,84.879997
,,15,84.830002
,,16,84.849998
,,17,84.900002
,,18,84.910004
,,19,84.910004
,,20,84.779999
,,21,84.970001
,,22,84.860001
,,23,84.800003
,,24,84.839996
,,25,84.839996
,,26,84.769997
,,27,84.800003
,,28,84.889999
,,29,84.809998
,,30,84.849998
,,31,84.949997
,,32,84.919998
,,33,84.870003
,,34,84.870003
,,35,84.830002
,,36,84.800003
,,37,84.739998
,,38,84.839996
,,39,84.849998
,,40,84.809998
,,41,84.839996
,,42,84.849998
,,43,84.809998
,,44,84.849998
,,45,84.860001
,,46,84.830002
,,47,84.820000
,,48,84.889999
,,49,84.820000
,,50,84.739998
,,51,84.889999
,,52,84.820000
,,53,84.809998
,,54,84.879997
,,55,84.839996
,,56,84.809998
,,57,84.769997
,,58,84.660004
,,59,84.820000
,,60,84.860001
,,61,84.809998
,,62,84.820000
,,63,84.879997
,,64,84.769997
,,65,84.839996
,,66,84.879997
,,67,84.970001
,,68,84.940002
,,69,84.800003
,,70,84.919998
,,71,84.889999
,,72,84.800003
,,73,84.809998
,,74,84.849998
,,75,84.870003
,,76,84.790001
,,77,84.870003
,,78,84.860001
,,79,84.940002
,,80,84.820000
,,81,84.860001
,,82,84.900002
,,83,84.769997
,,84,84.870003
,,85,84.820000
,,86,84.790001
,,87,84.809998
,,88,84.900002
,,89,84.849998
,,90,84.830002
,,91,84.910004
,,92,84.779999
,,93,84.820000
,,94,84.879997
,,95,84.879997
,,96,84.760002
,,97,84.870003
,,98,84.820000
,,99,84.919998
,,100,84.830002
,,101,84.879997
,,102,84.879997
,,103,84.900002
,,104,84.889999
,,105,84.830002
,,106,84.830002
,,107,84.889999
,,108,84.839996
,,109,84.889999
,,110,84.839996
,,111,84.839996
,,112,84.800003
,,113,84.809998
,,114,84.830002
,,115,84.879997
,,116,84.769997
,,117,84.910004
,,118,84.809998
,,119,84.860001
,,120,84.699997
,,121,84.830002
,,122,84.930000
,,123,84.889999
,,124,84.849998
,,125,84.879997
,,126,84.779999
,,127,84.769997
,,128,84.900002
,,129,84.879997
,,130,84.870003
,,131,84.809998
,,132,84.860001
,,133,84.870003
,,134,84.860001
,,135,84.870003
,,136,84.839996
,,137,84.809998
,,138,84.690002
,,139,84.900002
,,140,84.860001
,,141,84.879997
,,142,84.879997
,,143,84.900002
,,144,84.870003
,,145,84.889999
,,146,84.849998
,,147,84.839996
,,148,84.769997
,,149,84.779999
,,150,84.779999
,,151,84.790001
,,152,84.879997
,,153,84.800003
,,154,84.849998
,,155,84.910004
,,156,84.860001
,,157,84.910004
,,158,84.879997
,,159,84.889999
,,160,84.910004
,,161,84.879997
,,162,84.839996
,,163,84.779999
,,164,84.870003
,,165,84.839996
,,166,84.800003
,,167,84.769997
,,168,84.849998
,,169,84.860001
,,170,84.790001
,,171,84.919998
,,172,84.820000
,,173,84.870003
,,174,84.800003
,,175,84.839996
,,176,84.800003
,,177,84.809998
,,178,84.839996
,,179,84.779999
,,180,84.959999
,,181,84.809998
,,182,84.800003
,,183,84.750000
,,184,84.839996
,,185,84.849998
,,186,84.830002
,,187,84.860001
,,188,84.820000
,,189,84.800003
,,190,84.849998
,,191,84.959999
,,192,84.870003
,,193,84.839996
,,194,84.860001
,,195,84.860001
,,196,84.870003
,,197,84.870003
,,198,84.870003
,,199,84.870003
,,200,84.809998
,,201,84.879997
,,202,84.830002
,,203,84.830002
,,204,84.839996
,,205,84.849998
,,206,84.910004
,,207,84.809998
,,208,84.839996
,,209,84.779999
,,210,84.820000
,,211,84.879997
,,212,84.919998
,,213,84.790001
,,214,84.709999
,,215,84.839996
,,216,84.870003
,,217,84.900002
,,218,84.870003
,,219,84.820000
,,220,84.889999
,,221,84.870003
,,222,84.739998
,,223,84.820000
,,224,84.830002
,,225,84.830002
,,226,84.919998
,,227,84.790001
,,228,84.910004
,,229,84.790001
,,230,84.849998
,,231,84.779999
,,232,84.820000
,,233,84.889999
,,234,84.809998
,,235,84.809998
,,236,84.790001
,,237,84.870003
,,238,84.879997
,,239,84.779999
,,240,84.760002
,,241,84.730003
,,242,84.800003
,,243,84.800003
,,244,84.870003
,,245,84.830002
,,246,84.820000
,,247,84.800003
,,248,84.860001
,,249,84.889999
,,250,84.860001
,,251,84.910004
,,252,84.860001
,,253,84.860001
,,254,84.879997
,,255,84.949997
,6:
,,0,84.870003
,,1,84.779999
,,2,84.820000
,,3,84.839996
,,4,84.879997
,,5,84.900002
,,6,84.860001
,,7,84.849998
,,8,84.839996
,,9,84.830002
,,10,84.839996
,,11,84.879997
,,12,84.769997
,,13,84.839996
,,14,84.889999
,,15,84.849998
,,16,84.849998
,,17,84.830002
,,18,84.879997
,,19,84.839996
,,20,84.790001
,,21,84.910004
,,22,84.860001
,,23,84.839996
,,24,84.830002
,,25,84.790001
,,26,84.830002
,,27,84.830002
,,28,84.839996
,,29,84.889999
,,30,84.790001
,,31,84.889999
,,32,84.839996
,,33,84.809998
,,34,84.790001
,,35,84.790001
,,36,84.809998
,,37,84.830002
,,38,84.849998
,,39,84.849998
,,40,84.839996
,,41,84.889999
,,42,84.930000
,,43,84.779999
,,44,84.849998
,,45,84.910004
,,46,84.750000
,,47,84.910004
,,48,84.900002
,,49,84.809998
,,50,84.830002
,,51,84.800003
,,52,84.849998
,,53,84.860001
,,54,84.849998
,,55,84.820000
,,56,84.930000
,,57,84.870003
,,58,84.809998
,,59,84.889999
,,60,84.879997
,,61,84.809998
,,62,84.820000
,,63,84.910004
,,64,84.870003
,,65,84.809998
,,66,84.830002
,,67,84.830002
,,68,84.849998
,,69,84.849998
,,70,84.760002
,,71,84.849998
,,72,84.860001
,,73,84.889999
,,74,84.839996
,,75,84.809998
,,76,84.889999
,,77,84.839996
,,78,84.860001
,,79,84.930000
,,80,84.839996
,,81,84.870003
,,82,84.800003
,,83,84.860001
,,84,84.830002
,,85,84.910004
,,86,84.879997
,,87,84.860001
,,88,84.900002
,,89,84.860001
,,90,84.849998
,,91,84.820000
,,92,84.800003
,,93,84.879997
,,94,84.849998
,,95,84.809998
,,96,84.879997
,,97,84.870003
,,98,84.900002
,,99,84.900002
,,100,84.849998
,,101,84.870003
,,102,84.809998
,,103,84.809998
,,104,84.820000
,,105,84.809998
,,106,84.870003
,,107,84.809998
,,108,84.879997
,,109,84.860001
,,110,84.860001
,,111,84.839996
,,112,84.879997
,,113,84.839996
,,114,84.900002
,,115,84.779999
,,116,84.790001
,,117,84.809998
,,118,84.910004
,,119,84.809998
,,120,84.930000
,,121,84.839996
,,122,84.849998
,,123,84.839996
,,124,84.870003
,,125,84.889999
,,126,84.870003
,,127,84.839996
,,128,84.870003
,,129,84.900002
,,130,84.860001
,,131,84.860001
,,132,84.779999
,,133,84.879997
,,134,84.870003
,,135,84.879997
,,136,84.919998
,,137,84.870003
,,138,84.889999
,,139,84.830002
,,140,84.849998
,,141,84.889999
,,142,84.820000
,,143,84.849998
,,144,84.860001
,,145,84.860001
,,146,84.900002
,,147,84.820000
,,148,84.879997
,,149,84.839996
,,150,84.919998
,,151,84.900002
,,152,84.820000
,,153,84.870003
,,154,84.830002
,,155,84.809998
,,156,84.860001
,,157,84.839996
,,158,84.809998
,,159,84.849998
,,160,84.860001
,,161,84.820000
,,162,84.910004
,,163,84.769997
,,164,84.860001
,,165,84.870003
,,166,84.849998
,,167,84.910004
,,168,84.809998
,,169,84.889999
,,170,84.870003
,,171,84.809998
,,172,84.879997
,,173,84.879997
,,174,84.879997
,,175,84.800003
,,176,84.849998
,,177,84.830002
,,178,84.849998
,,179,84.839996
,,180,84.779999
,,181,84.839996
,,182,84.769997
,,183,84.900002
,,184,84.870003
,,185,84.849998
,,186,84.779999
,,187,84.870003
,,188,84.750000
,,189,84.889999
,,190,84.849998
,,191,84.870003
,,192,84.830002
,,193,84.870003
,,194,84.879997
,,195,84.830002
,,196,84.830002
,,197,84.930000
,,198,84.860001
,,199,84.809998
,,200,84.910004
,,201,84.870003
,,202,84.839996
,,203,84.790001
,,204,84.830002
,,205,84.879997
,,206,84.839996
,,207,84.910004
,,208,84.879997
,,209,84.820000
,,210,84.860001
,,211,84.910004
,,212,84.820000
,,213,84.910004
,,214,84.849998
,,215,84.849998
,,216,84.900002
,,217,84.839996
,,218,84.870003
,,219,84.870003
,,220,84.839996
,,221,84.839996
,,222,84.820000
,,223,84.879997
,,224,84.790001
,,225,84.870003
,,226,84.849998
,,227,84.830002
,,228,84.849998
,,229,84.879997
,,230,84.910004
,,231,84.879997
,,232,84.860001
,,233,84.839996
,,234,84.800003
,,235,84.820000
,,236,84.940002
,,237,84.870003
,,238,84.769997
,,239,84.809998
,,240,84.800003
,,241,84.860001
,,242,84.889999
,,243,84.870003
,,244,84.889999
,,245,84.809998
,,246,84.879997
,,247,84.809998
,,248,84.879997
,,249,84.849998
,,250,84.860001
,,251,84.879997
,,252,84.820000
,,253,84.930000
,,254,84.900002
,,255,84.809998
,,256,84.790001
,,257,84.860001
,,258,84.830002
,,259,84.900002
,,260,84.809998
,,261,84.769997
,,262,84.949997
,,263,84.830002
,,264,84.839996
,,265,84.800003
,,266,84.809998
,,267,84.809998
,,268,84.879997
,,269,84.849998
,,270,84.820000
,,271,84.849998
,,272,84.870003
,,273,84.870003
,,274,84.809998
,,275,84.860001
,,276,84.860001
,,277,84.870003
,,278,84.860001
,,279,84.910004
,,280,84.760002
,,281,84.870003
,,282,84.849998
,,283,84.930000
,,284,84.860001
,,285,84.839996
,,286,84.860001
,,287,84.860001
,,288,84.849998
,,289,84.849998
,,290,84.779999
,,291,84.830002
,,292,84.889999
,,293,84.849998
,,294,84.800003
,,295,84.870003
,,296,84.849998
,,297,84.849998
,,298,84.930000
,,299,84.889999
,,300,84.830002
,,301,84.839996
,,302,84.830002
,,303,84.910004
,,304,84.879997
,,305,84.809998
,,306,84.870003
,,307,84.889999
,,308,84.870003
,,309,84.849998
,,310,84.860001
,,311,84.889999
,,312,84.809998
,,313,84.809998
,,314,84.809998
,,315,84.809998
,,316,84.839996
,,317,84.849998
,,318,84.820000
,,319,84.849998
,,320,84.800003
,,321,84.900002
,,322,84.800003
,,323,84.800003
,,324,84.839996
,,325,84.900002
,,326,84.849998
,,327,84.879997
,,328,84.839996
,,329,84.800003
,,330,84.910004
,,331,84.849998
,,332,84.849998
,,333,84.830002
,,334,84.860001
,,335,84.849998
,,336,84.870003
,,337,84.809998
,,338,84.820000
,,339,84.910004
,,340,84.849998
,,341,84.879997
,,342,84.809998
,,343,84.839996
,,344,84.870003
,,345,84.870003
,,346,84.849998
,,347,84.860001
,,348,84.870003
,,349,84.889999
,,350,84.779999
,,351,84.830002
,,352,84.889999
,,353,84.919998
,,354,84.879997
,,355,84.870003
,,356,84.900002
,,357,84.809998
,,358,84.870003
,,359,84.919998
,,360,84.879997
,,361,84.800003
,,362,84.889999
,,363,84.879997
,,364,84.849998
,,365,84.849998
,,366,84.889999
,,367,84.889999
,,368,84.860001
,,369,84.860001
,,370,84.870003
,,371,84.870003
,,372,84.870003
,,373,84.809998
,,374,84.839996
,,375,84.900002
,,376,84.889999
,,377,84.830002
,,378,84.820000
,,379,84.910004
,,380,84.800003
,,381,84.930000
,,382,84.849998
,,383,84.820000
,,384,84.839996
,,385,84.879997
,,386,84.849998
,,387,84.769997
,,388,84.860001
,,389,84.820000
,,390,84.879997
,,391,84.879997
,,392,84.910004
,,393,84.860001
,,394,84.870003
,,395,84.779999
,,396,84.830002
,,397,84.820000
,,398,84.860001
,,399,84.849998
,,400,84.879997
,,401,84.849998
,,402,84.849998
,,403,84.849998
,,404,84.870003
,,405,84.900002
,,406,84.860001
,,407,84.849998
,,408,84.820000
,,409,84.879997
,,410,84.879997
,,411,84.849998
,,412,84.809998
,,413,84.820000
,,414,84.769997
,,415,84.849998
,,416,84.879997
,,417,84.889999
,,418,84.839996
,,419,84.790001
,,420,84.919998
,,421,84.919998
,,422,84.849998
,,423,84.889999
,,424,84.860001
,,425,84.870003
,,426,84.860001
,,427,84.839996
,,428,84.910004
,,429,84.879997
,,430,84.830002
,,431,84.839996
,,432,84.790001
,,433,84.860001
,,434,84.860001
,,435,84.860001
,,436,84.889999
,,437,84.860001
,,438,84.830002
,,439,84.820000
,,440,84.860001
,,441,84.870003
,,442,84.800003
,,443,84.900002
,,444,84.820000
,,445,84.820000
,,446,84.809998
,,447,84.820000
,,448,84.809998
,,449,84.860001
,,450,84.809998
,,451,84.959999
,,452,84.849998
,,453,84.849998
,,454,84.830002
,,455,84.900002
,,456,84.839996
,,457,84.849998
,,458,84.949997
,,459,84.860001
,,460,84.849998
,,461,84.849998
,,462,84.870003
,,463,84.879997
,,464,84.919998
,,465,84.820000
,,466,84.860001
,,467,84.830002
,,468,84.830002
,,469,84.879997
,,470,84.820000
,,471,84.930000
,,472,84.870003
,,473,84.790001
,,474,84.820000
,,475,84.769997
,,476,84.849998
,,477,84.900002
,,478,84.860001
,,479,84.830002
,,480,84.830002
,,481,84.889999
,,482,84.849998
,,483,84.839996
,,484,84.889999
,,485,84.820000
,,486,84.860001
,,487,84.930000
,,488,84.889999
,,489,84.820000
,,490,84.860001
,,491,84.900002
,,492,84.830002
,,493,84.889999
,,494,84.839996
,,495,84.830002
,,496,84.860001
,,497,84.800003
,,498,84.820000
,,499,84.900002
,,500,84.930000
,,501,84.910004
,,502,84.800003
,,503,84.849998
,,504,84.889999
,,505,84.790001
,,506,84.809998
,,507,84.860001
,,508,84.889999
,,509,84.870003
,,510,84.860001
,,511,84.830002
,7:
,,0,84.839996
,,1,84.879997
,,2,84.889999
,,3,84.870003
,,4,84.849998
,,5,84.860001
,,6,84.849998
,,7,84.839996
,,8,84.839996
,,9,84.830002
,,10,84.889999
,,11,84.879997
,,12,84.860001
,,13,84.870003
,,14,84.849998
,,15,84.860001
,,16,84.870003
,,17,84.870003
,,18,84.849998
,,19,84.870003
,,20,84.860001
,,21,84.879997
,,22,84.839996
,,23,84.870003
,,24,84.849998
,,25,84.860001
,,26,84.839996
,,27,84.860001
,,28,84.849998
,,29,84.849998
,,30,84.839996
,,31,84.860001
,,32,84.860001
,,33,84.900002
,,34,84.879997
,,35,84.849998
,,36,84.849998
,,37,84.860001
,,38,84.870003
,,39,84.870003
,,40,84.839996
,,41,84.860001
,,42,84.849998
,,43,84.870003
,,44,84.889999
,,45,84.879997
,,46,84.870003
,,47,84.870003
,,48,84.860001
,,49,84.879997
,,50,84.879997
,,51,84.889999
,,52,84.870003
,,53,84.870003
,,54,84.860001
,,55,84.870003
,,56,84.879997
,,57,84.879997
,,58,84.879997
,,59,84.860001
,,60,84.860001
,,61,84.870003
,,62,84.870003
,,63,84.870003
,,64,84.860001
,,65,84.879997
,,66,84.879997
,,67,84.839996
,,68,84.870003
,,69,84.870003
,,70,84.830002
,,71,84.889999
,,72,84.860001
,,73,84.849998
,,74,84.860001
,,75,84.879997
,,76,84.860001
,,77,84.849998
,,78,84.860001
,,79,84.849998
,,80,84.879997
,,81,84.860001
,,82,84.910004
,,83,84.849998
,,84,84.830002
,,85,84.839996
,,86,84.870003
,,87,84.879997
,,88,84.860001
,,89,84.870003
,,90,84.860001
,,91,84.889999
,,92,84.870003
,,93,84.830002
,,94,84.849998
,,95,84.879997
,,96,84.860001
,,97,84.839996
,,98,84.870003
,,99,84.879997
,,100,84.889999
,,101,84.849998
,,102,84.879997
,,103,84.849998
,,104,84.870003
,,105,84.860001
,,106,84.870003
,,107,84.860001
,,108,84.849998
,,109,84.860001
,,110,84.860001
,,111,84.889999
,,112,84.870003
,,113,84.860001
,,114,84.860001
,,115,84.870003
,,116,84.870003
,,117,84.879997
,,118,84.879997
,,119,84.870003
,,120,84.879997
,,121,84.879997
,,122,84.879997
,,123,84.889999
,,124,84.860001
,,125,84.889999
,,126,84.830002
,,127,84.849998
,,128,84.870003
,,129,84.860001
,,130,84.870003
,,131,84.870003
,,132,84.860001
,,133,84.860001
,,134,84.870003
,,135,84.849998
,,136,84.860001
,,137,84.860001
,,138,84.820000
,,139,84.839996
,,140,84.860001
,,141,84.860001
,,142,84.839996
,,143,84.860001
,,144,84.849998
,,145,84.849998
,,146,84.870003
,,147,84.849998
,,148,84.889999
,,149,84.860001
,,150,84.860001
,,151,84.849998
,,152,84.870003
,,153,84.870003
,,154,84.849998
,,155,84.879997
,,156,84.839996
,,157,84.879997
,,158,84.839996
,,159,84.889999
,,160,84.870003
,,161,84.879997
,,162,84.849998
,,163,84.889999
,,164,84.860001
,,165,84.860001
,,166,84.849998
,,167,84.879997
,,168,84.879997
,,169,84.870003
,,170,84.889999
,,171,84.860001
,,172,84.849998
,,173,84.870003
,,174,84.860001
,,175,84.870003
,,176,84.879997
,,177,84.879997
,,178,84.849998
,,179,84.849998
,,180,84.860001
,,181,84.860001
,,182,84.889999
,,183,84.879997
,,184,84.870003
,,185,84.860001
,,186,84.860001
,,187,84.860001
,,188,84.860001
,,189,84.849998
,,190,84.860001
,,191,84.879997
,,192,84.870003
,,193,84.860001
,,194,84.839996
,,195,84.870003
,,196,84.870003
,,197,84.889999
,,198,84.839996
,,199,84.839996
,,200,84.870003
,,201,84.870003
,,202,84.830002
,,203,84.839996
,,204,84.889999
,,205,84.839996
,,206,84.870003
,,207,84.879997
,,208,84.870003
,,209,84.870003
,,210,84.879997
,,211,84.870003
,,212,84.879997
,,213,84.849998
,,214,84.860001
,,215,84.870003
,,216,84.860001
,,217,84.879997
,,218,84.860001
,,219,84.860001
,,220,84.879997
,,221,84.879997
,,222,84.870003
,,223,84.870003
,,224,84.879997
,,225,84.870003
,,226,84.849998
,,227,84.879997
,,228,84.879997
,,229,84.879997
,,230,84.879997
,,231,84.860001
,,232,84.879997
,,233,84.879997
,,234,84.879997
,,235,84.879997
,,236,84.839996
,,237,84.870003
,,238,84.860001
,,239,84.860001
,,240,84.860001
,,241,84.849998
,,242,84.860001
,,243,84.839996
,,244,84.839996
,,245,84.860001
,,246,84.839996
,,247,84.860001
,,248,84.860001
,,249,84.860001
,,250,84.889999
,,251,84.839996
,,252,84.849998
,,253,84.860001
,,254,84.889999
,,255,84.849998
,,256,84.849998
,,257,84.870003
,,258,84.889999
,,259,84.849998
,,260,84.830002
,,261,84.870003
,,262,84.879997
,,263,84.839996
,,264,84.879997
,,265,84.870003
,,266,84.860001
,,267,84.870003
,,268,84.849998
,,269,84.860001
,,270,84.870003
,,271,84.860001
,,272,84.839996
,,273,84.860001
,,274,84.860001
,,275,84.849998
,,276,84.860001
,,277,84.849998
,,278,84.860001
,,279,84.860001
,,280,84.860001
,,281,84.839996
,,282,84.870003
,,283,84.860001
,,284,84.889999
,,285,84.849998
,,286,84.889999
,,287,84.879997
,,288,84.860001
,,289,84.849998
,,290,84.860001
,,291,84.860001
,,292,84.849998
,,293,84.870003
,,294,84.879997
,,295,84.839996
,,296,84.870003
,,297,84.830002
,,298,84.870003
,,299,84.860001
,,300,84.860001
,,301,84.870003
,,302,84.839996
,,303,84.879997
,,304,84.860001
,,305,84.870003
,,306,84.879997
,,307,84.849998
,,308,84.879997
,,309,84.849998
,,310,84.870003
,,311,84.860001
,,312,84.900002
,,313,84.849998
,,314,84.879997
,,315,84.849998
,,316,84.849998
,,317,84.870003
,,318,84.860001
,,319,84.879997
,,320,84.860001
,,321,84.879997
,,322,84.879997
,,323,84.839996
,,324,84.879997
,,325,84.860001
,,326,84.879997
,,327,84.879997
,,328,84.860001
,,329,84.839996
,,330,84.870003
,,331,84.879997
,,332,84.860001
,,333,84.830002
,,334,84.860001
,,335,84.879997
,,336,84.860001
,,337,84.860001
,,338,84.900002
,,339,84.900002
,,340,84.860001
,,341,84.860001
,,342,84.860001
,,343,84.849998
,,344,84.860001
,,345,84.849998
,,346,84.849998
,,347,84.870003
,,348,84.870003
,,349,84.889999
,,350,84.879997
,,351,84.849998
,,352,84.860001
,,353,84.860001
,,354,84.879997
,,355,84.879997
,,356,84.830002
,,357,84.879997
,,358,84.849998
,,359,84.889999
,,360,84.839996
,,361,84.919998
,,362,84.870003
,,363,84.860001
,,364,84.839996
,,365,84.860001
,,366,84.849998
,,367,84.870003
,,368,84.870003
,,369,84.860001
,,370,84.849998
,,371,84.910004
,,372,84.879997
,,373,84.889999
,,374,84.860001
,,375,84.879997
,,376,84.849998
,,377,84.860001
,,378,84.870003
,,379,84.879997
,,380,84.870003
,,381,84.860001
,,382,84.879997
,,383,84.870003
,,384,84.849998
,,385,84.860001
,,386,84.849998
,,387,84.879997
,,388,84.849998
,,389,84.870003
,,390,84.870003
,,391,84.870003
,,392,84.870003
,,393,84.870003
,,394,84.879997
,,395,84.860001
,,396,84.849998
,,397,84.860001
,,398,84.849998
,,399,84.870003
,,400,84.849998
,,401,84.889999
,,402,84.879997
,,403,84.870003
,,404,84.860001
,,405,84.860001
,,406,84.860001
,,407,84.860001
,,408,84.900002
,,409,84.860001
,,410,84.879997
,,411,84.870003
,,412,84.879997
,,413,84.879997
,,414,84.879997
,,415,84.889999
,,416,84.870003
,,417,84.879997
,,418,84.849998
,,419,84.860001
,,420,84.860001
,,421,84.879997
,,422,84.849998
,,423,84.849998
,,424,84.860001
,,425,84.900002
,,426,84.889999
,,427,84.879997
,,428,84.870003
,,429,84.860001
,,430,84.870003
,,431,84.849998
,,432,84.860001
,,433,84.860001
,,434,84.860001
,,435,84.889999
,,436,84.860001
,,437,84.870003
,,438,84.879997
,,439,84.870003
,,440,84.870003
,,441,84.839996
,,442,84.849998
,,443,84.870003
,,444,84.860001
,,445,84.870003
,,446,84.849998
,,447,84.870003
,,448,84.870003
,,449,84.860001
,,450,84.879997
,,451,84.860001
,,452,84.870003
,,453,84.849998
,,454,84.870003
,,455,84.849998
,,456,84.900002
,,457,84.839996
,,458,84.860001
,,459,84.860001
,,460,84.860001
,,461,84.860001
,,462,84.839996
,,463,84.849998
,,464,84.849998
,,465,84.879997
,,466,84.860001
,,467,84.879997
,,468,84.849998
,,469,84.879997
,,470,84.839996
,,471,84.889999
,,472,84.870003
,,473,84.879997
,,474,84.870003
,,475,84.849998
,,476,84.870003
,,477,84.860001
,,478,84.849998
,,479,84.849998
,,480,84.860001
,,481,84.879997
,,482,84.860001
,,483,84.870003
,,484,84.889999
,,485,84.889999
,,486,84.860001
,,487,84.860001
,,488,84.860001
,,489,84.870003
,,490,84.839996
,,491,84.870003
,,492,84.870003
,,493,84.849998
,,494,84.839996
,,495,84.849998
,,496,84.889999
,,497,84.870003
,,498,84.879997
,,499,84.839996
,,500,84.870003
,,501,84.870003
,,502,84.879997
,,503,84.860001
,,504,84.870003
,,505,84.870003
,,506,84.849998
,,507,84.860001
,,508,84.820000
,,509,84.870003
,,510,84.860001
,,511,84.839996
1:
,0:
,,0,84.750000
,,1,84.760002
,,2,84.900002
,,3,84.010002
,,4,84.910004
,,5,84.620003
,,6,84.750000
,,7,84.889999
,,8,84.459999
,,9,84.949997
,,10,84.860001
,,11,84.820000
,,12,84.790001
,,13,84.949997
,,14,84.610001
,,15,84.790001
,,16,84.099998
,,17,84.790001
,,18,84.669998
,,19,85.059998
,,20,84.910004
,,21,84.660004
,,22,84.849998
,,23,84.889999
,,24,84.849998
,,25,84.839996
,,26,84.959999
,,27,84.720001
,,28,84.639999
,,29,84.709999
,,30,84.470001
,,31,84.680000
,,32,84.690002
,,33,84.879997
,,34,84.910004
,,35,84.769997
,,36,84.980003
,,37,84.139999
,,38,84.739998
,,39,84.830002
,,40,84.360001
,,41,84.970001
,,42,84.900002
,,43,84.320000
,,44,84.879997
,,45,84.849998
,,46,84.849998
,,47,84.919998
,,48,84.830002
,,49,84.769997
,,50,84.900002
,,51,84.739998
,,52,84.709999
,,53,84.949997
,,54,84.919998
,,55,84.839996
,,56,85.150002
,,57,84.800003
,,58,84.769997
,,59,84.690002
,,60,84.820000
,,61,85.000000
,,62,84.739998
,,63,84.970001
,1:
,,0,82.830002
,,1,84.330002
,,2,84.820000
,,3,84.610001
,,4,84.540001
,,5,84.430000
,,6,83.389999
,,7,84.580002
,,8,84.739998
,,9,81.800003
,,10,83.680000
,,11,84.260002
,,12,84.239998
,,13,83.639999
,,14,84.070000
,,15,84.330002
,,16,83.769997
,,17,83.919998
,,18,84.739998
,,19,83.989998
,,20,84.379997
,,21,84.349998
,,22,84.190002
,,23,83.139999
,,24,84.519997
,,25,84.529999
,,26,83.849998
,,27,84.250000
,,28,84.790001
,,29,84.680000
,,30,83.139999
,,31,84.889999
,,32,83.820000
,,33,84.320000
,,34,83.940002
,,35,84.599998
,,36,83.839996
,,37,84.269997
,,38,83.769997
,,39,84.349998
,,40,84.300003
,,41,83.540001
,,42,84.059998
,,43,84.360001
,,44,84.250000
,,45,84.629997
,,46,84.790001
,,47,84.830002
,,48,84.559998
,,49,84.290001
,,50,84.660004
,,51,83.599998
,,52,84.389999
,,53,84.389999
,,54,84.529999
,,55,83.410004
,,56,83.839996
,,57,84.589996
,,58,83.910004
,,59,84.089996
,,60,83.769997
,,61,84.430000
,,62,84.629997
,,63,84.330002
,2:
,,0,82.580002
,,1,84.169998
,,2,84.540001
,,3,84.669998
,,4,83.620003
,,5,84.889999
,,6,83.089996
,,7,84.139999
,,8,84.349998
,,9,84.849998
,,10,83.470001
,,11,84.010002
,,12,83.419998
,,13,83.230003
,,14,84.059998
,,15,84.730003
,,16,83.269997
,,17,84.790001
,,18,84.959999
,,19,84.900002
,,20,84.790001
,,21,82.860001
,,22,84.800003
,,23,84.669998
,,24,84.809998
,,25,84.279999
,,26,84.629997
,,27,84.169998
,,28,82.620003
,,29,83.860001
,,30,84.580002
,,31,84.660004
,,32,84.790001
,,33,83.760002
,,34,84.419998
,,35,83.610001
,,36,84.489998
,,37,84.739998
,,38,84.790001
,,39,84.800003
,,40,85.040001
,,41,84.750000
,,42,84.849998
,,43,83.519997
,,44,84.169998
,,45,84.680000
,,46,84.629997
,,47,84.559998
,,48,84.809998
,,49,84.760002
,,50,83.839996
,,51,84.290001
,,52,84.639999
,,53,83.910004
,,54,83.150002
,,55,83.989998
,,56,84.699997
,,57,84.660004
,,58,84.300003
,,59,83.620003
,,60,84.290001
,,61,84.059998
,,62,84.639999
,,63,84.519997
,,64,84.730003
,,65,84.529999
,,66,84.410004
,,67,84.349998
,,68,84.220001
,,69,84.760002
,,70,84.750000
,,71,84.550003
,,72,83.680000
,,73,84.139999
,,74,83.980003
,,75,84.389999
,,76,84.370003
,,77,84.440002
,,78,83.959999
,,79,84.680000
,,80,84.699997
,,81,83.970001
,,82,83.269997
,,83,84.699997
,,84,84.879997
,,85,84.699997
,,86,84.180000
,,87,84.480003
,,88,84.660004
,,89,84.629997
,,90,84.410004
,,91,84.620003
,,92,84.949997
,,93,84.459999
,,94,84.279999
,,95,83.669998
,,96,83.779999
,,97,84.190002
,,98,84.489998
,,99,83.690002
,,100,84.930000
,,101,83.809998
,,102,84.160004
,,103,83.040001
,,104,84.199997
,,105,84.010002
,,106,84.400002
,,107,83.910004
,,108,85.019997
,,109,84.639999
,,110,84.989998
,,111,84.070000
,,112,84.180000
,,113,82.769997
,,114,84.580002
,,115,83.970001
,,116,85.040001
,,117,84.970001
,,118,84.250000
,,119,84.379997
,,120,80.800003
,,121,84.760002
,,122,82.800003
,,123,84.239998
,,124,84.180000
,,125,84.879997
,,126,84.809998
,,127,84.699997
,3:
,,0,84.360001
,,1,83.900002
,,2,83.790001
,,3,84.269997
,,4,83.339996
,,5,84.400002
,,6,84.239998
,,7,84.430000
,,8,83.120003
,,9,83.940002
,,10,83.699997
,,11,83.709999
,,12,84.160004
,,13,83.790001
,,14,83.389999
,,15,83.610001
,,16,83.410004
,,17,83.889999
,,18,84.169998
,,19,84.059998
,,20,84.360001
,,21,84.809998
,,22,83.680000
,,23,83.849998
,,24,84.690002
,,25,81.739998
,,26,82.680000
,,27,82.059998
,,28,84.730003
,,29,83.379997
,,30,84.070000
,,31,83.989998
,,32,84.470001
,,33,84.430000
,,34,84.150002
,,35,83.279999
,,36,84.470001
,,37,83.870003
,,38,83.660004
,,39,83.209999
,,40,83.839996
,,41,84.160004
,,42,84.330002
,,43,84.099998
,,44,83.320000
,,45,84.730003
,,46,83.139999
,,47,83.889999
,,48,83.250000
,,49,84.889999
,,50,83.900002
,,51,84.029999
,,52,84.440002
,,53,83.309998
,,54,83.779999
,,55,84.629997
,,56,83.940002
,,57,84.470001
,,58,83.800003
,,59,83.870003
,,60,83.989998
,,61,84.010002
,,62,84.349998
,,63,83.940002
,,64,84.400002
,,65,82.919998
,,66,83.180000
,,67,84.220001
,,68,84.139999
,,69,84.059998
,,70,83.709999
,,71,84.059998
,,72,84.769997
,,73,83.269997
,,74,84.220001
,,75,84.860001
,,76,84.400002
,,77,83.489998
,,78,83.690002
,,79,83.970001
,,80,84.099998
,,81,83.919998
,,82,82.529999
,,83,84.099998
,,84,83.739998
,,85,83.690002
,,86,83.360001
,,87,84.129997
,,88,82.370003
,,89,83.669998
,,90,83.790001
,,91,84.230003
,,92,83.949997
,,93,84.110001
,,94,84.459999
,,95,84.790001
,,96,84.730003
,,97,84.059998
,,98,84.129997
,,99,84.599998
,,100,84.260002
,,101,83.129997
,,102,83.570000
,,103,84.779999
,,104,83.730003
,,105,84.290001
,,106,84.419998
,,107,83.760002
,,108,84.040001
,,109,83.519997
,,110,84.059998
,,111,84.230003
,,112,82.730003
,,113,81.570000
,,114,83.309998
,,115,84.110001
,,116,83.459999
,,117,84.330002
,,118,83.540001
,,119,81.589996
,,120,83.559998
,,121,84.459999
,,122,83.040001
,,123,84.099998
,,124,83.690002
,,125,83.279999
,,126,83.800003
,,127,84.120003
,4:
,,0,84.959999
,,1,84.599998
,,2,84.550003
,,3,84.800003
,,4,84.309998
,,5,84.290001
,,6,84.730003
,,7,84.699997
,,8,84.830002
,,9,84.650002
,,10,84.910004
,,11,84.449997
,,12,84.680000
,,13,84.639999
,,14,84.830002
,,15,84.779999
,,16,84.699997
,,17,84.790001
,,18,84.790001
,,19,84.480003
,,20,84.870003
,,21,84.610001
,,22,84.870003
,,23,84.800003
,,24,84.690002
,,25,84.260002
,,26,84.669998
,,27,84.529999
,,28,84.820000
,,29,84.919998
,,30,84.489998
,,31,84.739998
,,32,84.730003
,,33,84.690002
,,34,84.820000
,,35,84.720001
,,36,84.870003
,,37,84.669998
,,38,84.650002
,,39,84.669998
,,40,84.820000
,,41,84.389999
,,42,84.680000
,,43,84.760002
,,44,84.519997
,,45,84.669998
,,46,84.650002
,,47,84.809998
,,48,84.570000
,,49,84.669998
,,50,84.639999
,,51,84.870003
,,52,84.620003
,,53,84.449997
,,54,84.709999
,,55,84.540001
,,56,84.480003
,,57,84.739998
,,58,84.820000
,,59,84.970001
,,60,84.690002
,,61,84.610001
,,62,84.839996
,,63,84.570000
,,64,84.699997
,,65,84.550003
,,66,84.070000
,,67,84.730003
,,68,84.629997
,,69,84.730003
,,70,84.709999
,,71,84.910004
,,72,84.589996
,,73,84.849998
,,74,84.830002
,,75,84.820000
,,76,84.580002
,,77,84.709999
,,78,84.629997
,,79,84.820000
,,80,84.739998
,,81,84.500000
,,82,84.889999
,,83,84.730003
,,84,84.830002
,,85,84.730003
,,86,84.889999
,,87,84.400002
,,88,84.709999
,,89,84.709999
,,90,84.660004
,,91,84.800003
,,92,84.459999
,,93,84.690002
,,94,84.150002
,,95,84.510002
,,96,84.680000
,,97,84.709999
,,98,84.209999
,,99,84.500000
,,100,84.739998
,,101,84.559998
,,102,84.800003
,,103,84.599998
,,104,84.010002
,,105,84.559998
,,106,84.809998
,,107,84.879997
,,108,84.860001
,,109,84.750000
,,110,84.529999
,,111,84.849998
,,112,84.739998
,,113,84.930000
,,114,84.239998
,,115,85.029999
,,116,84.839996
,,117,84.620003
,,118,84.660004
,,119,84.290001
,,120,84.660004
,,121,84.709999
,,122,84.559998
,,123,84.830002
,,124,84.870003
,,125,84.769997
,,126,84.639999
,,127,84.550003
,,128,84.660004
,,129,84.480003
,,130,84.540001
,,131,84.580002
,,132,84.489998
,,133,84.730003
,,134,84.849998
,,135,84.830002
,,136,84.760002
,,137,84.750000
,,138,84.709999
,,139,84.870003
,,140,84.599998
,,141,84.629997
,,142,84.760002
,,143,84.599998
,,144,84.550003
,,145,84.739998
,,146,84.480003
,,147,84.559998
,,148,84.580002
,,149,84.839996
,,150,84.849998
,,151,84.690002
,,152,84.639999
,,153,84.860001
,,154,84.940002
,,155,84.720001
,,156,84.510002
,,157,84.540001
,,158,84.839996
,,159,84.870003
,,160,84.790001
,,161,84.820000
,,162,84.650002
,,163,84.739998
,,164,84.860001
,,165,84.879997
,,166,84.760002
,,167,84.650002
,,168,84.580002
,,169,84.629997
,,170,84.930000
,,171,84.790001
,,172,84.879997
,,173,84.750000
,,174,84.730003
,,175,84.779999
,,176,84.680000
,,177,84.790001
,,178,84.650002
,,179,84.760002
,,180,84.750000
,,181,84.769997
,,182,84.889999
,,183,84.500000
,,184,84.669998
,,185,84.760002
,,186,84.879997
,,187,84.839996
,,188,84.760002
,,189,84.970001
,,190,84.860001
,,191,84.930000
,,192,84.760002
,,193,84.580002
,,194,84.720001
,,195,84.610001
,,196,84.570000
,,197,84.660004
,,198,84.949997
,,199,84.739998
,,200,84.489998
,,201,84.830002
,,202,84.769997
,,203,84.320000
,,204,84.820000
,,205,84.720001
,,206,84.519997
,,207,84.410004
,,208,84.529999
,,209,84.790001
,,210,84.699997
,,211,84.820000
,,212,84.690002
,,213,84.879997
,,214,84.779999
,,215,84.389999
,,216,84.690002
,,217,84.779999
,,218,84.839996
,,219,84.449997
,,220,84.870003
,,221,84.470001
,,222,84.800003
,,223,84.790001
,,224,84.769997
,,225,84.930000
,,226,84.620003
,,227,84.589996
,,228,84.570000
,,229,84.830002
,,230,84.580002
,,231,84.800003
,,232,84.690002
,,233,84.709999
,,234,84.660004
,,235,84.870003
,,236,84.769997
,,237,84.839996
,,238,84.790001
,,239,84.699997
,,240,84.629997
,,241,84.849998
,,242,84.690002
,,243,84.760002
,,244,84.790001
,,245,84.750000
,,246,84.860001
,,247,84.430000
,,248,84.440002
,,249,84.750000
,,250,84.809998
,,251,84.820000
,,252,84.660004
,,253,84.730003
,,254,84.720001
,,255,84.480003
,5:
,,0,84.959999
,,1,84.930000
,,2,84.879997
,,3,84.900002
,,4,84.940002
,,5,84.889999
,,6,84.940002
,,7,84.800003
,,8,84.900002
,,9,84.860001
,,10,84.820000
,,11,84.860001
,,12,84.919998
,,13,84.900002
,,14,84.879997
,,15,84.769997
,,16,84.830002
,,17,84.940002
,,18,84.879997
,,19,84.849998
,,20,84.809998
,,21,84.940002
,,22,84.870003
,,23,84.820000
,,24,84.800003
,,25,84.820000
,,26,84.769997
,,27,84.849998
,,28,84.809998
,,29,84.809998
,,30,84.849998
,,31,84.949997
,,32,84.940002
,,33,84.820000
,,34,84.839996
,,35,84.839996
,,36,84.809998
,,37,84.750000
,,38,84.830002
,,39,84.849998
,,40,84.769997
,,41,84.849998
,,42,84.879997
,,43,84.839996
,,44,84.849998
,,45,84.949997
,,46,84.879997
,,47,84.849998
,,48,84.930000
,,49,84.820000
,,50,84.730003
,,51,84.830002
,,52,84.809998
,,53,84.790001
,,54,84.860001
,,55,84.820000
,,56,84.790001
,,57,84.800003
,,58,84.620003
,,59,84.879997
,,60,84.820000
,,61,84.809998
,,62,84.800003
,,63,84.949997
,,64,84.760002
,,65,84.839996
,,66,84.910004
,,67,84.949997
,,68,84.900002
,,69,84.779999
,,70,84.940002
,,71,84.889999
,,72,84.900002
,,73,84.860001
,,74,84.830002
,,75,84.889999
,,76,84.800003
,,77,84.860001
,,78,84.879997
,,79,84.879997
,,80,84.779999
,,81,84.900002
,,82,84.879997
,,83,84.809998
,,84,84.930000
,,85,84.769997
,,86,84.769997
,,87,84.860001
,,88,84.879997
,,89,84.879997
,,90,84.809998
,,91,84.930000
,,92,84.779999
,,93,84.870003
,,94,84.989998
,,95,84.879997
,,96,84.870003
,,97,84.820000
,,98,84.769997
,,99,84.959999
,,100,84.860001
,,101,84.910004
,,102,84.870003
,,103,84.879997
,,104,84.860001
,,105,84.820000
,,106,84.800003
,,107,84.889999
,,108,84.769997
,,109,84.900002
,,110,84.889999
,,111,84.849998
,,112,84.870003
,,113,84.870003
,,114,84.900002
,,115,84.879997
,,116,84.809998
,,117,84.900002
,,118,84.889999
,,119,84.870003
,,120,84.709999
,,121,84.830002
,,122,84.809998
,,123,84.889999
,,124,84.830002
,,125,84.889999
,,126,84.809998
,,127,84.790001
,,128,84.910004
,,129,84.860001
,,130,84.879997
,,131,84.830002
,,132,84.879997
,,133,84.830002
,,134,84.839996
,,135,84.910004
,,136,84.860001
,,137,84.839996
,,138,84.760002
,,139,84.849998
,,140,84.820000
,,141,84.949997
,,142,84.900002
,,143,84.879997
,,144,84.930000
,,145,84.849998
,,146,84.839996
,,147,84.790001
,,148,84.849998
,,149,84.839996
,,150,84.820000
,,151,84.830002
,,152,84.860001
,,153,84.690002
,,154,84.809998
,,155,84.919998
,,156,84.930000
,,157,84.860001
,,158,84.919998
,,159,84.860001
,,160,84.860001
,,161,84.919998
,,162,84.849998
,,163,84.800003
,,164,84.870003
,,165,84.889999
,,166,84.889999
,,167,84.800003
,,168,84.870003
,,169,84.849998
,,170,84.849998
,,171,84.889999
,,172,84.830002
,,173,84.900002
,,174,84.820000
,,175,84.839996
,,176,84.779999
,,177,84.879997
,,178,84.879997
,,179,84.739998
,,180,84.949997
,,181,84.860001
,,182,84.760002
,,183,84.760002
,,184,84.830002
,,185,84.930000
,,186,84.839996
,,187,84.870003
,,188,84.809998
,,189,84.790001
,,190,84.870003
,,191,84.959999
,,192,84.839996
,,193,84.849998
,,194,84.839996
,,195,84.830002
,,196,84.879997
,,197,84.809998
,,198,84.959999
,,199,84.849998
,,200,84.820000
,,201,84.930000
,,202,84.769997
,,203,84.839996
,,204,84.910004
,,205,84.889999
,,206,84.910004
,,207,84.839996
,,208,84.860001
,,209,84.779999
,,210,84.839996
,,211,84.900002
,,212,84.900002
,,213,84.839996
,,214,84.750000
,,215,84.849998
,,216,84.800003
,,217,84.830002
,,218,84.870003
,,219,84.839996
,,220,84.889999
,,221,84.879997
,,222,84.820000
,,223,84.839996
,,224,84.809998
,,225,84.790001
,,226,84.879997
,,227,84.820000
,,228,84.860001
,,229,84.849998
,,230,84.839996
,,231,84.760002
,,232,84.779999
,,233,84.870003
,,234,84.870003
,,235,84.820000
,,236,84.830002
,,237,84.879997
,,238,84.919998
,,239,84.820000
,,240,84.690002
,,241,84.760002
,,242,84.790001
,,243,84.750000
,,244,84.889999
,,245,84.760002
,,246,84.739998
,,247,84.870003
,,248,84.779999
,,249,84.889999
,,250,84.910004
,,251,84.919998
,,252,84.820000
,,253,84.779999
,,254,84.860001
,,255,84.930000
,6:
,,0,84.849998
,,1,84.830002
,,2,84.790001
,,3,84.839996
,,4,84.900002
,,5,84.889999
,,6,84.900002
,,7,84.860001
,,8,84.849998
,,9,84.809998
,,10,84.839996
,,11,84.790001
,,12,84.779999
,,13,84.839996
,,14,84.889999
,,15,84.830002
,,16,84.820000
,,17,84.839996
,,18,84.870003
,,19,84.870003
,,20,84.790001
,,21,84.879997
,,22,84.860001
,,23,84.860001
,,24,84.830002
,,25,84.809998
,,26,84.820000
,,27,84.820000
,,28,84.820000
,,29,84.860001
,,30,84.809998
,,31,84.910004
,,32,84.839996
,,33,84.769997
,,34,84.800003
,,35,84.779999
,,36,84.820000
,,37,84.849998
,,38,84.879997
,,39,84.870003
,,40,84.870003
,,41,84.860001
,,42,84.949997
,,43,84.750000
,,44,84.870003
,,45,84.870003
,,46,84.820000
,,47,84.849998
,,48,84.900002
,,49,84.830002
,,50,84.820000
,,51,84.769997
,,52,84.849998
,,53,84.849998
,,54,84.860001
,,55,84.830002
,,56,84.889999
,,57,84.910004
,,58,84.820000
,,59,84.910004
,,60,84.879997
,,61,84.839996
,,62,84.839996
,,63,84.900002
,,64,84.860001
,,65,84.870003
,,66,84.800003
,,67,84.860001
,,68,84.849998
,,69,84.820000
,,70,84.820000
,,71,84.889999
,,72,84.849998
,,73,84.870003
,,74,84.820000
,,75,84.800003
,,76,84.860001
,,77,84.790001
,,78,84.879997
,,79,84.830002
,,80,84.830002
,,81,84.839996
,,82,84.760002
,,83,84.870003
,,84,84.800003
,,85,84.870003
,,86,84.900002
,,87,84.870003
,,88,84.879997
,,89,84.839996
,,90,84.809998
,,91,84.830002
,,92,84.830002
,,93,84.870003
,,94,84.879997
,,95,84.830002
,,96,84.879997
,,97,84.900002
,,98,84.889999
,,99,84.879997
,,100,84.839996
,,101,84.860001
,,102,84.800003
,,103,84.790001
,,104,84.820000
,,105,84.820000
,,106,84.910004
,,107,84.790001
,,108,84.860001
,,109,84.820000
,,110,84.900002
,,111,84.820000
,,112,84.889999
,,113,84.860001
,,114,84.919998
,,115,84.760002
,,116,84.839996
,,117,84.800003
,,118,84.940002
,,119,84.809998
,,120,84.919998
,,121,84.860001
,,122,84.900002
,,123,84.839996
,,124,84.830002
,,125,84.889999
,,126,84.790001
,,127,84.870003
,,128,84.889999
,,129,84.870003
,,130,84.860001
,,131,84.860001
,,132,84.730003
,,133,84.879997
,,134,84.900002
,,135,84.839996
,,136,84.919998
,,137,84.870003
,,138,84.879997
,,139,84.830002
,,140,84.830002
,,141,84.879997
,,142,84.839996
,,143,84.839996
,,144,84.849998
,,145,84.870003
,,146,84.900002
,,147,84.820000
,,148,84.900002
,,149,84.820000
,,150,84.879997
,,151,84.900002
,,152,84.830002
,,153,84.839996
,,154,84.860001
,,155,84.830002
,,156,84.870003
,,157,84.830002
,,158,84.839996
,,159,84.879997
,,160,84.879997
,,161,84.800003
,,162,84.889999
,,163,84.820000
,,164,84.879997
,,165,84.889999
,,166,84.849998
,,167,84.889999
,,168,84.820000
,,169,84.870003
,,170,84.889999
,,171,84.809998
,,172,84.889999
,,173,84.860001
,,174,84.849998
,,175,84.820000
,,176,84.889999
,,177,84.820000
,,178,84.839996
,,179,84.830002
,,180,84.839996
,,181,84.820000
,,182,84.720001
,,183,84.889999
,,184,84.860001
,,185,84.889999
,,186,84.849998
,,187,84.879997
,,188,84.769997
,,189,84.930000
,,190,84.870003
,,191,84.900002
,,192,84.820000
,,193,84.860001
,,194,84.889999
,,195,84.839996
,,196,84.790001
,,197,84.889999
,,198,84.870003
,,199,84.790001
,,200,84.879997
,,201,84.870003
,,202,84.839996
,,203,84.820000
,,204,84.800003
,,205,84.910004
,,206,84.870003
,,207,84.910004
,,208,84.860001
,,209,84.790001
,,210,84.839996
,,211,84.830002
,,212,84.790001
,,213,84.919998
,,214,84.870003
,,215,84.860001
,,216,84.870003
,,217,84.800003
,,218,84.870003
,,219,84.870003
,,220,84.870003
,,221,84.830002
,,222,84.820000
,,223,84.900002
,,224,84.839996
,,225,84.849998
,,226,84.820000
,,227,84.860001
,,228,84.830002
,,229,84.879997
,,230,84.910004
,,231,84.910004
,,232,84.870003
,,233,84.879997
,,234,84.849998
,,235,84.839996
,,236,84.889999
,,237,84.820000
,,238,84.779999
,,239,84.830002
,,240,84.809998
,,241,84.839996
,,242,84.870003
,,243,84.860001
,,244,84.860001
,,245,84.860001
,,246,84.870003
,,247,84.809998
,,248,84.820000
,,249,84.879997
,,250,84.839996
,,251,84.860001
,,252,84.839996
,,253,84.949997
,,254,84.879997
,,255,84.820000
,,256,84.820000
,,257,84.839996
,,258,84.809998
,,259,84.879997
,,260,84.809998
,,261,84.779999
,,262,84.889999
,,263,84.860001
,,264,84.860001
,,265,84.790001
,,266,84.820000
,,267,84.849998
,,268,84.919998
,,269,84.889999
,,270,84.820000
,,271,84.830002
,,272,84.919998
,,273,84.860001
,,274,84.790001
,,275,84.839996
,,276,84.839996
,,277,84.889999
,,278,84.870003
,,279,84.900002
,,280,84.839996
,,281,84.889999
,,282,84.879997
,,283,84.910004
,,284,84.870003
,,285,84.830002
,,286,84.870003
,,287,84.889999
,,288,84.839996
,,289,84.849998
,,290,84.800003
,,291,84.830002
,,292,84.879997
,,293,84.820000
,,294,84.790001
,,295,84.830002
,,296,84.800003
,,297,84.889999
,,298,84.940002
,,299,84.900002
,,300,84.849998
,,301,84.800003
,,302,84.849998
,,303,84.879997
,,304,84.910004
,,305,84.809998
,,306,84.879997
,,307,84.849998
,,308,84.910004
,,309,84.820000
,,310,84.900002
,,311,84.870003
,,312,84.820000
,,313,84.839996
,,314,84.809998
,,315,84.839996
,,316,84.830002
,,317,84.870003
,,318,84.809998
,,319,84.870003
,,320,84.839996
,,321,84.860001
,,322,84.800003
,,323,84.790001
,,324,84.820000
,,325,84.889999
,,326,84.820000
,,327,84.879997
,,328,84.839996
,,329,84.830002
,,330,84.889999
,,331,84.830002
,,332,84.860001
,,333,84.839996
,,334,84.870003
,,335,84.820000
,,336,84.849998
,,337,84.839996
,,338,84.809998
,,339,84.889999
,,340,84.860001
,,341,84.839996
,,342,84.879997
,,343,84.879997
,,344,84.870003
,,345,84.879997
,,346,84.839996
,,347,84.870003
,,348,84.790001
,,349,84.879997
,,350,84.790001
,,351,84.849998
,,352,84.910004
,,353,84.900002
,,354,84.870003
,,355,84.910004
,,356,84.889999
,,357,84.830002
,,358,84.889999
,,359,84.930000
,,360,84.870003
,,361,84.809998
,,362,84.900002
,,363,84.849998
,,364,84.849998
,,365,84.860001
,,366,84.910004
,,367,84.879997
,,368,84.860001
,,369,84.879997
,,370,84.879997
,,371,84.889999
,,372,84.849998
,,373,84.839996
,,374,84.849998
,,375,84.860001
,,376,84.910004
,,377,84.800003
,,378,84.839996
,,379,84.919998
,,380,84.809998
,,381,84.910004
,,382,84.820000
,,383,84.839996
,,384,84.820000
,,385,84.900002
,,386,84.870003
,,387,84.760002
,,388,84.860001
,,389,84.849998
,,390,84.870003
,,391,84.900002
,,392,84.910004
,,393,84.860001
,,394,84.889999
,,395,84.760002
,,396,84.839996
,,397,84.790001
,,398,84.839996
,,399,84.879997
,,400,84.889999
,,401,84.830002
,,402,84.879997
,,403,84.820000
,,404,84.870003
,,405,84.860001
,,406,84.860001
,,407,84.809998
,,408,84.820000
,,409,84.870003
,,410,84.860001
,,411,84.800003
,,412,84.800003
,,413,84.800003
,,414,84.809998
,,415,84.870003
,,416,84.889999
,,417,84.849998
,,418,84.849998
,,419,84.830002
,,420,84.900002
,,421,84.879997
,,422,84.809998
,,423,84.849998
,,424,84.820000
,,425,84.860001
,,426,84.870003
,,427,84.849998
,,428,84.910004
,,429,84.870003
,,430,84.830002
,,431,84.830002
,,432,84.800003
,,433,84.889999
,,434,84.839996
,,435,84.860001
,,436,84.879997
,,437,84.800003
,,438,84.849998
,,439,84.820000
,,440,84.839996
,,441,84.889999
,,442,84.809998
,,443,84.900002
,,444,84.779999
,,445,84.800003
,,446,84.839996
,,447,84.809998
,,448,84.790001
,,449,84.839996
,,450,84.830002
,,451,84.940002
,,452,84.879997
,,453,84.830002
,,454,84.849998
,,455,84.889999
,,456,84.839996
,,457,84.839996
,,458,84.900002
,,459,84.879997
,,460,84.830002
,,461,84.870003
,,462,84.839996
,,463,84.900002
,,464,84.889999
,,465,84.820000
,,466,84.849998
,,467,84.830002
,,468,84.820000
,,469,84.889999
,,470,84.820000
,,471,84.870003
,,472,84.839996
,,473,84.790001
,,474,84.860001
,,475,84.809998
,,476,84.800003
,,477,84.870003
,,478,84.820000
,,479,84.860001
,,480,84.790001
,,481,84.860001
,,482,84.839996
,,483,84.839996
,,484,84.860001
,,485,84.809998
,,486,84.889999
,,487,84.930000
,,488,84.879997
,,489,84.820000
,,490,84.870003
,,491,84.879997
,,492,84.839996
,,493,84.849998
,,494,84.849998
,,495,84.800003
,,496,84.839996
,,497,84.809998
,,498,84.860001
,,499,84.870003
,,500,84.930000
,,501,84.889999
,,502,84.779999
,,503,84.900002
,,504,84.919998
,,505,84.790001
,,506,84.849998
,,507,84.870003
,,508,84.849998
,,509,84.889999
,,510,84.830002
,,511,84.839996
,7:
,,0,84.839996
,,1,84.879997
,,2,84.889999
,,3,84.879997
,,4,84.849998
,,5,84.860001
,,6,84.860001
,,7,84.839996
,,8,84.860001
,,9,84.839996
,,10,84.879997
,,11,84.879997
,,12,84.849998
,,13,84.860001
,,14,84.839996
,,15,84.839996
,,16,84.870003
,,17,84.870003
,,18,84.860001
,,19,84.849998
,,20,84.860001
,,21,84.870003
,,22,84.849998
,,23,84.889999
,,24,84.839996
,,25,84.860001
,,26,84.830002
,,27,84.860001
,,28,84.860001
,,29,84.849998
,,30,84.849998
,,31,84.870003
,,32,84.860001
,,33,84.910004
,,34,84.870003
,,35,84.849998
,,36,84.839996
,,37,84.860001
,,38,84.879997
,,39,84.879997
,,40,84.849998
,,41,84.870003
,,42,84.860001
,,43,84.860001
,,44,84.879997
,,45,84.870003
,,46,84.860001
,,47,84.879997
,,48,84.879997
,,49,84.879997
,,50,84.889999
,,51,84.900002
,,52,84.889999
,,53,84.860001
,,54,84.860001
,,55,84.900002
,,56,84.860001
,,57,84.879997
,,58,84.849998
,,59,84.849998
,,60,84.860001
,,61,84.849998
,,62,84.860001
,,63,84.860001
,,64,84.860001
,,65,84.879997
,,66,84.879997
,,67,84.839996
,,68,84.870003
,,69,84.879997
,,70,84.830002
,,71,84.879997
,,72,84.849998
,,73,84.849998
,,74,84.870003
,,75,84.870003
,,76,84.870003
,,77,84.849998
,,78,84.879997
,,79,84.860001
,,80,84.870003
,,81,84.860001
,,82,84.900002
,,83,84.839996
,,84,84.830002
,,85,84.849998
,,86,84.860001
,,87,84.870003
,,88,84.849998
,,89,84.870003
,,90,84.849998
,,91,84.889999
,,92,84.860001
,,93,84.830002
,,94,84.849998
,,95,84.879997
,,96,84.849998
,,97,84.849998
,,98,84.849998
,,99,84.870003
,,100,84.889999
,,101,84.849998
,,102,84.889999
,,103,84.849998
,,104,84.889999
,,105,84.860001
,,106,84.879997
,,107,84.860001
,,108,84.870003
,,109,84.860001
,,110,84.860001
,,111,84.889999
,,112,84.889999
,,113,84.860001
,,114,84.879997
,,115,84.860001
,,116,84.870003
,,117,84.879997
,,118,84.849998
,,119,84.860001
,,120,84.870003
,,121,84.879997
,,122,84.879997
,,123,84.889999
,,124,84.870003
,,125,84.879997
,,126,84.839996
,,127,84.849998
,,128,84.870003
,,129,84.870003
,,130,84.860001
,,131,84.870003
,,132,84.849998
,,133,84.870003
,,134,84.870003
,,135,84.849998
,,136,84.839996
,,137,84.860001
,,138,84.839996
,,139,84.839996
,,140,84.839996
,,141,84.870003
,,142,84.839996
,,143,84.860001
,,144,84.830002
,,145,84.839996
,,146,84.849998
,,147,84.870003
,,148,84.889999
,,149,84.879997
,,150,84.879997
,,151,84.849998
,,152,84.870003
,,153,84.879997
,,154,84.849998
,,155,84.879997
,,156,84.849998
,,157,84.870003
,,158,84.839996
,,159,84.870003
,,160,84.870003
,,161,84.860001
,,162,84.849998
,,163,84.889999
,,164,84.839996
,,165,84.849998
,,166,84.839996
,,167,84.879997
,,168,84.860001
,,169,84.849998
,,170,84.889999
,,171,84.870003
,,172,84.849998
,,173,84.870003
,,174,84.870003
,,175,84.870003
,,176,84.849998
,,177,84.870003
,,178,84.849998
,,179,84.849998
,,180,84.860001
,,181,84.870003
,,182,84.879997
,,183,84.870003
,,184,84.849998
,,185,84.860001
,,186,84.849998
,,187,84.849998
,,188,84.839996
,,189,84.849998
,,190,84.839996
,,191,84.860001
,,192,84.870003
,,193,84.870003
,,194,84.839996
,,195,84.870003
,,196,84.879997
,,197,84.889999
,,198,84.839996
,,199,84.839996
,,200,84.870003
,,201,84.879997
,,202,84.849998
,,203,84.839996
,,204,84.889999
,,205,84.839996
,,206,84.879997
,,207,84.879997
,,208,84.839996
,,209,84.860001
,,210,84.879997
,,211,84.879997
,,212,84.889999
,,213,84.849998
,,214,84.849998
,,215,84.860001
,,216,84.860001
,,217,84.900002
,,218,84.870003
,,219,84.860001
,,220,84.870003
,,221,84.870003
,,222,84.879997
,,223,84.870003
,,224,84.879997
,,225,84.870003
,,226,84.849998
,,227,84.879997
,,228,84.889999
,,229,84.860001
,,230,84.889999
,,231,84.870003
,,232,84.879997
,,233,84.879997
,,234,84.889999
,,235,84.879997
,,236,84.839996
,,237,84.889999
,,238,84.870003
,,239,84.849998
,,240,84.860001
,,241,84.849998
,,242,84.849998
,,243,84.839996
,,244,84.860001
,,245,84.870003
,,246,84.839996
,,247,84.870003
,,248,84.870003
,,249,84.860001
,,250,84.870003
,,251,84.860001
,,252,84.820000
,,253,84.849998
,,254,84.889999
,,255,84.870003
,,256,84.849998
,,257,84.870003
,,258,84.879997
,,259,84.889999
,,260,84.870003
,,261,84.870003
,,262,84.870003
,,263,84.830002
,,264,84.870003
,,265,84.860001
,,266,84.849998
,,267,84.870003
,,268,84.839996
,,269,84.849998
,,270,84.849998
,,271,84.870003
,,272,84.839996
,,273,84.860001
,,274,84.870003
,,275,84.839996
,,276,84.860001
,,277,84.860001
,,278,84.860001
,,279,84.870003
,,280,84.849998
,,281,84.839996
,,282,84.879997
,,283,84.860001
,,284,84.889999
,,285,84.870003
,,286,84.889999
,,287,84.879997
,,288,84.849998
,,289,84.839996
,,290,84.870003
,,291,84.860001
,,292,84.839996
,,293,84.860001
,,294,84.879997
,,295,84.860001
,,296,84.889999
,,297,84.849998
,,298,84.889999
,,299,84.860001
,,300,84.839996
,,301,84.879997
,,302,84.849998
,,303,84.889999
,,304,84.870003
,,305,84.870003
,,306,84.870003
,,307,84.849998
,,308,84.879997
,,309,84.839996
,,310,84.879997
,,311,84.839996
,,312,84.889999
,,313,84.860001
,,314,84.879997
,,315,84.870003
,,316,84.849998
,,317,84.860001
,,318,84.860001
,,319,84.870003
,,320,84.860001
,,321,84.870003
,,322,84.879997
,,323,84.839996
,,324,84.879997
,,325,84.870003
,,326,84.879997
,,327,84.879997
,,328,84.849998
,,329,84.849998
,,330,84.870003
,,331,84.879997
,,332,84.870003
,,333,84.849998
,,334,84.870003
,,335,84.879997
,,336,84.879997
,,337,84.870003
,,338,84.900002
,,339,84.900002
,,340,84.860001
,,341,84.879997
,,342,84.870003
,,343,84.839996
,,344,84.860001
,,345,84.860001
,,346,84.839996
,,347,84.849998
,,348,84.849998
,,349,84.870003
,,350,84.879997
,,351,84.839996
,,352,84.860001
,,353,84.849998
,,354,84.879997
,,355,84.879997
,,356,84.849998
,,357,84.889999
,,358,84.849998
,,359,84.889999
,,360,84.870003
,,361,84.900002
,,362,84.870003
,,363,84.849998
,,364,84.839996
,,365,84.849998
,,366,84.849998
,,367,84.870003
,,368,84.870003
,,369,84.839996
,,370,84.839996
,,371,84.900002
,,372,84.879997
,,373,84.889999
,,374,84.870003
,,375,84.879997
,,376,84.860001
,,377,84.860001
,,378,84.879997
,,379,84.879997
,,380,84.870003
,,381,84.860001
,,382,84.879997
,,383,84.879997
,,384,84.849998
,,385,84.860001
,,386,84.849998
,,387,84.870003
,,388,84.860001
,,389,84.879997
,,390,84.870003
,,391,84.870003
,,392,84.860001
,,393,84.889999
,,394,84.879997
,,395,84.860001
,,396,84.849998
,,397,84.860001
,,398,84.849998
,,399,84.879997
,,400,84.870003
,,401,84.889999
,,402,84.879997
,,403,84.860001
,,404,84.849998
,,405,84.839996
,,406,84.860001
,,407,84.860001
,,408,84.910004
,,409,84.849998
,,410,84.879997
,,411,84.879997
,,412,84.889999
,,413,84.889999
,,414,84.879997
,,415,84.900002
,,416,84.879997
,,417,84.870003
,,418,84.849998
,,419,84.849998
,,420,84.849998
,,421,84.879997
,,422,84.860001
,,423,84.839996
,,424,84.860001
,,425,84.900002
,,426,84.889999
,,427,84.879997
,,428,84.879997
,,429,84.860001
,,430,84.879997
,,431,84.860001
,,432,84.860001
,,433,84.860001
,,434,84.870003
,,435,84.889999
,,436,84.849998
,,437,84.849998
,,438,84.889999
,,439,84.879997
,,440,84.870003
,,441,84.830002
,,442,84.849998
,,443,84.870003
,,444,84.849998
,,445,84.860001
,,446,84.839996
,,447,84.870003
,,448,84.860001
,,449,84.870003
,,450,84.879997
,,451,84.870003
,,452,84.870003
,,453,84.860001
,,454,84.870003
,,455,84.870003
,,456,84.900002
,,457,84.839996
,,458,84.849998
,,459,84.849998
,,460,84.870003
,,461,84.879997
,,462,84.839996
,,463,84.860001
,,464,84.860001
,,465,84.879997
,,466,84.870003
,,467,84.889999
,,468,84.849998
,,469,84.860001
,,470,84.849998
,,471,84.889999
,,472,84.860001
,,473,84.889999
,,474,84.870003
,,475,84.849998
,,476,84.860001
,,477,84.860001
,,478,84.849998
,,479,84.860001
,,480,84.849998
,,481,84.889999
,,482,84.870003
,,483,84.870003
,,484,84.870003
,,485,84.889999
,,486,84.860001
,,487,84.860001
,,488,84.879997
,,489,84.849998
,,490,84.860001
,,491,84.870003
,,492,84.870003
,,493,84.860001
,,494,84.849998
,,495,84.860001
,,496,84.900002
,,497,84.879997
,,498,84.849998
,,499,84.849998
,,500,84.870003
,,501,84.879997
,,502,84.879997
,,503,84.860001
,,504,84.889999
,,505,84.879997
,,506,84.849998
,,507,84.860001
,,508,84.849998
,,509,84.879997
,,510,84.860001
,,511,84.839996
2:
,0:
,,0,84.750000
,,1,84.839996
,,2,84.930000
,,3,84.040001
,,4,85.050003
,,5,84.669998
,,6,84.779999
,,7,84.870003
,,8,84.440002
,,9,84.949997
,,10,84.860001
,,11,84.889999
,,12,84.930000
,,13,84.930000
,,14,84.639999
,,15,84.800003
,,16,84.059998
,,17,84.760002
,,18,84.669998
,,19,85.070000
,,20,84.930000
,,21,84.650002
,,22,84.839996
,,23,84.849998
,,24,84.820000
,,25,84.889999
,,26,84.870003
,,27,84.720001
,,28,84.660004
,,29,84.739998
,,30,84.500000
,,31,84.650002
,,32,84.709999
,,33,84.849998
,,34,84.860001
,,35,84.769997
,,36,85.029999
,,37,84.180000
,,38,84.680000
,,39,84.779999
,,40,84.370003
,,41,84.959999
,,42,84.870003
,,43,84.269997
,,44,84.940002
,,45,84.820000
,,46,84.919998
,,47,84.860001
,,48,84.830002
,,49,84.769997
,,50,84.870003
,,51,84.790001
,,52,84.709999
,,53,85.000000
,,54,84.889999
,,55,84.809998
,,56,85.099998
,,57,84.860001
,,58,84.809998
,,59,84.650002
,,60,84.820000
,,61,84.970001
,,62,84.760002
,,63,85.040001
,1:
,,0,82.099998
,,1,83.860001
,,2,84.699997
,,3,84.739998
,,4,83.959999
,,5,83.860001
,,6,82.849998
,,7,84.360001
,,8,84.290001
,,9,80.230003
,,10,83.110001
,,11,84.370003
,,12,83.800003
,,13,83.139999
,,14,83.550003
,,15,83.839996
,,16,82.989998
,,17,83.209999
,,18,84.790001
,,19,83.320000
,,20,84.279999
,,21,84.029999
,,22,83.839996
,,23,82.129997
,,24,84.150002
,,25,84.470001
,,26,82.919998
,,27,83.760002
,,28,84.500000
,,29,84.330002
,,30,81.980003
,,31,84.410004
,,32,83.150002
,,33,83.639999
,,34,83.449997
,,35,84.360001
,,36,83.050003
,,37,83.650002
,,38,83.339996
,,39,83.709999
,,40,83.599998
,,41,82.919998
,,42,83.839996
,,43,83.910004
,,44,84.080002
,,45,84.239998
,,46,84.870003
,,47,84.730003
,,48,84.300003
,,49,83.989998
,,50,84.290001
,,51,83.290001
,,52,84.419998
,,53,84.190002
,,54,84.389999
,,55,82.580002
,,56,83.360001
,,57,84.000000
,,58,83.680000
,,59,83.699997
,,60,83.150002
,,61,84.349998
,,62,84.199997
,,63,84.099998
,2:
,,0,81.400002
,,1,83.820000
,,2,84.300003
,,3,84.790001
,,4,83.459999
,,5,84.839996
,,6,81.959999
,,7,84.830002
,,8,83.800003
,,9,84.849998
,,10,82.379997
,,11,83.650002
,,12,82.389999
,,13,82.559998
,,14,83.610001
,,15,84.790001
,,16,82.230003
,,17,84.970001
,,18,84.739998
,,19,84.860001
,,20,84.519997
,,21,81.779999
,,22,84.809998
,,23,84.570000
,,24,84.760002
,,25,84.750000
,,26,84.930000
,,27,84.470001
,,28,81.430000
,,29,83.459999
,,30,84.320000
,,31,84.660004
,,32,84.919998
,,33,82.949997
,,34,84.750000
,,35,83.110001
,,36,84.349998
,,37,84.680000
,,38,84.709999
,,39,84.800003
,,40,85.029999
,,41,84.540001
,,42,84.750000
,,43,82.529999
,,44,84.599998
,,45,84.839996
,,46,84.529999
,,47,84.699997
,,48,84.820000
,,49,84.849998
,,50,83.220001
,,51,83.779999
,,52,84.500000
,,53,83.360001
,,54,82.519997
,,55,83.459999
,,56,84.830002
,,57,84.730003
,,58,84.029999
,,59,83.040001
,,60,84.599998
,,61,84.389999
,,62,84.699997
,,63,84.650002
,,64,84.680000
,,65,84.269997
,,66,84.660004
,,67,84.680000
,,68,83.620003
,,69,84.610001
,,70,84.900002
,,71,84.639999
,,72,82.849998
,,73,83.699997
,,74,83.629997
,,75,84.769997
,,76,84.650002
,,77,84.730003
,,78,83.209999
,,79,84.739998
,,80,84.669998
,,81,83.449997
,,82,82.309998
,,83,84.879997
,,84,84.900002
,,85,84.599998
,,86,83.910004
,,87,84.919998
,,88,84.620003
,,89,84.610001
,,90,84.639999
,,91,84.379997
,,92,84.839996
,,93,84.070000
,,94,84.239998
,,95,83.120003
,,96,83.349998
,,97,84.680000
,,98,84.199997
,,99,83.239998
,,100,84.809998
,,101,83.349998
,,102,83.800003
,,103,82.260002
,,104,83.680000
,,105,83.889999
,,106,84.019997
,,107,83.410004
,,108,84.730003
,,109,84.989998
,,110,84.849998
,,111,83.709999
,,112,83.949997
,,113,81.839996
,,114,84.139999
,,115,83.529999
,,116,84.919998
,,117,84.750000
,,118,84.129997
,,119,84.330002
,,120,78.809998
,,121,84.720001
,,122,81.790001
,,123,84.000000
,,124,83.919998
,,125,84.889999
,,126,84.820000
,,127,84.849998
,3:
,,0,84.150002
,,1,83.010002
,,2,83.300003
,,3,83.820000
,,4,82.639999
,,5,84.160004
,,6,84.120003
,,7,84.470001
,,8,82.209999
,,9,83.500000
,,10,83.059998
,,11,83.199997
,,12,84.080002
,,13,83.209999
,,14,82.629997
,,15,83.290001
,,16,82.989998
,,17,83.419998
,,18,84.110001
,,19,83.690002
,,20,84.099998
,,21,84.790001
,,22,83.220001
,,23,83.250000
,,24,84.879997
,,25,80.160004
,,26,81.489998
,,27,80.449997
,,28,84.580002
,,29,82.519997
,,30,83.519997
,,31,83.449997
,,32,84.050003
,,33,84.150002
,,34,83.809998
,,35,82.089996
,,36,83.980003
,,37,83.199997
,,38,83.150002
,,39,82.250000
,,40,83.099998
,,41,83.660004
,,42,83.919998
,,43,83.870003
,,44,82.150002
,,45,84.760002
,,46,82.250000
,,47,83.230003
,,48,82.510002
,,49,84.879997
,,50,83.470001
,,51,83.480003
,,52,84.110001
,,53,82.580002
,,54,83.239998
,,55,84.410004
,,56,83.269997
,,57,84.089996
,,58,83.519997
,,59,83.290001
,,60,83.889999
,,61,83.760002
,,62,84.089996
,,63,83.379997
,,64,84.010002
,,65,81.720001
,,66,82.070000
,,67,83.779999
,,68,83.519997
,,69,83.510002
,,70,83.169998
,,71,83.849998
,,72,84.849998
,,73,82.519997
,,74,83.860001
,,75,84.519997
,,76,84.260002
,,77,82.459999
,,78,83.139999
,,79,83.290001
,,80,83.760002
,,81,83.559998
,,82,81.059998
,,83,83.690002
,,84,83.269997
,,85,83.019997
,,86,82.620003
,,87,83.699997
,,88,81.120003
,,89,83.290001
,,90,83.449997
,,91,83.989998
,,92,83.660004
,,93,83.709999
,,94,84.809998
,,95,84.610001
,,96,84.820000
,,97,83.190002
,,98,83.779999
,,99,84.589996
,,100,83.809998
,,101,82.260002
,,102,82.639999
,,103,84.769997
,,104,83.129997
,,105,83.900002
,,106,84.230003
,,107,83.330002
,,108,83.529999
,,109,82.980003
,,110,83.669998
,,111,83.730003
,,112,81.709999
,,113,79.709999
,,114,82.839996
,,115,83.260002
,,116,82.839996
,,117,84.000000
,,118,82.629997
,,119,79.900002
,,120,82.949997
,,121,83.889999
,,122,82.110001
,,123,83.410004
,,124,83.269997
,,125,82.309998
,,126,83.150002
,,127,83.680000
,4:
,,0,84.980003
,,1,84.800003
,,2,84.410004
,,3,84.779999
,,4,84.239998
,,5,84.199997
,,6,84.809998
,,7,84.910004
,,8,84.889999
,,9,84.529999
,,10,84.839996
,,11,84.269997
,,12,84.480003
,,13,84.699997
,,14,84.790001
,,15,84.779999
,,16,84.660004
,,17,84.800003
,,18,84.739998
,,19,84.370003
,,20,84.739998
,,21,84.489998
,,22,84.879997
,,23,84.919998
,,24,84.510002
,,25,84.059998
,,26,84.720001
,,27,84.550003
,,28,84.830002
,,29,84.779999
,,30,84.059998
,,31,84.720001
,,32,84.459999
,,33,84.650002
,,34,84.699997
,,35,84.820000
,,36,84.860001
,,37,84.610001
,,38,84.550003
,,39,84.879997
,,40,84.879997
,,41,84.139999
,,42,84.769997
,,43,84.680000
,,44,84.309998
,,45,84.550003
,,46,84.519997
,,47,84.750000
,,48,84.589996
,,49,84.540001
,,50,84.470001
,,51,84.839996
,,52,84.720001
,,53,84.300003
,,54,84.610001
,,55,84.480003
,,56,84.400002
,,57,84.629997
,,58,84.809998
,,59,84.940002
,,60,84.519997
,,61,84.790001
,,62,84.800003
,,63,84.269997
,,64,84.610001
,,65,84.489998
,,66,83.650002
,,67,84.699997
,,68,84.800003
,,69,84.709999
,,70,84.739998
,,71,84.889999
,,72,84.489998
,,73,84.699997
,,74,84.739998
,,75,84.720001
,,76,84.430000
,,77,84.949997
,,78,84.650002
,,79,84.989998
,,80,84.779999
,,81,84.320000
,,82,84.839996
,,83,84.639999
,,84,84.839996
,,85,84.760002
,,86,84.930000
,,87,84.449997
,,88,84.870003
,,89,84.660004
,,90,84.769997
,,91,84.870003
,,92,84.419998
,,93,84.820000
,,94,83.949997
,,95,84.300003
,,96,84.820000
,,97,84.629997
,,98,83.709999
,,99,84.339996
,,100,84.779999
,,101,84.769997
,,102,84.769997
,,103,84.430000
,,104,83.500000
,,105,84.699997
,,106,84.940002
,,107,84.820000
,,108,84.800003
,,109,84.790001
,,110,84.860001
,,111,84.849998
,,112,84.669998
,,113,84.839996
,,114,84.029999
,,115,85.059998
,,116,84.720001
,,117,84.720001
,,118,84.739998
,,119,84.010002
,,120,84.669998
,,121,84.790001
,,122,84.709999
,,123,84.900002
,,124,84.870003
,,125,84.820000
,,126,84.529999
,,127,84.470001
,,128,84.849998
,,129,84.449997
,,130,84.470001
,,131,84.379997
,,132,84.370003
,,133,84.519997
,,134,84.900002
,,135,84.790001
,,136,84.699997
,,137,84.400002
,,138,84.809998
,,139,84.839996
,,140,84.550003
,,141,84.559998
,,142,84.750000
,,143,84.440002
,,144,84.629997
,,145,84.809998
,,146,84.279999
,,147,84.629997
,,148,84.470001
,,149,84.849998
,,150,84.660004
,,151,84.529999
,,152,84.370003
,,153,84.809998
,,154,84.800003
,,155,84.720001
,,156,84.349998
,,157,84.440002
,,158,84.709999
,,159,84.860001
,,160,84.860001
,,161,84.870003
,,162,84.680000
,,163,84.730003
,,164,84.760002
,,165,84.930000
,,166,84.790001
,,167,84.699997
,,168,84.720001
,,169,84.379997
,,170,84.940002
,,171,84.739998
,,172,84.919998
,,173,84.720001
,,174,84.739998
,,175,84.709999
,,176,84.680000
,,177,84.800003
,,178,84.849998
,,179,84.809998
,,180,84.820000
,,181,84.809998
,,182,84.900002
,,183,84.250000
,,184,84.709999
,,185,84.809998
,,186,84.790001
,,187,84.809998
,,188,84.720001
,,189,84.959999
,,190,84.959999
,,191,84.910004
,,192,84.820000
,,193,84.709999
,,194,84.690002
,,195,84.550003
,,196,84.480003
,,197,84.639999
,,198,84.790001
,,199,84.589996
,,200,84.239998
,,201,84.919998
,,202,84.800003
,,203,84.239998
,,204,84.940002
,,205,84.580002
,,206,84.589996
,,207,84.160004
,,208,84.330002
,,209,84.870003
,,210,84.699997
,,211,84.730003
,,212,84.680000
,,213,84.830002
,,214,84.809998
,,215,84.169998
,,216,84.790001
,,217,84.800003
,,218,84.750000
,,219,84.370003
,,220,84.910004
,,221,84.379997
,,222,84.820000
,,223,84.750000
,,224,84.779999
,,225,84.989998
,,226,84.750000
,,227,84.529999
,,228,84.470001
,,229,84.820000
,,230,84.510002
,,231,84.800003
,,232,84.459999
,,233,84.839996
,,234,84.620003
,,235,84.790001
,,236,84.760002
,,237,84.739998
,,238,84.760002
,,239,84.540001
,,240,84.839996
,,241,84.790001
,,242,84.739998
,,243,84.769997
,,244,84.870003
,,245,84.790001
,,246,84.980003
,,247,83.970001
,,248,84.370003
,,249,84.739998
,,250,84.580002
,,251,84.779999
,,252,84.580002
,,253,84.730003
,,254,84.639999
,,255,84.739998
,5:
,,0,84.910004
,,1,84.959999
,,2,84.809998
,,3,84.870003
,,4,84.839996
,,5,84.879997
,,6,84.900002
,,7,84.779999
,,8,84.849998
,,9,84.889999
,,10,84.800003
,,11,84.820000
,,12,84.940002
,,13,84.910004
,,14,84.809998
,,15,84.739998
,,16,84.820000
,,17,84.910004
,,18,84.889999
,,19,84.860001
,,20,84.769997
,,21,84.919998
,,22,84.820000
,,23,84.940002
,,24,84.809998
,,25,84.760002
,,26,84.760002
,,27,84.879997
,,28,84.849998
,,29,84.800003
,,30,84.849998
,,31,84.889999
,,32,84.910004
,,33,84.849998
,,34,84.930000
,,35,84.809998
,,36,84.769997
,,37,84.709999
,,38,84.830002
,,39,84.820000
,,40,84.750000
,,41,84.830002
,,42,84.809998
,,43,84.830002
,,44,84.830002
,,45,84.910004
,,46,84.949997
,,47,84.910004
,,48,84.970001
,,49,84.820000
,,50,84.779999
,,51,84.860001
,,52,84.830002
,,53,84.760002
,,54,84.889999
,,55,84.790001
,,56,84.809998
,,57,84.709999
,,58,84.620003
,,59,84.879997
,,60,84.849998
,,61,84.820000
,,62,84.839996
,,63,84.900002
,,64,84.790001
,,65,84.779999
,,66,84.849998
,,67,84.910004
,,68,84.910004
,,69,84.709999
,,70,84.910004
,,71,84.940002
,,72,84.870003
,,73,84.790001
,,74,84.820000
,,75,84.849998
,,76,84.800003
,,77,84.820000
,,78,84.860001
,,79,84.839996
,,80,84.820000
,,81,84.940002
,,82,84.910004
,,83,84.879997
,,84,84.860001
,,85,84.779999
,,86,84.750000
,,87,84.839996
,,88,84.849998
,,89,84.820000
,,90,84.839996
,,91,84.919998
,,92,84.820000
,,93,84.860001
,,94,84.919998
,,95,84.860001
,,96,84.919998
,,97,84.830002
,,98,84.809998
,,99,84.930000
,,100,84.779999
,,101,84.970001
,,102,84.900002
,,103,84.760002
,,104,84.879997
,,105,84.809998
,,106,84.860001
,,107,84.879997
,,108,84.760002
,,109,84.830002
,,110,84.900002
,,111,84.860001
,,112,84.889999
,,113,84.860001
,,114,84.839996
,,115,84.820000
,,116,84.790001
,,117,84.919998
,,118,84.870003
,,119,84.889999
,,120,84.680000
,,121,84.790001
,,122,84.910004
,,123,84.849998
,,124,84.870003
,,125,84.820000
,,126,84.820000
,,127,84.839996
,,128,84.970001
,,129,84.889999
,,130,84.849998
,,131,84.839996
,,132,84.830002
,,133,84.870003
,,134,84.889999
,,135,84.879997
,,136,84.860001
,,137,84.830002
,,138,84.800003
,,139,84.820000
,,140,84.870003
,,141,84.860001
,,142,84.889999
,,143,84.870003
,,144,84.849998
,,145,84.919998
,,146,84.830002
,,147,84.860001
,,148,84.790001
,,149,84.830002
,,150,84.760002
,,151,84.839996
,,152,84.820000
,,153,84.629997
,,154,84.809998
,,155,84.919998
,,156,84.910004
,,157,84.860001
,,158,84.919998
,,159,84.879997
,,160,84.800003
,,161,84.940002
,,162,84.860001
,,163,84.760002
,,164,84.930000
,,165,84.889999
,,166,84.889999
,,167,84.809998
,,168,84.930000
,,169,84.760002
,,170,84.919998
,,171,84.870003
,,172,84.800003
,,173,84.900002
,,174,84.879997
,,175,84.790001
,,176,84.769997
,,177,84.910004
,,178,84.910004
,,179,84.709999
,,180,84.870003
,,181,84.870003
,,182,84.849998
,,183,84.800003
,,184,84.809998
,,185,84.910004
,,186,84.849998
,,187,84.839996
,,188,84.790001
,,189,84.739998
,,190,84.830002
,,191,84.959999
,,192,84.830002
,,193,84.849998
,,194,84.870003
,,195,84.839996
,,196,84.879997
,,197,84.839996
,,198,84.889999
,,199,84.879997
,,200,84.849998
,,201,84.889999
,,202,84.750000
,,203,84.839996
,,204,84.970001
,,205,84.860001
,,206,84.940002
,,207,84.879997
,,208,84.860001
,,209,84.739998
,,210,84.820000
,,211,84.889999
,,212,84.879997
,,213,84.830002
,,214,84.730003
,,215,84.889999
,,216,84.739998
,,217,84.820000
,,218,84.870003
,,219,84.839996
,,220,84.860001
,,221,84.800003
,,222,84.720001
,,223,84.820000
,,224,84.820000
,,225,84.839996
,,226,84.919998
,,227,84.820000
,,228,84.889999
,,229,84.839996
,,230,84.879997
,,231,84.849998
,,232,84.809998
,,233,84.849998
,,234,84.870003
,,235,84.839996
,,236,84.849998
,,237,84.900002
,,238,84.959999
,,239,84.900002
,,240,84.660004
,,241,84.720001
,,242,84.839996
,,243,84.820000
,,244,84.889999
,,245,84.730003
,,246,84.730003
,,247,84.839996
,,248,84.820000
,,249,84.860001
,,250,84.900002
,,251,84.800003
,,252,84.830002
,,253,84.680000
,,254,84.790001
,,255,84.870003
,6:
,,0,84.820000
,,1,84.860001
,,2,84.809998
,,3,84.889999
,,4,84.919998
,,5,84.809998
,,6,84.919998
,,7,84.849998
,,8,84.830002
,,9,84.800003
,,10,84.849998
,,11,84.790001
,,12,84.809998
,,13,84.849998
,,14,84.860001
,,15,84.860001
,,16,84.790001
,,17,84.879997
,,18,84.870003
,,19,84.889999
,,20,84.820000
,,21,84.809998
,,22,84.860001
,,23,84.870003
,,24,84.830002
,,25,84.790001
,,26,84.839996
,,27,84.849998
,,28,84.849998
,,29,84.889999
,,30,84.830002
,,31,84.900002
,,32,84.820000
,,33,84.769997
,,34,84.839996
,,35,84.790001
,,36,84.769997
,,37,84.849998
,,38,84.879997
,,39,84.870003
,,40,84.889999
,,41,84.889999
,,42,84.910004
,,43,84.750000
,,44,84.860001
,,45,84.849998
,,46,84.839996
,,47,84.849998
,,48,84.889999
,,49,84.849998
,,50,84.860001
,,51,84.790001
,,52,84.889999
,,53,84.820000
,,54,84.839996
,,55,84.900002
,,56,84.849998
,,57,84.900002
,,58,84.769997
,,59,84.910004
,,60,84.879997
,,61,84.900002
,,62,84.870003
,,63,84.900002
,,64,84.889999
,,65,84.879997
,,66,84.849998
,,67,84.839996
,,68,84.889999
,,69,84.849998
,,70,84.830002
,,71,84.820000
,,72,84.830002
,,73,84.849998
,,74,84.820000
,,75,84.779999
,,76,84.839996
,,77,84.830002
,,78,84.849998
,,79,84.870003
,,80,84.870003
,,81,84.860001
,,82,84.699997
,,83,84.849998
,,84,84.779999
,,85,84.870003
,,86,84.870003
,,87,84.879997
,,88,84.919998
,,89,84.870003
,,90,84.800003
,,91,84.820000
,,92,84.800003
,,93,84.889999
,,94,84.849998
,,95,84.820000
,,96,84.879997
,,97,84.900002
,,98,84.860001
,,99,84.879997
,,100,84.860001
,,101,84.849998
,,102,84.839996
,,103,84.779999
,,104,84.809998
,,105,84.820000
,,106,84.879997
,,107,84.809998
,,108,84.870003
,,109,84.800003
,,110,84.849998
,,111,84.820000
,,112,84.889999
,,113,84.879997
,,114,84.889999
,,115,84.809998
,,116,84.839996
,,117,84.870003
,,118,84.889999
,,119,84.870003
,,120,84.839996
,,121,84.860001
,,122,84.849998
,,123,84.889999
,,124,84.809998
,,125,84.849998
,,126,84.809998
,,127,84.889999
,,128,84.870003
,,129,84.889999
,,130,84.889999
,,131,84.830002
,,132,84.769997
,,133,84.860001
,,134,84.889999
,,135,84.849998
,,136,84.959999
,,137,84.900002
,,138,84.849998
,,139,84.849998
,,140,84.839996
,,141,84.889999
,,142,84.830002
,,143,84.849998
,,144,84.849998
,,145,84.870003
,,146,84.860001
,,147,84.830002
,,148,84.900002
,,149,84.839996
,,150,84.870003
,,151,84.910004
,,152,84.870003
,,153,84.849998
,,154,84.849998
,,155,84.839996
,,156,84.860001
,,157,84.800003
,,158,84.879997
,,159,84.879997
,,160,84.839996
,,161,84.760002
,,162,84.870003
,,163,84.849998
,,164,84.870003
,,165,84.849998
,,166,84.809998
,,167,84.879997
,,168,84.839996
,,169,84.839996
,,170,84.849998
,,171,84.809998
,,172,84.879997
,,173,84.839996
,,174,84.820000
,,175,84.779999
,,176,84.879997
,,177,84.820000
,,178,84.879997
,,179,84.830002
,,180,84.820000
,,181,84.839996
,,182,84.699997
,,183,84.889999
,,184,84.849998
,,185,84.900002
,,186,84.860001
,,187,84.849998
,,188,84.870003
,,189,84.900002
,,190,84.860001
,,191,84.900002
,,192,84.860001
,,193,84.860001
,,194,84.910004
,,195,84.849998
,,196,84.760002
,,197,84.870003
,,198,84.839996
,,199,84.839996
,,200,84.900002
,,201,84.879997
,,202,84.820000
,,203,84.839996
,,204,84.730003
,,205,84.930000
,,206,84.860001
,,207,84.889999
,,208,84.849998
,,209,84.809998
,,210,84.809998
,,211,84.809998
,,212,84.739998
,,213,84.849998
,,214,84.910004
,,215,84.849998
,,216,84.860001
,,217,84.809998
,,218,84.849998
,,219,84.870003
,,220,84.870003
,,221,84.849998
,,222,84.820000
,,223,84.910004
,,224,84.839996
,,225,84.849998
,,226,84.809998
,,227,84.830002
,,228,84.860001
,,229,84.809998
,,230,84.959999
,,231,84.889999
,,232,84.870003
,,233,84.870003
,,234,84.820000
,,235,84.809998
,,236,84.870003
,,237,84.860001
,,238,84.790001
,,239,84.839996
,,240,84.800003
,,241,84.830002
,,242,84.879997
,,243,84.870003
,,244,84.790001
,,245,84.820000
,,246,84.809998
,,247,84.830002
,,248,84.839996
,,249,84.870003
,,250,84.870003
,,251,84.860001
,,252,84.820000
,,253,84.919998
,,254,84.849998
,,255,84.800003
,,256,84.790001
,,257,84.849998
,,258,84.800003
,,259,84.860001
,,260,84.820000
,,261,84.779999
,,262,84.889999
,,263,84.860001
,,264,84.839996
,,265,84.800003
,,266,84.839996
,,267,84.839996
,,268,84.900002
,,269,84.889999
,,270,84.879997
,,271,84.839996
,,272,84.930000
,,273,84.849998
,,274,84.769997
,,275,84.839996
,,276,84.839996
,,277,84.889999
,,278,84.849998
,,279,84.889999
,,280,84.820000
,,281,84.879997
,,282,84.900002
,,283,84.860001
,,284,84.849998
,,285,84.849998
,,286,84.879997
,,287,84.889999
,,288,84.879997
,,289,84.900002
,,290,84.830002
,,291,84.849998
,,292,84.870003
,,293,84.790001
,,294,84.809998
,,295,84.849998
,,296,84.800003
,,297,84.889999
,,298,84.930000
,,299,84.900002
,,300,84.830002
,,301,84.820000
,,302,84.889999
,,303,84.889999
,,304,84.900002
,,305,84.870003
,,306,84.879997
,,307,84.870003
,,308,84.910004
,,309,84.860001
,,310,84.870003
,,311,84.830002
,,312,84.860001
,,313,84.800003
,,314,84.830002
,,315,84.849998
,,316,84.860001
,,317,84.860001
,,318,84.860001
,,319,84.879997
,,320,84.830002
,,321,84.839996
,,322,84.820000
,,323,84.769997
,,324,84.790001
,,325,84.860001
,,326,84.790001
,,327,84.879997
,,328,84.860001
,,329,84.800003
,,330,84.889999
,,331,84.849998
,,332,84.860001
,,333,84.849998
,,334,84.870003
,,335,84.849998
,,336,84.849998
,,337,84.860001
,,338,84.820000
,,339,84.849998
,,340,84.870003
,,341,84.809998
,,342,84.860001
,,343,84.900002
,,344,84.910004
,,345,84.849998
,,346,84.879997
,,347,84.839996
,,348,84.800003
,,349,84.809998
,,350,84.779999
,,351,84.889999
,,352,84.879997
,,353,84.879997
,,354,84.870003
,,355,84.870003
,,356,84.900002
,,357,84.849998
,,358,84.919998
,,359,84.910004
,,360,84.879997
,,361,84.730003
,,362,84.849998
,,363,84.879997
,,364,84.830002
,,365,84.870003
,,366,84.919998
,,367,84.879997
,,368,84.879997
,,369,84.879997
,,370,84.949997
,,371,84.870003
,,372,84.889999
,,373,84.820000
,,374,84.839996
,,375,84.839996
,,376,84.849998
,,377,84.779999
,,378,84.860001
,,379,84.889999
,,380,84.809998
,,381,84.860001
,,382,84.809998
,,383,84.820000
,,384,84.870003
,,385,84.910004
,,386,84.870003
,,387,84.779999
,,388,84.800003
,,389,84.879997
,,390,84.870003
,,391,84.879997
,,392,84.919998
,,393,84.849998
,,394,84.879997
,,395,84.739998
,,396,84.870003
,,397,84.820000
,,398,84.830002
,,399,84.879997
,,400,84.879997
,,401,84.820000
,,402,84.879997
,,403,84.830002
,,404,84.870003
,,405,84.839996
,,406,84.860001
,,407,84.839996
,,408,84.830002
,,409,84.849998
,,410,84.860001
,,411,84.809998
,,412,84.760002
,,413,84.839996
,,414,84.839996
,,415,84.870003
,,416,84.900002
,,417,84.900002
,,418,84.860001
,,419,84.839996
,,420,84.900002
,,421,84.900002
,,422,84.839996
,,423,84.839996
,,424,84.849998
,,425,84.830002
,,426,84.889999
,,427,84.849998
,,428,84.919998
,,429,84.849998
,,430,84.839996
,,431,84.769997
,,432,84.830002
,,433,84.919998
,,434,84.849998
,,435,84.849998
,,436,84.900002
,,437,84.800003
,,438,84.809998
,,439,84.820000
,,440,84.820000
,,441,84.930000
,,442,84.790001
,,443,84.940002
,,444,84.720001
,,445,84.809998
,,446,84.860001
,,447,84.809998
,,448,84.760002
,,449,84.849998
,,450,84.879997
,,451,84.930000
,,452,84.919998
,,453,84.839996
,,454,84.870003
,,455,84.870003
,,456,84.849998
,,457,84.820000
,,458,84.870003
,,459,84.870003
,,460,84.830002
,,461,84.889999
,,462,84.830002
,,463,84.900002
,,464,84.849998
,,465,84.860001
,,466,84.879997
,,467,84.820000
,,468,84.820000
,,469,84.900002
,,470,84.809998
,,471,84.879997
,,472,84.830002
,,473,84.760002
,,474,84.849998
,,475,84.870003
,,476,84.860001
,,477,84.839996
,,478,84.809998
,,479,84.839996
,,480,84.820000
,,481,84.849998
,,482,84.879997
,,483,84.800003
,,484,84.879997
,,485,84.849998
,,486,84.879997
,,487,84.959999
,,488,84.879997
,,489,84.800003
,,490,84.849998
,,491,84.870003
,,492,84.820000
,,493,84.870003
,,494,84.839996
,,495,84.809998
,,496,84.839996
,,497,84.800003
,,498,84.879997
,,499,84.849998
,,500,84.910004
,,501,84.930000
,,502,84.769997
,,503,84.870003
,,504,84.900002
,,505,84.779999
,,506,84.830002
,,507,84.900002
,,508,84.870003
,,509,84.910004
,,510,84.839996
,,511,84.820000
,7:
,,0,84.839996
,,1,84.879997
,,2,84.889999
,,3,84.879997
,,4,84.830002
,,5,84.879997
,,6,84.860001
,,7,84.860001
,,8,84.870003
,,9,84.839996
,,10,84.879997
,,11,84.860001
,,12,84.870003
,,13,84.849998
,,14,84.849998
,,15,84.849998
,,16,84.879997
,,17,84.879997
,,18,84.879997
,,19,84.839996
,,20,84.849998
,,21,84.849998
,,22,84.849998
,,23,84.889999
,,24,84.839996
,,25,84.870003
,,26,84.830002
,,27,84.849998
,,28,84.839996
,,29,84.839996
,,30,84.860001
,,31,84.860001
,,32,84.860001
,,33,84.910004
,,34,84.860001
,,35,84.839996
,,36,84.839996
,,37,84.830002
,,38,84.879997
,,39,84.879997
,,40,84.849998
,,41,84.879997
,,42,84.870003
,,43,84.860001
,,44,84.870003
,,45,84.879997
,,46,84.849998
,,47,84.879997
,,48,84.870003
,,49,84.870003
,,50,84.879997
,,51,84.910004
,,52,84.900002
,,53,84.860001
,,54,84.870003
,,55,84.900002
,,56,84.860001
,,57,84.879997
,,58,84.860001
,,59,84.849998
,,60,84.870003
,,61,84.839996
,,62,84.839996
,,63,84.849998
,,64,84.860001
,,65,84.889999
,,66,84.879997
,,67,84.849998
,,68,84.870003
,,69,84.870003
,,70,84.839996
,,71,84.879997
,,72,84.839996
,,73,84.839996
,,74,84.879997
,,75,84.879997
,,76,84.870003
,,77,84.870003
,,78,84.889999
,,79,84.870003
,,80,84.849998
,,81,84.870003
,,82,84.900002
,,83,84.860001
,,84,84.830002
,,85,84.839996
,,86,84.849998
,,87,84.870003
,,88,84.849998
,,89,84.870003
,,90,84.849998
,,91,84.889999
,,92,84.830002
,,93,84.830002
,,94,84.830002
,,95,84.870003
,,96,84.849998
,,97,84.860001
,,98,84.849998
,,99,84.849998
,,100,84.889999
,,101,84.870003
,,102,84.889999
,,103,84.860001
,,104,84.900002
,,105,84.870003
,,106,84.879997
,,107,84.849998
,,108,84.889999
,,109,84.870003
,,110,84.870003
,,111,84.889999
,,112,84.889999
,,113,84.860001
,,114,84.879997
,,115,84.860001
,,116,84.870003
,,117,84.870003
,,118,84.860001
,,119,84.870003
,,120,84.860001
,,121,84.879997
,,122,84.879997
,,123,84.889999
,,124,84.860001
,,125,84.889999
,,126,84.839996
,,127,84.860001
,,128,84.870003
,,129,84.870003
,,130,84.839996
,,131,84.860001
,,132,84.849998
,,133,84.860001
,,134,84.860001
,,135,84.870003
,,136,84.830002
,,137,84.839996
,,138,84.879997
,,139,84.849998
,,140,84.839996
,,141,84.870003
,,142,84.839996
,,143,84.849998
,,144,84.820000
,,145,84.830002
,,146,84.870003
,,147,84.879997
,,148,84.889999
,,149,84.879997
,,150,84.870003
,,151,84.849998
,,152,84.860001
,,153,84.879997
,,154,84.849998
,,155,84.879997
,,156,84.839996
,,157,84.870003
,,158,84.839996
,,159,84.860001
,,160,84.870003
,,161,84.860001
,,162,84.860001
,,163,84.889999
,,164,84.830002
,,165,84.839996
,,166,84.830002
,,167,84.879997
,,168,84.849998
,,169,84.849998
,,170,84.889999
,,171,84.860001
,,172,84.849998
,,173,84.860001
,,174,84.889999
,,175,84.870003
,,176,84.849998
,,177,84.849998
,,178,84.839996
,,179,84.870003
,,180,84.860001
,,181,84.870003
,,182,84.860001
,,183,84.839996
,,184,84.849998
,,185,84.860001
,,186,84.849998
,,187,84.849998
,,188,84.820000
,,189,84.839996
,,190,84.849998
,,191,84.830002
,,192,84.879997
,,193,84.870003
,,194,84.830002
,,195,84.879997
,,196,84.879997
,,197,84.889999
,,198,84.849998
,,199,84.849998
,,200,84.870003
,,201,84.889999
,,202,84.849998
,,203,84.860001
,,204,84.889999
,,205,84.860001
,,206,84.879997
,,207,84.879997
,,208,84.849998
,,209,84.860001
,,210,84.879997
,,211,84.879997
,,212,84.879997
,,213,84.849998
,,214,84.849998
,,215,84.849998
,,216,84.879997
,,217,84.910004
,,218,84.879997
,,219,84.879997
,,220,84.870003
,,221,84.849998
,,222,84.879997
,,223,84.879997
,,224,84.879997
,,225,84.870003
,,226,84.849998
,,227,84.879997
,,228,84.870003
,,229,84.860001
,,230,84.879997
,,231,84.860001
,,232,84.879997
,,233,84.860001
,,234,84.879997
,,235,84.889999
,,236,84.860001
,,237,84.879997
,,238,84.879997
,,239,84.849998
,,240,84.839996
,,241,84.849998
,,242,84.839996
,,243,84.830002
,,244,84.870003
,,245,84.860001
,,246,84.849998
,,247,84.879997
,,248,84.870003
,,249,84.839996
,,250,84.879997
,,251,84.839996
,,252,84.809998
,,253,84.860001
,,254,84.889999
,,255,84.860001
,,256,84.849998
,,257,84.900002
,,258,84.879997
,,259,84.879997
,,260,84.870003
,,261,84.860001
,,262,84.870003
,,263,84.839996
,,264,84.870003
,,265,84.849998
,,266,84.839996
,,267,84.870003
,,268,84.860001
,,269,84.849998
,,270,84.849998
,,271,84.870003
,,272,84.839996
,,273,84.849998
,,274,84.879997
,,275,84.839996
,,276,84.870003
,,277,84.900002
,,278,84.860001
,,279,84.870003
,,280,84.860001
,,281,84.820000
,,282,84.889999
,,283,84.860001
,,284,84.889999
,,285,84.870003
,,286,84.870003
,,287,84.889999
,,288,84.830002
,,289,84.849998
,,290,84.879997
,,291,84.879997
,,292,84.839996
,,293,84.870003
,,294,84.879997
,,295,84.849998
,,296,84.900002
,,297,84.860001
,,298,84.900002
,,299,84.849998
,,300,84.839996
,,301,84.900002
,,302,84.870003
,,303,84.870003
,,304,84.860001
,,305,84.879997
,,306,84.860001
,,307,84.870003
,,308,84.870003
,,309,84.830002
,,310,84.900002
,,311,84.839996
,,312,84.870003
,,313,84.849998
,,314,84.879997
,,315,84.879997
,,316,84.860001
,,317,84.860001
,,318,84.849998
,,319,84.870003
,,320,84.879997
,,321,84.849998
,,322,84.849998
,,323,84.839996
,,324,84.860001
,,325,84.870003
,,326,84.879997
,,327,84.849998
,,328,84.860001
,,329,84.839996
,,330,84.870003
,,331,84.879997
,,332,84.879997
,,333,84.870003
,,334,84.879997
,,335,84.860001
,,336,84.870003
,,337,84.870003
,,338,84.889999
,,339,84.910004
,,340,84.860001
,,341,84.870003
,,342,84.860001
,,343,84.839996
,,344,84.849998
,,345,84.839996
,,346,84.849998
,,347,84.849998
,,348,84.849998
,,349,84.860001
,,350,84.870003
,,351,84.839996
,,352,84.860001
,,353,84.849998
,,354,84.889999
,,355,84.889999
,,356,84.849998
,,357,84.889999
,,358,84.849998
,,359,84.870003
,,360,84.849998
,,361,84.910004
,,362,84.860001
,,363,84.839996
,,364,84.860001
,,365,84.849998
,,366,84.870003
,,367,84.870003
,,368,84.860001
,,369,84.849998
,,370,84.839996
,,371,84.910004
,,372,84.870003
,,373,84.870003
,,374,84.870003
,,375,84.870003
,,376,84.860001
,,377,84.879997
,,378,84.870003
,,379,84.870003
,,380,84.870003
,,381,84.860001
,,382,84.870003
,,383,84.879997
,,384,84.860001
,,385,84.849998
,,386,84.849998
,,387,84.870003
,,388,84.860001
,,389,84.870003
,,390,84.870003
,,391,84.870003
,,392,84.849998
,,393,84.870003
,,394,84.889999
,,395,84.879997
,,396,84.839996
,,397,84.849998
,,398,84.839996
,,399,84.879997
,,400,84.860001
,,401,84.889999
,,402,84.849998
,,403,84.870003
,,404,84.820000
,,405,84.839996
,,406,84.860001
,,407,84.870003
,,408,84.900002
,,409,84.860001
,,410,84.870003
,,411,84.860001
,,412,84.889999
,,413,84.889999
,,414,84.879997
,,415,84.900002
,,416,84.879997
,,417,84.879997
,,418,84.860001
,,419,84.860001
,,420,84.860001
,,421,84.879997
,,422,84.879997
,,423,84.839996
,,424,84.860001
,,425,84.900002
,,426,84.889999
,,427,84.870003
,,428,84.879997
,,429,84.870003
,,430,84.860001
,,431,84.860001
,,432,84.839996
,,433,84.860001
,,434,84.860001
,,435,84.900002
,,436,84.849998
,,437,84.870003
,,438,84.849998
,,439,84.870003
,,440,84.870003
,,441,84.820000
,,442,84.870003
,,443,84.879997
,,444,84.849998
,,445,84.870003
,,446,84.839996
,,447,84.860001
,,448,84.860001
,,449,84.889999
,,450,84.870003
,,451,84.860001
,,452,84.870003
,,453,84.879997
,,454,84.870003
,,455,84.879997
,,456,84.900002
,,457,84.839996
,,458,84.839996
,,459,84.849998
,,460,84.870003
,,461,84.879997
,,462,84.860001
,,463,84.860001
,,464,84.860001
,,465,84.870003
,,466,84.879997
,,467,84.879997
,,468,84.870003
,,469,84.870003
,,470,84.870003
,,471,84.870003
,,472,84.849998
,,473,84.889999
,,474,84.860001
,,475,84.849998
,,476,84.849998
,,477,84.830002
,,478,84.860001
,,479,84.860001
,,480,84.839996
,,481,84.889999
,,482,84.860001
,,483,84.889999
,,484,84.870003
,,485,84.889999
,,486,84.849998
,,487,84.870003
,,488,84.879997
,,489,84.860001
,,490,84.860001
,,491,84.849998
,,492,84.870003
,,493,84.879997
,,494,84.839996
,,495,84.860001
,,496,84.900002
,,497,84.879997
,,498,84.849998
,,499,84.879997
,,500,84.870003
,,501,84.879997
,,502,84.879997
,,503,84.870003
,,504,84.889999
,,505,84.889999
,,506,84.820000
,,507,84.849998
,,508,84.830002
,,509,84.870003
,,510,84.849998
,,511,84.860001
3:
,0:
,,0,84.750000
,,1,84.839996
,,2,84.870003
,,3,84.029999
,,4,85.070000
,,5,84.730003
,,6,84.739998
,,7,84.860001
,,8,84.430000
,,9,84.889999
,,10,84.849998
,,11,84.830002
,,12,84.910004
,,13,84.900002
,,14,84.620003
,,15,84.680000
,,16,84.050003
,,17,84.730003
,,18,84.690002
,,19,85.029999
,,20,84.930000
,,21,84.709999
,,22,84.830002
,,23,84.820000
,,24,84.849998
,,25,84.820000
,,26,84.900002
,,27,84.669998
,,28,84.739998
,,29,84.750000
,,30,84.489998
,,31,84.660004
,,32,84.730003
,,33,84.879997
,,34,84.940002
,,35,84.730003
,,36,84.970001
,,37,84.190002
,,38,84.730003
,,39,84.820000
,,40,84.360001
,,41,84.930000
,,42,84.910004
,,43,84.309998
,,44,84.889999
,,45,84.959999
,,46,84.910004
,,47,84.830002
,,48,84.830002
,,49,84.750000
,,50,84.919998
,,51,84.790001
,,52,84.639999
,,53,85.040001
,,54,84.889999
,,55,84.820000
,,56,85.089996
,,57,84.809998
,,58,84.809998
,,59,84.720001
,,60,84.839996
,,61,85.000000
,,62,84.760002
,,63,85.029999
,1:
,,0,80.290001
,,1,83.559998
,,2,84.489998
,,3,84.680000
,,4,83.489998
,,5,83.379997
,,6,81.839996
,,7,84.209999
,,8,84.330002
,,9,78.690002
,,10,82.370003
,,11,84.059998
,,12,83.120003
,,13,82.489998
,,14,82.559998
,,15,83.389999
,,16,82.080002
,,17,82.379997
,,18,84.139999
,,19,82.370003
,,20,83.830002
,,21,83.739998
,,22,83.169998
,,23,80.949997
,,24,83.470001
,,25,84.059998
,,26,81.699997
,,27,83.019997
,,28,84.309998
,,29,83.910004
,,30,80.790001
,,31,84.080002
,,32,82.410004
,,33,83.190002
,,34,82.620003
,,35,84.010002
,,36,82.389999
,,37,83.169998
,,38,82.690002
,,39,83.269997
,,40,82.779999
,,41,82.120003
,,42,83.809998
,,43,83.540001
,,44,83.809998
,,45,84.010002
,,46,84.639999
,,47,84.699997
,,48,84.050003
,,49,83.559998
,,50,84.010002
,,51,82.739998
,,52,83.910004
,,53,83.620003
,,54,84.059998
,,55,81.400002
,,56,82.949997
,,57,83.540001
,,58,82.879997
,,59,82.940002
,,60,82.349998
,,61,83.440002
,,62,83.669998
,,63,83.860001
,2:
,,0,79.849998
,,1,83.500000
,,2,83.989998
,,3,84.709999
,,4,82.589996
,,5,84.900002
,,6,80.709999
,,7,84.760002
,,8,83.510002
,,9,84.750000
,,10,81.440002
,,11,83.089996
,,12,81.169998
,,13,81.510002
,,14,82.629997
,,15,84.699997
,,16,81.169998
,,17,84.980003
,,18,84.529999
,,19,84.809998
,,20,84.720001
,,21,80.620003
,,22,84.639999
,,23,84.709999
,,24,84.870003
,,25,84.510002
,,26,84.849998
,,27,84.870003
,,28,79.489998
,,29,82.989998
,,30,84.059998
,,31,84.769997
,,32,84.839996
,,33,82.169998
,,34,84.680000
,,35,82.400002
,,36,84.250000
,,37,84.839996
,,38,85.029999
,,39,84.739998
,,40,84.830002
,,41,84.510002
,,42,84.730003
,,43,81.540001
,,44,84.690002
,,45,84.809998
,,46,84.389999
,,47,84.849998
,,48,84.900002
,,49,84.910004
,,50,82.730003
,,51,83.470001
,,52,84.440002
,,53,82.750000
,,54,81.500000
,,55,82.940002
,,56,84.769997
,,57,84.849998
,,58,83.870003
,,59,81.839996
,,60,84.709999
,,61,84.739998
,,62,84.900002
,,63,84.699997
,,64,84.709999
,,65,83.980003
,,66,84.699997
,,67,84.629997
,,68,83.260002
,,69,84.739998
,,70,84.910004
,,71,84.730003
,,72,81.879997
,,73,83.269997
,,74,83.099998
,,75,84.650002
,,76,85.019997
,,77,84.730003
,,78,82.489998
,,79,84.839996
,,80,84.510002
,,81,82.860001
,,82,81.199997
,,83,84.830002
,,84,84.839996
,,85,84.660004
,,86,83.599998
,,87,84.820000
,,88,84.690002
,,89,84.699997
,,90,84.769997
,,91,84.000000
,,92,85.150002
,,93,83.709999
,,94,84.199997
,,95,82.339996
,,96,82.730003
,,97,84.800003
,,98,83.870003
,,99,82.589996
,,100,84.790001
,,101,82.690002
,,102,83.250000
,,103,80.989998
,,104,83.529999
,,105,83.620003
,,106,83.820000
,,107,83.110001
,,108,84.570000
,,109,84.790001
,,110,84.919998
,,111,83.099998
,,112,83.680000
,,113,80.940002
,,114,83.809998
,,115,83.290001
,,116,84.830002
,,117,84.550003
,,118,83.629997
,,119,84.029999
,,120,76.349998
,,121,84.680000
,,122,80.570000
,,123,83.239998
,,124,83.839996
,,125,84.849998
,,126,84.860001
,,127,84.529999
,3:
,,0,83.669998
,,1,82.180000
,,2,82.519997
,,3,83.150002
,,4,81.720001
,,5,83.849998
,,6,83.779999
,,7,84.459999
,,8,80.959999
,,9,82.910004
,,10,82.279999
,,11,82.230003
,,12,83.559998
,,13,82.379997
,,14,81.940002
,,15,82.379997
,,16,81.970001
,,17,82.690002
,,18,83.629997
,,19,83.309998
,,20,83.720001
,,21,84.769997
,,22,82.489998
,,23,82.169998
,,24,84.690002
,,25,78.290001
,,26,79.550003
,,27,78.320000
,,28,84.330002
,,29,81.720001
,,30,82.980003
,,31,82.610001
,,32,83.510002
,,33,83.940002
,,34,83.269997
,,35,80.820000
,,36,83.610001
,,37,82.790001
,,38,82.360001
,,39,80.680000
,,40,82.250000
,,41,83.070000
,,42,83.620003
,,43,83.290001
,,44,80.809998
,,45,84.580002
,,46,81.610001
,,47,82.519997
,,48,81.379997
,,49,84.860001
,,50,82.540001
,,51,83.129997
,,52,83.809998
,,53,81.430000
,,54,82.790001
,,55,84.379997
,,56,82.750000
,,57,83.480003
,,58,83.290001
,,59,82.489998
,,60,83.470001
,,61,83.389999
,,62,83.860001
,,63,82.489998
,,64,83.400002
,,65,80.940002
,,66,80.800003
,,67,83.550003
,,68,82.779999
,,69,82.910004
,,70,82.570000
,,71,83.070000
,,72,84.849998
,,73,81.709999
,,74,83.269997
,,75,84.410004
,,76,84.050003
,,77,81.150002
,,78,82.610001
,,79,82.320000
,,80,83.239998
,,81,82.790001
,,82,78.980003
,,83,83.040001
,,84,82.720001
,,85,82.099998
,,86,81.419998
,,87,82.879997
,,88,79.209999
,,89,82.610001
,,90,82.750000
,,91,83.330002
,,92,83.250000
,,93,82.930000
,,94,84.889999
,,95,84.540001
,,96,84.739998
,,97,82.110001
,,98,83.389999
,,99,84.160004
,,100,83.019997
,,101,81.349998
,,102,81.860001
,,103,84.709999
,,104,82.089996
,,105,83.720001
,,106,83.809998
,,107,82.239998
,,108,83.019997
,,109,82.250000
,,110,83.029999
,,111,83.110001
,,112,80.760002
,,113,77.839996
,,114,82.070000
,,115,82.400002
,,116,82.150002
,,117,83.709999
,,118,81.889999
,,119,78.150002
,,120,82.379997
,,121,83.620003
,,122,81.010002
,,123,82.919998
,,124,82.529999
,,125,81.419998
,,126,82.379997
,,127,83.010002
,4:
,,0,84.889999
,,1,84.889999
,,2,84.349998
,,3,84.739998
,,4,84.190002
,,5,83.970001
,,6,84.849998
,,7,84.820000
,,8,84.930000
,,9,84.349998
,,10,84.779999
,,11,84.150002
,,12,84.510002
,,13,84.800003
,,14,84.739998
,,15,84.540001
,,16,84.389999
,,17,84.769997
,,18,84.610001
,,19,84.150002
,,20,84.809998
,,21,84.379997
,,22,84.820000
,,23,84.930000
,,24,84.470001
,,25,83.930000
,,26,84.430000
,,27,84.489998
,,28,84.820000
,,29,84.790001
,,30,84.059998
,,31,84.849998
,,32,84.209999
,,33,84.790001
,,34,84.559998
,,35,84.870003
,,36,84.750000
,,37,84.480003
,,38,84.480003
,,39,84.739998
,,40,84.879997
,,41,83.919998
,,42,84.769997
,,43,84.870003
,,44,84.320000
,,45,84.370003
,,46,84.430000
,,47,84.809998
,,48,84.480003
,,49,84.440002
,,50,84.330002
,,51,84.809998
,,52,84.599998
,,53,83.970001
,,54,84.519997
,,55,84.290001
,,56,84.220001
,,57,84.510002
,,58,84.720001
,,59,84.910004
,,60,84.320000
,,61,84.720001
,,62,84.769997
,,63,84.150002
,,64,84.620003
,,65,84.110001
,,66,83.139999
,,67,84.800003
,,68,84.790001
,,69,84.790001
,,70,84.699997
,,71,84.809998
,,72,84.400002
,,73,84.650002
,,74,84.760002
,,75,84.690002
,,76,84.250000
,,77,84.760002
,,78,84.610001
,,79,84.839996
,,80,84.809998
,,81,84.080002
,,82,84.779999
,,83,84.580002
,,84,84.779999
,,85,84.870003
,,86,84.790001
,,87,84.180000
,,88,84.830002
,,89,84.519997
,,90,84.760002
,,91,84.760002
,,92,84.169998
,,93,84.800003
,,94,83.910004
,,95,84.129997
,,96,84.879997
,,97,84.709999
,,98,83.389999
,,99,83.989998
,,100,84.769997
,,101,84.820000
,,102,84.839996
,,103,84.419998
,,104,83.050003
,,105,84.739998
,,106,84.900002
,,107,84.750000
,,108,84.709999
,,109,84.830002
,,110,84.879997
,,111,84.800003
,,112,84.739998
,,113,84.989998
,,114,83.739998
,,115,84.930000
,,116,84.750000
,,117,84.699997
,,118,84.830002
,,119,83.830002
,,120,84.589996
,,121,84.629997
,,122,84.809998
,,123,84.879997
,,124,84.769997
,,125,84.769997
,,126,84.580002
,,127,84.290001
,,128,84.980003
,,129,84.330002
,,130,84.449997
,,131,84.260002
,,132,84.139999
,,133,84.470001
,,134,84.830002
,,135,84.769997
,,136,84.660004
,,137,84.250000
,,138,84.820000
,,139,84.849998
,,140,84.459999
,,141,84.360001
,,142,84.769997
,,143,84.470001
,,144,84.800003
,,145,84.739998
,,146,84.160004
,,147,84.500000
,,148,84.290001
,,149,84.800003
,,150,84.470001
,,151,84.290001
,,152,84.169998
,,153,84.820000
,,154,84.739998
,,155,84.720001
,,156,84.199997
,,157,84.410004
,,158,84.660004
,,159,84.879997
,,160,84.860001
,,161,84.889999
,,162,84.800003
,,163,84.589996
,,164,84.839996
,,165,84.919998
,,166,84.760002
,,167,84.750000
,,168,84.839996
,,169,84.180000
,,170,84.900002
,,171,84.680000
,,172,84.910004
,,173,84.720001
,,174,84.750000
,,175,84.779999
,,176,84.879997
,,177,84.830002
,,178,84.820000
,,179,84.830002
,,180,84.800003
,,181,84.559998
,,182,84.879997
,,183,84.080002
,,184,84.900002
,,185,84.910004
,,186,84.790001
,,187,84.709999
,,188,84.680000
,,189,84.940002
,,190,85.010002
,,191,84.830002
,,192,84.790001
,,193,84.870003
,,194,84.480003
,,195,84.449997
,,196,84.339996
,,197,84.730003
,,198,84.730003
,,199,84.389999
,,200,84.070000
,,201,84.919998
,,202,84.839996
,,203,84.089996
,,204,84.889999
,,205,84.529999
,,206,84.459999
,,207,83.790001
,,208,84.160004
,,209,84.889999
,,210,84.860001
,,211,84.680000
,,212,84.480003
,,213,84.820000
,,214,84.930000
,,215,83.860001
,,216,84.790001
,,217,84.790001
,,218,84.769997
,,219,84.180000
,,220,84.879997
,,221,84.230003
,,222,84.750000
,,223,84.730003
,,224,84.839996
,,225,84.940002
,,226,84.760002
,,227,84.529999
,,228,84.349998
,,229,84.930000
,,230,84.500000
,,231,84.900002
,,232,84.349998
,,233,84.940002
,,234,84.419998
,,235,84.809998
,,236,84.839996
,,237,84.720001
,,238,84.779999
,,239,84.309998
,,240,84.849998
,,241,84.769997
,,242,84.879997
,,243,84.769997
,,244,84.830002
,,245,84.709999
,,246,84.940002
,,247,83.629997
,,248,84.309998
,,249,84.690002
,,250,84.510002
,,251,84.650002
,,252,84.400002
,,253,84.750000
,,254,84.610001
,,255,84.669998
,5:
,,0,84.870003
,,1,84.889999
,,2,84.790001
,,3,84.830002
,,4,84.919998
,,5,84.900002
,,6,84.940002
,,7,84.769997
,,8,84.809998
,,9,84.830002
,,10,84.760002
,,11,84.830002
,,12,84.940002
,,13,84.860001
,,14,84.830002
,,15,84.739998
,,16,84.839996
,,17,84.870003
,,18,84.800003
,,19,84.820000
,,20,84.809998
,,21,84.949997
,,22,84.860001
,,23,84.940002
,,24,84.849998
,,25,84.800003
,,26,84.709999
,,27,84.910004
,,28,84.839996
,,29,84.860001
,,30,84.849998
,,31,84.839996
,,32,84.879997
,,33,84.900002
,,34,84.870003
,,35,84.889999
,,36,84.790001
,,37,84.760002
,,38,84.739998
,,39,84.820000
,,40,84.739998
,,41,84.839996
,,42,84.779999
,,43,84.839996
,,44,84.839996
,,45,84.959999
,,46,84.889999
,,47,84.940002
,,48,85.000000
,,49,84.820000
,,50,84.820000
,,51,84.879997
,,52,84.849998
,,53,84.790001
,,54,84.849998
,,55,84.709999
,,56,84.769997
,,57,84.709999
,,58,84.599998
,,59,84.849998
,,60,84.889999
,,61,84.860001
,,62,84.830002
,,63,84.830002
,,64,84.769997
,,65,84.639999
,,66,84.870003
,,67,84.809998
,,68,84.930000
,,69,84.800003
,,70,84.879997
,,71,84.849998
,,72,84.889999
,,73,84.800003
,,74,84.769997
,,75,84.870003
,,76,84.779999
,,77,84.860001
,,78,84.830002
,,79,84.769997
,,80,84.790001
,,81,84.830002
,,82,84.809998
,,83,84.830002
,,84,84.919998
,,85,84.750000
,,86,84.769997
,,87,84.800003
,,88,84.820000
,,89,84.809998
,,90,84.790001
,,91,84.970001
,,92,84.800003
,,93,84.790001
,,94,84.930000
,,95,84.870003
,,96,84.910004
,,97,84.809998
,,98,84.739998
,,99,84.989998
,,100,84.879997
,,101,84.919998
,,102,84.879997
,,103,84.769997
,,104,84.879997
,,105,84.809998
,,106,84.879997
,,107,84.889999
,,108,84.779999
,,109,84.849998
,,110,84.870003
,,111,84.900002
,,112,84.879997
,,113,84.879997
,,114,84.940002
,,115,84.809998
,,116,84.760002
,,117,84.860001
,,118,84.879997
,,119,84.800003
,,120,84.720001
,,121,84.809998
,,122,84.919998
,,123,84.879997
,,124,84.900002
,,125,84.860001
,,126,84.779999
,,127,84.889999
,,128,84.970001
,,129,84.919998
,,130,84.889999
,,131,84.809998
,,132,84.849998
,,133,84.820000
,,134,84.930000
,,135,84.930000
,,136,84.820000
,,137,84.860001
,,138,84.809998
,,139,84.870003
,,140,84.839996
,,141,84.870003
,,142,84.839996
,,143,84.900002
,,144,84.870003
,,145,84.889999
,,146,84.800003
,,147,84.750000
,,148,84.809998
,,149,84.860001
,,150,84.750000
,,151,84.860001
,,152,84.839996
,,153,84.639999
,,154,84.750000
,,155,84.870003
,,156,84.900002
,,157,84.839996
,,158,84.910004
,,159,84.900002
,,160,84.820000
,,161,84.940002
,,162,84.809998
,,163,84.680000
,,164,84.910004
,,165,84.889999
,,166,84.849998
,,167,84.879997
,,168,84.900002
,,169,84.760002
,,170,84.919998
,,171,84.790001
,,172,84.800003
,,173,84.870003
,,174,84.900002
,,175,84.790001
,,176,84.730003
,,177,84.809998
,,178,84.790001
,,179,84.690002
,,180,84.860001
,,181,84.849998
,,182,84.779999
,,183,84.760002
,,184,84.730003
,,185,84.910004
,,186,84.839996
,,187,84.849998
,,188,84.779999
,,189,84.760002
,,190,84.870003
,,191,84.930000
,,192,84.870003
,,193,84.919998
,,194,84.830002
,,195,84.879997
,,196,84.800003
,,197,84.820000
,,198,84.930000
,,199,84.849998
,,200,84.830002
,,201,84.839996
,,202,84.690002
,,203,84.800003
,,204,85.000000
,,205,84.879997
,,206,84.900002
,,207,84.919998
,,208,84.769997
,,209,84.750000
,,210,84.790001
,,211,84.839996
,,212,84.839996
,,213,84.849998
,,214,84.720001
,,215,84.839996
,,216,84.750000
,,217,84.860001
,,218,84.900002
,,219,84.790001
,,220,84.949997
,,221,84.830002
,,222,84.750000
,,223,84.860001
,,224,84.809998
,,225,84.769997
,,226,84.889999
,,227,84.879997
,,228,84.849998
,,229,84.809998
,,230,84.879997
,,231,84.860001
,,232,84.870003
,,233,84.820000
,,234,84.830002
,,235,84.839996
,,236,84.820000
,,237,84.839996
,,238,84.949997
,,239,84.910004
,,240,84.599998
,,241,84.800003
,,242,84.849998
,,243,84.830002
,,244,84.930000
,,245,84.750000
,,246,84.660004
,,247,84.849998
,,248,84.790001
,,249,84.889999
,,250,84.900002
,,251,84.809998
,,252,84.849998
,,253,84.690002
,,254,84.900002
,,255,84.870003
,6:
,,0,84.779999
,,1,84.849998
,,2,84.830002
,,3,84.870003
,,4,84.910004
,,5,84.790001
,,6,84.900002
,,7,84.870003
,,8,84.839996
,,9,84.769997
,,10,84.870003
,,11,84.790001
,,12,84.809998
,,13,84.879997
,,14,84.870003
,,15,84.839996
,,16,84.769997
,,17,84.870003
,,18,84.930000
,,19,84.870003
,,20,84.849998
,,21,84.830002
,,22,84.839996
,,23,84.849998
,,24,84.860001
,,25,84.769997
,,26,84.830002
,,27,84.870003
,,28,84.860001
,,29,84.910004
,,30,84.830002
,,31,84.879997
,,32,84.800003
,,33,84.739998
,,34,84.849998
,,35,84.800003
,,36,84.820000
,,37,84.820000
,,38,84.870003
,,39,84.879997
,,40,84.910004
,,41,84.889999
,,42,84.919998
,,43,84.739998
,,44,84.860001
,,45,84.839996
,,46,84.860001
,,47,84.830002
,,48,84.870003
,,49,84.860001
,,50,84.820000
,,51,84.769997
,,52,84.870003
,,53,84.839996
,,54,84.830002
,,55,84.900002
,,56,84.849998
,,57,84.910004
,,58,84.750000
,,59,84.860001
,,60,84.889999
,,61,84.889999
,,62,84.870003
,,63,84.860001
,,64,84.830002
,,65,84.839996
,,66,84.860001
,,67,84.870003
,,68,84.870003
,,69,84.849998
,,70,84.809998
,,71,84.839996
,,72,84.820000
,,73,84.800003
,,74,84.779999
,,75,84.779999
,,76,84.809998
,,77,84.839996
,,78,84.830002
,,79,84.839996
,,80,84.879997
,,81,84.879997
,,82,84.709999
,,83,84.839996
,,84,84.750000
,,85,84.860001
,,86,84.800003
,,87,84.870003
,,88,84.910004
,,89,84.849998
,,90,84.809998
,,91,84.809998
,,92,84.830002
,,93,84.900002
,,94,84.900002
,,95,84.839996
,,96,84.879997
,,97,84.889999
,,98,84.870003
,,99,84.860001
,,100,84.879997
,,101,84.820000
,,102,84.879997
,,103,84.720001
,,104,84.790001
,,105,84.839996
,,106,84.900002
,,107,84.790001
,,108,84.879997
,,109,84.809998
,,110,84.830002
,,111,84.849998
,,112,84.900002
,,113,84.870003
,,114,84.860001
,,115,84.790001
,,116,84.849998
,,117,84.860001
,,118,84.879997
,,119,84.879997
,,120,84.809998
,,121,84.900002
,,122,84.839996
,,123,84.879997
,,124,84.800003
,,125,84.779999
,,126,84.809998
,,127,84.889999
,,128,84.820000
,,129,84.870003
,,130,84.900002
,,131,84.849998
,,132,84.769997
,,133,84.860001
,,134,84.879997
,,135,84.839996
,,136,84.980003
,,137,84.870003
,,138,84.870003
,,139,84.870003
,,140,84.820000
,,141,84.879997
,,142,84.849998
,,143,84.849998
,,144,84.849998
,,145,84.889999
,,146,84.820000
,,147,84.820000
,,148,84.879997
,,149,84.839996
,,150,84.820000
,,151,84.910004
,,152,84.879997
,,153,84.860001
,,154,84.870003
,,155,84.849998
,,156,84.860001
,,157,84.800003
,,158,84.860001
,,159,84.870003
,,160,84.870003
,,161,84.720001
,,162,84.849998
,,163,84.849998
,,164,84.849998
,,165,84.849998
,,166,84.830002
,,167,84.879997
,,168,84.830002
,,169,84.800003
,,170,84.839996
,,171,84.860001
,,172,84.849998
,,173,84.870003
,,174,84.820000
,,175,84.769997
,,176,84.870003
,,177,84.779999
,,178,84.889999
,,179,84.790001
,,180,84.839996
,,181,84.830002
,,182,84.730003
,,183,84.849998
,,184,84.809998
,,185,84.930000
,,186,84.879997
,,187,84.830002
,,188,84.870003
,,189,84.870003
,,190,84.889999
,,191,84.889999
,,192,84.849998
,,193,84.860001
,,194,84.879997
,,195,84.900002
,,196,84.750000
,,197,84.849998
,,198,84.800003
,,199,84.839996
,,200,84.889999
,,201,84.860001
,,202,84.849998
,,203,84.860001
,,204,84.750000
,,205,84.860001
,,206,84.870003
,,207,84.830002
,,208,84.830002
,,209,84.839996
,,210,84.800003
,,211,84.809998
,,212,84.690002
,,213,84.830002
,,214,84.889999
,,215,84.830002
,,216,84.860001
,,217,84.820000
,,218,84.809998
,,219,84.870003
,,220,84.910004
,,221,84.839996
,,222,84.800003
,,223,84.910004
,,224,84.849998
,,225,84.849998
,,226,84.849998
,,227,84.860001
,,228,84.860001
,,229,84.830002
,,230,84.940002
,,231,84.879997
,,232,84.910004
,,233,84.849998
,,234,84.860001
,,235,84.779999
,,236,84.870003
,,237,84.879997
,,238,84.830002
,,239,84.860001
,,240,84.790001
,,241,84.839996
,,242,84.870003
,,243,84.860001
,,244,84.790001
,,245,84.830002
,,246,84.849998
,,247,84.839996
,,248,84.849998
,,249,84.870003
,,250,84.870003
,,251,84.849998
,,252,84.860001
,,253,84.959999
,,254,84.860001
,,255,84.830002
,,256,84.809998
,,257,84.809998
,,258,84.800003
,,259,84.870003
,,260,84.809998
,,261,84.800003
,,262,84.860001
,,263,84.860001
,,264,84.830002
,,265,84.800003
,,266,84.830002
,,267,84.820000
,,268,84.910004
,,269,84.900002
,,270,84.870003
,,271,84.809998
,,272,84.919998
,,273,84.879997
,,274,84.839996
,,275,84.820000
,,276,84.839996
,,277,84.860001
,,278,84.849998
,,279,84.860001
,,280,84.820000
,,281,84.900002
,,282,84.879997
,,283,84.830002
,,284,84.849998
,,285,84.849998
,,286,84.860001
,,287,84.849998
,,288,84.900002
,,289,84.910004
,,290,84.839996
,,291,84.839996
,,292,84.889999
,,293,84.760002
,,294,84.809998
,,295,84.860001
,,296,84.849998
,,297,84.919998
,,298,84.940002
,,299,84.889999
,,300,84.820000
,,301,84.830002
,,302,84.879997
,,303,84.870003
,,304,84.910004
,,305,84.889999
,,306,84.900002
,,307,84.870003
,,308,84.919998
,,309,84.839996
,,310,84.830002
,,311,84.839996
,,312,84.860001
,,313,84.769997
,,314,84.870003
,,315,84.870003
,,316,84.870003
,,317,84.849998
,,318,84.870003
,,319,84.879997
,,320,84.879997
,,321,84.860001
,,322,84.820000
,,323,84.769997
,,324,84.760002
,,325,84.830002
,,326,84.839996
,,327,84.839996
,,328,84.820000
,,329,84.870003
,,330,84.879997
,,331,84.879997
,,332,84.849998
,,333,84.860001
,,334,84.860001
,,335,84.849998
,,336,84.820000
,,337,84.910004
,,338,84.839996
,,339,84.830002
,,340,84.860001
,,341,84.800003
,,342,84.870003
,,343,84.870003
,,344,84.879997
,,345,84.860001
,,346,84.870003
,,347,84.849998
,,348,84.830002
,,349,84.809998
,,350,84.769997
,,351,84.910004
,,352,84.860001
,,353,84.910004
,,354,84.870003
,,355,84.900002
,,356,84.849998
,,357,84.809998
,,358,84.860001
,,359,84.860001
,,360,84.830002
,,361,84.730003
,,362,84.779999
,,363,84.820000
,,364,84.820000
,,365,84.870003
,,366,84.930000
,,367,84.860001
,,368,84.879997
,,369,84.839996
,,370,84.949997
,,371,84.849998
,,372,84.870003
,,373,84.830002
,,374,84.889999
,,375,84.849998
,,376,84.860001
,,377,84.769997
,,378,84.870003
,,379,84.849998
,,380,84.860001
,,381,84.849998
,,382,84.820000
,,383,84.800003
,,384,84.870003
,,385,84.860001
,,386,84.860001
,,387,84.790001
,,388,84.809998
,,389,84.879997
,,390,84.860001
,,391,84.870003
,,392,84.919998
,,393,84.830002
,,394,84.879997
,,395,84.699997
,,396,84.910004
,,397,84.830002
,,398,84.839996
,,399,84.809998
,,400,84.839996
,,401,84.800003
,,402,84.870003
,,403,84.820000
,,404,84.900002
,,405,84.769997
,,406,84.820000
,,407,84.849998
,,408,84.809998
,,409,84.839996
,,410,84.849998
,,411,84.790001
,,412,84.730003
,,413,84.839996
,,414,84.839996
,,415,84.910004
,,416,84.910004
,,417,84.889999
,,418,84.830002
,,419,84.860001
,,420,84.910004
,,421,84.849998
,,422,84.830002
,,423,84.820000
,,424,84.809998
,,425,84.839996
,,426,84.879997
,,427,84.839996
,,428,84.949997
,,429,84.830002
,,430,84.860001
,,431,84.779999
,,432,84.889999
,,433,84.959999
,,434,84.839996
,,435,84.860001
,,436,84.879997
,,437,84.849998
,,438,84.760002
,,439,84.860001
,,440,84.830002
,,441,84.940002
,,442,84.769997
,,443,84.919998
,,444,84.680000
,,445,84.790001
,,446,84.849998
,,447,84.800003
,,448,84.790001
,,449,84.860001
,,450,84.889999
,,451,84.949997
,,452,84.910004
,,453,84.860001
,,454,84.900002
,,455,84.860001
,,456,84.839996
,,457,84.820000
,,458,84.839996
,,459,84.820000
,,460,84.849998
,,461,84.849998
,,462,84.800003
,,463,84.910004
,,464,84.820000
,,465,84.879997
,,466,84.879997
,,467,84.820000
,,468,84.839996
,,469,84.919998
,,470,84.790001
,,471,84.870003
,,472,84.849998
,,473,84.730003
,,474,84.820000
,,475,84.830002
,,476,84.849998
,,477,84.860001
,,478,84.860001
,,479,84.800003
,,480,84.830002
,,481,84.860001
,,482,84.910004
,,483,84.760002
,,484,84.860001
,,485,84.839996
,,486,84.849998
,,487,84.940002
,,488,84.919998
,,489,84.790001
,,490,84.860001
,,491,84.860001
,,492,84.839996
,,493,84.849998
,,494,84.809998
,,495,84.820000
,,496,84.839996
,,497,84.769997
,,498,84.839996
,,499,84.790001
,,500,84.849998
,,501,84.930000
,,502,84.730003
,,503,84.839996
,,504,84.849998
,,505,84.769997
,,506,84.839996
,,507,84.900002
,,508,84.839996
,,509,84.879997
,,510,84.839996
,,511,84.820000
,7:
,,0,84.849998
,,1,84.849998
,,2,84.889999
,,3,84.889999
,,4,84.820000
,,5,84.879997
,,6,84.870003
,,7,84.839996
,,8,84.870003
,,9,84.839996
,,10,84.879997
,,11,84.860001
,,12,84.879997
,,13,84.849998
,,14,84.849998
,,15,84.860001
,,16,84.879997
,,17,84.879997
,,18,84.879997
,,19,84.830002
,,20,84.839996
,,21,84.849998
,,22,84.860001
,,23,84.889999
,,24,84.830002
,,25,84.879997
,,26,84.809998
,,27,84.839996
,,28,84.830002
,,29,84.849998
,,30,84.860001
,,31,84.879997
,,32,84.870003
,,33,84.919998
,,34,84.849998
,,35,84.849998
,,36,84.839996
,,37,84.839996
,,38,84.879997
,,39,84.870003
,,40,84.860001
,,41,84.879997
,,42,84.849998
,,43,84.839996
,,44,84.860001
,,45,84.879997
,,46,84.860001
,,47,84.889999
,,48,84.870003
,,49,84.860001
,,50,84.870003
,,51,84.910004
,,52,84.910004
,,53,84.870003
,,54,84.870003
,,55,84.900002
,,56,84.860001
,,57,84.879997
,,58,84.860001
,,59,84.860001
,,60,84.889999
,,61,84.830002
,,62,84.830002
,,63,84.849998
,,64,84.839996
,,65,84.889999
,,66,84.879997
,,67,84.849998
,,68,84.860001
,,69,84.870003
,,70,84.849998
,,71,84.860001
,,72,84.849998
,,73,84.849998
,,74,84.879997
,,75,84.889999
,,76,84.860001
,,77,84.870003
,,78,84.879997
,,79,84.870003
,,80,84.849998
,,81,84.860001
,,82,84.900002
,,83,84.870003
,,84,84.820000
,,85,84.839996
,,86,84.849998
,,87,84.870003
,,88,84.839996
,,89,84.860001
,,90,84.849998
,,91,84.889999
,,92,84.820000
,,93,84.830002
,,94,84.830002
,,95,84.860001
,,96,84.849998
,,97,84.860001
,,98,84.860001
,,99,84.839996
,,100,84.889999
,,101,84.860001
,,102,84.889999
,,103,84.879997
,,104,84.910004
,,105,84.879997
,,106,84.889999
,,107,84.849998
,,108,84.889999
,,109,84.860001
,,110,84.870003
,,111,84.879997
,,112,84.900002
,,113,84.860001
,,114,84.879997
,,115,84.849998
,,116,84.879997
,,117,84.860001
,,118,84.870003
,,119,84.860001
,,120,84.870003
,,121,84.879997
,,122,84.839996
,,123,84.889999
,,124,84.849998
,,125,84.910004
,,126,84.860001
,,127,84.860001
,,128,84.870003
,,129,84.870003
,,130,84.839996
,,131,84.860001
,,132,84.830002
,,133,84.870003
,,134,84.849998
,,135,84.870003
,,136,84.830002
,,137,84.839996
,,138,84.889999
,,139,84.849998
,,140,84.860001
,,141,84.860001
,,142,84.839996
,,143,84.839996
,,144,84.830002
,,145,84.830002
,,146,84.870003
,,147,84.900002
,,148,84.889999
,,149,84.870003
,,150,84.870003
,,151,84.860001
,,152,84.860001
,,153,84.879997
,,154,84.830002
,,155,84.879997
,,156,84.839996
,,157,84.870003
,,158,84.839996
,,159,84.870003
,,160,84.870003
,,161,84.860001
,,162,84.870003
,,163,84.879997
,,164,84.830002
,,165,84.849998
,,166,84.849998
,,167,84.879997
,,168,84.860001
,,169,84.839996
,,170,84.879997
,,171,84.860001
,,172,84.849998
,,173,84.849998
,,174,84.910004
,,175,84.879997
,,176,84.849998
,,177,84.839996
,,178,84.830002
,,179,84.860001
,,180,84.879997
,,181,84.889999
,,182,84.860001
,,183,84.839996
,,184,84.860001
,,185,84.849998
,,186,84.849998
,,187,84.860001
,,188,84.820000
,,189,84.849998
,,190,84.860001
,,191,84.820000
,,192,84.879997
,,193,84.879997
,,194,84.860001
,,195,84.879997
,,196,84.879997
,,197,84.889999
,,198,84.849998
,,199,84.849998
,,200,84.879997
,,201,84.889999
,,202,84.860001
,,203,84.870003
,,204,84.900002
,,205,84.870003
,,206,84.889999
,,207,84.879997
,,208,84.839996
,,209,84.870003
,,210,84.879997
,,211,84.879997
,,212,84.879997
,,213,84.839996
,,214,84.830002
,,215,84.839996
,,216,84.879997
,,217,84.910004
,,218,84.879997
,,219,84.879997
,,220,84.860001
,,221,84.849998
,,222,84.900002
,,223,84.879997
,,224,84.879997
,,225,84.870003
,,226,84.860001
,,227,84.870003
,,228,84.870003
,,229,84.839996
,,230,84.870003
,,231,84.849998
,,232,84.879997
,,233,84.849998
,,234,84.900002
,,235,84.889999
,,236,84.870003
,,237,84.879997
,,238,84.870003
,,239,84.849998
,,240,84.839996
,,241,84.849998
,,242,84.849998
,,243,84.830002
,,244,84.900002
,,245,84.860001
,,246,84.860001
,,247,84.879997
,,248,84.870003
,,249,84.830002
,,250,84.879997
,,251,84.830002
,,252,84.809998
,,253,84.860001
,,254,84.889999
,,255,84.860001
,,256,84.830002
,,257,84.900002
,,258,84.879997
,,259,84.879997
,,260,84.879997
,,261,84.849998
,,262,84.870003
,,263,84.839996
,,264,84.870003
,,265,84.860001
,,266,84.860001
,,267,84.870003
,,268,84.860001
,,269,84.849998
,,270,84.870003
,,271,84.870003
,,272,84.839996
,,273,84.860001
,,274,84.889999
,,275,84.849998
,,276,84.870003
,,277,84.910004
,,278,84.849998
,,279,84.879997
,,280,84.849998
,,281,84.820000
,,282,84.889999
,,283,84.860001
,,284,84.879997
,,285,84.879997
,,286,84.870003
,,287,84.879997
,,288,84.830002
,,289,84.860001
,,290,84.870003
,,291,84.860001
,,292,84.860001
,,293,84.860001
,,294,84.879997
,,295,84.839996
,,296,84.900002
,,297,84.870003
,,298,84.910004
,,299,84.860001
,,300,84.860001
,,301,84.900002
,,302,84.870003
,,303,84.860001
,,304,84.860001
,,305,84.879997
,,306,84.860001
,,307,84.870003
,,308,84.870003
,,309,84.809998
,,310,84.910004
,,311,84.839996
,,312,84.860001
,,313,84.870003
,,314,84.879997
,,315,84.870003
,,316,84.849998
,,317,84.860001
,,318,84.849998
,,319,84.879997
,,320,84.889999
,,321,84.830002
,,322,84.860001
,,323,84.860001
,,324,84.870003
,,325,84.870003
,,326,84.879997
,,327,84.849998
,,328,84.860001
,,329,84.830002
,,330,84.879997
,,331,84.860001
,,332,84.860001
,,333,84.870003
,,334,84.889999
,,335,84.860001
,,336,84.860001
,,337,84.860001
,,338,84.889999
,,339,84.930000
,,340,84.860001
,,341,84.879997
,,342,84.860001
,,343,84.849998
,,344,84.849998
,,345,84.839996
,,346,84.849998
,,347,84.839996
,,348,84.830002
,,349,84.860001
,,350,84.879997
,,351,84.849998
,,352,84.879997
,,353,84.870003
,,354,84.879997
,,355,84.889999
,,356,84.820000
,,357,84.889999
,,358,84.849998
,,359,84.870003
,,360,84.849998
,,361,84.889999
,,362,84.839996
,,363,84.839996
,,364,84.879997
,,365,84.860001
,,366,84.870003
,,367,84.849998
,,368,84.860001
,,369,84.849998
,,370,84.849998
,,371,84.930000
,,372,84.879997
,,373,84.860001
,,374,84.870003
,,375,84.860001
,,376,84.860001
,,377,84.879997
,,378,84.870003
,,379,84.849998
,,380,84.849998
,,381,84.839996
,,382,84.870003
,,383,84.879997
,,384,84.860001
,,385,84.860001
,,386,84.860001
,,387,84.870003
,,388,84.860001
,,389,84.870003
,,390,84.870003
,,391,84.879997
,,392,84.849998
,,393,84.870003
,,394,84.879997
,,395,84.860001
,,396,84.830002
,,397,84.820000
,,398,84.839996
,,399,84.879997
,,400,84.849998
,,401,84.900002
,,402,84.839996
,,403,84.870003
,,404,84.830002
,,405,84.849998
,,406,84.860001
,,407,84.860001
,,408,84.889999
,,409,84.839996
,,410,84.870003
,,411,84.870003
,,412,84.879997
,,413,84.879997
,,414,84.879997
,,415,84.900002
,,416,84.879997
,,417,84.870003
,,418,84.879997
,,419,84.860001
,,420,84.900002
,,421,84.879997
,,422,84.889999
,,423,84.849998
,,424,84.849998
,,425,84.910004
,,426,84.879997
,,427,84.870003
,,428,84.879997
,,429,84.870003
,,430,84.870003
,,431,84.860001
,,432,84.839996
,,433,84.870003
,,434,84.860001
,,435,84.900002
,,436,84.849998
,,437,84.860001
,,438,84.849998
,,439,84.870003
,,440,84.879997
,,441,84.839996
,,442,84.870003
,,443,84.870003
,,444,84.870003
,,445,84.870003
,,446,84.830002
,,447,84.849998
,,448,84.860001
,,449,84.889999
,,450,84.849998
,,451,84.849998
,,452,84.849998
,,453,84.879997
,,454,84.860001
,,455,84.879997
,,456,84.900002
,,457,84.830002
,,458,84.820000
,,459,84.849998
,,460,84.879997
,,461,84.879997
,,462,84.879997
,,463,84.839996
,,464,84.870003
,,465,84.870003
,,466,84.879997
,,467,84.860001
,,468,84.860001
,,469,84.860001
,,470,84.879997
,,471,84.849998
,,472,84.849998
,,473,84.900002
,,474,84.870003
,,475,84.870003
,,476,84.849998
,,477,84.830002
,,478,84.860001
,,479,84.870003
,,480,84.839996
,,481,84.889999
,,482,84.879997
,,483,84.889999
,,484,84.870003
,,485,84.879997
,,486,84.849998
,,487,84.870003
,,488,84.870003
,,489,84.860001
,,490,84.860001
,,491,84.870003
,,492,84.879997
,,493,84.879997
,,494,84.830002
,,495,84.870003
,,496,84.900002
,,497,84.889999
,,498,84.830002
,,499,84.879997
,,500,84.870003
,,501,84.870003
,,502,84.879997
,,503,84.870003
,,504,84.879997
,,505,84.870003
,,506,84.820000
,,507,84.860001
,,508,84.849998
,,509,84.879997
,,510,84.839996
,,511,84.879997
4:
,0:
,,0,84.800003
,,1,84.900002
,,2,84.870003
,,3,84.050003
,,4,84.959999
,,5,84.779999
,,6,84.699997
,,7,84.860001
,,8,84.440002
,,9,84.959999
,,10,84.949997
,,11,84.809998
,,12,84.860001
,,13,84.870003
,,14,84.629997
,,15,84.779999
,,16,84.059998
,,17,84.769997
,,18,84.680000
,,19,85.050003
,,20,84.930000
,,21,84.680000
,,22,84.790001
,,23,84.839996
,,24,84.830002
,,25,84.860001
,,26,84.839996
,,27,84.760002
,,28,84.709999
,,29,84.699997
,,30,84.489998
,,31,84.650002
,,32,84.739998
,,33,84.910004
,,34,84.940002
,,35,84.730003
,,36,85.019997
,,37,84.139999
,,38,84.779999
,,39,84.860001
,,40,84.389999
,,41,84.870003
,,42,84.879997
,,43,84.300003
,,44,84.889999
,,45,84.870003
,,46,84.919998
,,47,84.809998
,,48,84.870003
,,49,84.730003
,,50,84.889999
,,51,84.730003
,,52,84.699997
,,53,85.040001
,,54,84.849998
,,55,84.809998
,,56,85.080002
,,57,84.879997
,,58,84.739998
,,59,84.680000
,,60,84.849998
,,61,84.959999
,,62,84.739998
,,63,85.050003
,1:
,,0,78.570000
,,1,83.349998
,,2,84.040001
,,3,84.760002
,,4,83.139999
,,5,82.510002
,,6,80.599998
,,7,83.820000
,,8,84.169998
,,9,77.000000
,,10,81.629997
,,11,83.430000
,,12,82.209999
,,13,81.709999
,,14,81.910004
,,15,82.809998
,,16,81.000000
,,17,81.339996
,,18,83.930000
,,19,81.449997
,,20,83.290001
,,21,83.220001
,,22,82.529999
,,23,79.089996
,,24,82.949997
,,25,83.769997
,,26,80.250000
,,27,81.879997
,,28,83.800003
,,29,83.580002
,,30,79.510002
,,31,83.349998
,,32,81.699997
,,33,82.220001
,,34,81.970001
,,35,83.669998
,,36,81.449997
,,37,82.120003
,,38,81.430000
,,39,82.550003
,,40,82.029999
,,41,80.839996
,,42,83.440002
,,43,83.169998
,,44,83.209999
,,45,83.879997
,,46,84.430000
,,47,84.570000
,,48,83.889999
,,49,82.910004
,,50,83.739998
,,51,81.790001
,,52,83.150002
,,53,83.239998
,,54,83.860001
,,55,79.699997
,,56,81.879997
,,57,83.139999
,,58,82.370003
,,59,82.290001
,,60,81.379997
,,61,83.019997
,,62,83.169998
,,63,83.269997
,2:
,,0,78.040001
,,1,82.919998
,,2,83.389999
,,3,84.730003
,,4,81.970001
,,5,84.610001
,,6,79.370003
,,7,84.790001
,,8,83.080002
,,9,84.730003
,,10,79.940002
,,11,82.739998
,,12,79.529999
,,13,80.300003
,,14,81.790001
,,15,84.760002
,,16,79.519997
,,17,84.800003
,,18,84.489998
,,19,84.559998
,,20,84.620003
,,21,79.309998
,,22,84.699997
,,23,84.760002
,,24,84.669998
,,25,84.320000
,,26,84.720001
,,27,84.980003
,,28,77.250000
,,29,82.620003
,,30,83.739998
,,31,84.660004
,,32,84.730003
,,33,81.000000
,,34,84.570000
,,35,81.599998
,,36,83.900002
,,37,84.699997
,,38,84.879997
,,39,84.690002
,,40,84.739998
,,41,84.220001
,,42,84.709999
,,43,80.400002
,,44,84.760002
,,45,84.669998
,,46,84.220001
,,47,84.610001
,,48,84.889999
,,49,84.889999
,,50,81.720001
,,51,82.779999
,,52,83.980003
,,53,81.559998
,,54,80.209999
,,55,82.099998
,,56,84.699997
,,57,84.650002
,,58,83.570000
,,59,80.550003
,,60,84.680000
,,61,84.669998
,,62,85.040001
,,63,84.699997
,,64,84.589996
,,65,83.720001
,,66,84.730003
,,67,84.669998
,,68,82.639999
,,69,84.620003
,,70,84.690002
,,71,84.750000
,,72,80.599998
,,73,82.720001
,,74,82.230003
,,75,84.730003
,,76,84.660004
,,77,84.589996
,,78,81.440002
,,79,84.790001
,,80,84.419998
,,81,82.190002
,,82,79.800003
,,83,84.930000
,,84,84.739998
,,85,84.790001
,,86,83.480003
,,87,84.820000
,,88,84.550003
,,89,84.680000
,,90,84.860001
,,91,83.879997
,,92,84.849998
,,93,83.389999
,,94,83.940002
,,95,81.550003
,,96,81.699997
,,97,84.750000
,,98,83.660004
,,99,81.910004
,,100,84.879997
,,101,81.980003
,,102,82.709999
,,103,79.400002
,,104,82.809998
,,105,83.220001
,,106,83.330002
,,107,82.389999
,,108,84.230003
,,109,84.860001
,,110,84.970001
,,111,82.279999
,,112,83.410004
,,113,79.639999
,,114,83.779999
,,115,82.650002
,,116,84.809998
,,117,84.120003
,,118,83.080002
,,119,83.930000
,,120,73.379997
,,121,84.690002
,,122,79.120003
,,123,82.879997
,,124,83.580002
,,125,84.769997
,,126,84.690002
,,127,84.610001
,3:
,,0,83.260002
,,1,80.980003
,,2,81.870003
,,3,82.669998
,,4,80.760002
,,5,83.449997
,,6,83.339996
,,7,84.300003
,,8,79.440002
,,9,82.360001
,,10,81.480003
,,11,81.250000
,,12,83.120003
,,13,81.650002
,,14,80.879997
,,15,81.309998
,,16,80.860001
,,17,81.839996
,,18,83.279999
,,19,82.940002
,,20,83.349998
,,21,84.680000
,,22,81.620003
,,23,81.080002
,,24,84.690002
,,25,75.879997
,,26,77.620003
,,27,75.709999
,,28,83.989998
,,29,80.949997
,,30,82.290001
,,31,81.690002
,,32,83.000000
,,33,83.720001
,,34,82.830002
,,35,79.440002
,,36,83.169998
,,37,81.989998
,,38,81.370003
,,39,79.150002
,,40,81.150002
,,41,82.379997
,,42,82.970001
,,43,82.410004
,,44,79.029999
,,45,84.559998
,,46,80.419998
,,47,81.620003
,,48,79.980003
,,49,84.809998
,,50,81.160004
,,51,82.120003
,,52,83.430000
,,53,80.160004
,,54,81.870003
,,55,84.220001
,,56,81.980003
,,57,82.910004
,,58,82.660004
,,59,81.760002
,,60,83.169998
,,61,83.089996
,,62,83.360001
,,63,81.400002
,,64,82.709999
,,65,79.480003
,,66,79.059998
,,67,83.080002
,,68,82.080002
,,69,82.309998
,,70,81.629997
,,71,82.639999
,,72,84.699997
,,73,80.370003
,,74,82.709999
,,75,84.160004
,,76,83.610001
,,77,79.730003
,,78,81.889999
,,79,81.309998
,,80,82.370003
,,81,81.879997
,,82,76.459999
,,83,82.330002
,,84,81.980003
,,85,81.269997
,,86,79.750000
,,87,82.580002
,,88,77.070000
,,89,81.809998
,,90,82.059998
,,91,82.870003
,,92,82.809998
,,93,82.290001
,,94,85.089996
,,95,84.529999
,,96,84.910004
,,97,80.820000
,,98,82.769997
,,99,84.190002
,,100,82.010002
,,101,80.239998
,,102,80.860001
,,103,84.610001
,,104,81.050003
,,105,83.320000
,,106,83.459999
,,107,81.269997
,,108,82.629997
,,109,81.199997
,,110,82.419998
,,111,82.410004
,,112,79.699997
,,113,75.480003
,,114,81.099998
,,115,81.459999
,,116,81.160004
,,117,83.419998
,,118,80.690002
,,119,75.589996
,,120,81.379997
,,121,82.910004
,,122,79.629997
,,123,82.099998
,,124,81.769997
,,125,80.050003
,,126,81.139999
,,127,82.279999
,4:
,,0,85.019997
,,1,84.980003
,,2,84.169998
,,3,84.690002
,,4,83.989998
,,5,83.699997
,,6,84.889999
,,7,84.779999
,,8,84.889999
,,9,84.239998
,,10,84.849998
,,11,83.910004
,,12,84.379997
,,13,84.879997
,,14,84.550003
,,15,84.480003
,,16,84.320000
,,17,84.839996
,,18,84.629997
,,19,84.019997
,,20,84.769997
,,21,84.150002
,,22,84.820000
,,23,84.809998
,,24,84.470001
,,25,83.699997
,,26,84.370003
,,27,84.330002
,,28,84.709999
,,29,84.690002
,,30,83.919998
,,31,84.820000
,,32,84.010002
,,33,84.800003
,,34,84.379997
,,35,84.830002
,,36,84.930000
,,37,84.330002
,,38,84.230003
,,39,84.699997
,,40,84.800003
,,41,83.629997
,,42,84.779999
,,43,84.809998
,,44,84.089996
,,45,84.169998
,,46,84.320000
,,47,84.570000
,,48,84.300003
,,49,84.339996
,,50,84.129997
,,51,84.750000
,,52,84.620003
,,53,83.750000
,,54,84.339996
,,55,84.169998
,,56,84.050003
,,57,84.199997
,,58,84.720001
,,59,84.830002
,,60,84.059998
,,61,84.739998
,,62,84.839996
,,63,83.940002
,,64,84.540001
,,65,83.800003
,,66,82.620003
,,67,84.760002
,,68,84.779999
,,69,84.860001
,,70,84.660004
,,71,84.800003
,,72,84.160004
,,73,84.669998
,,74,84.750000
,,75,84.760002
,,76,83.900002
,,77,84.779999
,,78,84.440002
,,79,84.680000
,,80,84.910004
,,81,83.970001
,,82,84.769997
,,83,84.349998
,,84,84.830002
,,85,84.910004
,,86,84.730003
,,87,83.940002
,,88,84.919998
,,89,84.269997
,,90,84.620003
,,91,84.769997
,,92,83.970001
,,93,84.889999
,,94,83.440002
,,95,84.000000
,,96,84.779999
,,97,84.809998
,,98,82.650002
,,99,83.809998
,,100,84.760002
,,101,84.779999
,,102,84.889999
,,103,84.339996
,,104,82.589996
,,105,84.830002
,,106,84.940002
,,107,84.800003
,,108,84.650002
,,109,84.760002
,,110,84.839996
,,111,84.820000
,,112,84.800003
,,113,84.870003
,,114,83.269997
,,115,84.870003
,,116,84.870003
,,117,84.570000
,,118,84.910004
,,119,83.599998
,,120,84.470001
,,121,84.580002
,,122,84.839996
,,123,84.879997
,,124,84.739998
,,125,84.849998
,,126,84.599998
,,127,84.230003
,,128,85.040001
,,129,84.029999
,,130,84.250000
,,131,84.070000
,,132,84.059998
,,133,84.290001
,,134,84.809998
,,135,84.919998
,,136,84.639999
,,137,83.980003
,,138,84.750000
,,139,84.879997
,,140,84.099998
,,141,84.339996
,,142,84.830002
,,143,84.309998
,,144,84.680000
,,145,84.809998
,,146,83.889999
,,147,84.300003
,,148,84.040001
,,149,84.809998
,,150,84.239998
,,151,84.059998
,,152,83.970001
,,153,84.849998
,,154,84.769997
,,155,84.389999
,,156,83.889999
,,157,84.180000
,,158,84.730003
,,159,84.820000
,,160,84.779999
,,161,84.769997
,,162,84.709999
,,163,84.339996
,,164,84.910004
,,165,84.940002
,,166,84.690002
,,167,84.790001
,,168,84.989998
,,169,83.879997
,,170,84.820000
,,171,84.570000
,,172,84.919998
,,173,84.519997
,,174,84.800003
,,175,84.830002
,,176,84.800003
,,177,84.889999
,,178,84.870003
,,179,84.730003
,,180,84.610001
,,181,84.410004
,,182,84.870003
,,183,83.870003
,,184,84.830002
,,185,84.970001
,,186,84.830002
,,187,84.629997
,,188,84.690002
,,189,85.029999
,,190,84.849998
,,191,84.870003
,,192,84.730003
,,193,84.779999
,,194,84.529999
,,195,84.110001
,,196,84.389999
,,197,84.930000
,,198,84.760002
,,199,84.320000
,,200,84.029999
,,201,84.940002
,,202,84.849998
,,203,83.779999
,,204,84.720001
,,205,84.370003
,,206,84.279999
,,207,83.589996
,,208,83.809998
,,209,84.919998
,,210,84.849998
,,211,84.730003
,,212,84.209999
,,213,84.720001
,,214,84.889999
,,215,83.699997
,,216,84.830002
,,217,84.690002
,,218,84.699997
,,219,84.089996
,,220,84.690002
,,221,84.089996
,,222,84.699997
,,223,84.809998
,,224,84.940002
,,225,84.910004
,,226,84.790001
,,227,84.449997
,,228,84.199997
,,229,84.870003
,,230,84.470001
,,231,84.970001
,,232,84.180000
,,233,84.769997
,,234,84.339996
,,235,84.860001
,,236,84.769997
,,237,84.620003
,,238,84.650002
,,239,84.089996
,,240,84.849998
,,241,84.820000
,,242,84.820000
,,243,84.650002
,,244,84.699997
,,245,84.690002
,,246,84.870003
,,247,83.010002
,,248,84.220001
,,249,84.550003
,,250,84.320000
,,251,84.739998
,,252,84.349998
,,253,84.889999
,,254,84.629997
,,255,84.889999
,5:
,,0,84.849998
,,1,84.879997
,,2,84.760002
,,3,84.739998
,,4,84.910004
,,5,84.879997
,,6,84.849998
,,7,84.769997
,,8,84.750000
,,9,84.849998
,,10,84.779999
,,11,84.809998
,,12,84.919998
,,13,84.790001
,,14,84.800003
,,15,84.730003
,,16,84.849998
,,17,84.830002
,,18,84.760002
,,19,84.779999
,,20,84.820000
,,21,84.860001
,,22,84.870003
,,23,84.900002
,,24,84.849998
,,25,84.800003
,,26,84.699997
,,27,85.000000
,,28,84.800003
,,29,84.790001
,,30,84.830002
,,31,84.830002
,,32,84.949997
,,33,84.879997
,,34,84.849998
,,35,84.889999
,,36,84.739998
,,37,84.760002
,,38,84.739998
,,39,84.870003
,,40,84.779999
,,41,84.839996
,,42,84.790001
,,43,84.879997
,,44,84.889999
,,45,84.900002
,,46,84.860001
,,47,84.970001
,,48,84.879997
,,49,84.839996
,,50,84.800003
,,51,84.919998
,,52,84.849998
,,53,84.839996
,,54,84.809998
,,55,84.800003
,,56,84.830002
,,57,84.690002
,,58,84.589996
,,59,84.790001
,,60,84.900002
,,61,84.900002
,,62,84.800003
,,63,84.839996
,,64,84.839996
,,65,84.660004
,,66,84.849998
,,67,84.750000
,,68,84.919998
,,69,84.750000
,,70,84.870003
,,71,84.889999
,,72,84.830002
,,73,84.820000
,,74,84.739998
,,75,84.889999
,,76,84.830002
,,77,84.820000
,,78,84.790001
,,79,84.769997
,,80,84.769997
,,81,84.849998
,,82,84.820000
,,83,84.900002
,,84,84.879997
,,85,84.809998
,,86,84.739998
,,87,84.779999
,,88,84.830002
,,89,84.809998
,,90,84.769997
,,91,84.879997
,,92,84.830002
,,93,84.750000
,,94,84.900002
,,95,84.849998
,,96,84.889999
,,97,84.739998
,,98,84.769997
,,99,84.980003
,,100,84.879997
,,101,84.949997
,,102,84.870003
,,103,84.730003
,,104,84.870003
,,105,84.779999
,,106,84.830002
,,107,84.860001
,,108,84.720001
,,109,84.870003
,,110,84.849998
,,111,84.910004
,,112,84.919998
,,113,84.870003
,,114,84.930000
,,115,84.809998
,,116,84.709999
,,117,84.750000
,,118,84.879997
,,119,84.830002
,,120,84.599998
,,121,84.870003
,,122,84.919998
,,123,84.919998
,,124,84.800003
,,125,84.860001
,,126,84.739998
,,127,84.930000
,,128,84.860001
,,129,84.849998
,,130,84.860001
,,131,84.839996
,,132,84.739998
,,133,84.769997
,,134,84.970001
,,135,84.889999
,,136,84.830002
,,137,84.879997
,,138,84.900002
,,139,84.860001
,,140,84.790001
,,141,84.779999
,,142,84.879997
,,143,84.910004
,,144,84.870003
,,145,84.889999
,,146,84.769997
,,147,84.720001
,,148,84.820000
,,149,84.839996
,,150,84.800003
,,151,84.860001
,,152,84.779999
,,153,84.639999
,,154,84.730003
,,155,84.860001
,,156,84.860001
,,157,84.820000
,,158,84.889999
,,159,84.889999
,,160,84.809998
,,161,84.970001
,,162,84.790001
,,163,84.730003
,,164,84.809998
,,165,84.860001
,,166,84.860001
,,167,84.930000
,,168,84.879997
,,169,84.680000
,,170,84.860001
,,171,84.790001
,,172,84.730003
,,173,84.879997
,,174,84.889999
,,175,84.739998
,,176,84.739998
,,177,84.849998
,,178,84.820000
,,179,84.709999
,,180,84.889999
,,181,84.860001
,,182,84.680000
,,183,84.760002
,,184,84.650002
,,185,84.839996
,,186,84.839996
,,187,84.930000
,,188,84.709999
,,189,84.790001
,,190,84.800003
,,191,84.940002
,,192,84.870003
,,193,84.910004
,,194,84.889999
,,195,84.900002
,,196,84.779999
,,197,84.779999
,,198,84.919998
,,199,84.870003
,,200,84.779999
,,201,84.839996
,,202,84.709999
,,203,84.839996
,,204,84.959999
,,205,84.900002
,,206,84.860001
,,207,84.790001
,,208,84.650002
,,209,84.800003
,,210,84.809998
,,211,84.860001
,,212,84.760002
,,213,84.830002
,,214,84.660004
,,215,84.889999
,,216,84.720001
,,217,84.790001
,,218,84.900002
,,219,84.830002
,,220,84.930000
,,221,84.830002
,,222,84.809998
,,223,84.790001
,,224,84.779999
,,225,84.779999
,,226,84.870003
,,227,84.849998
,,228,84.889999
,,229,84.940002
,,230,84.900002
,,231,84.900002
,,232,84.839996
,,233,84.860001
,,234,84.860001
,,235,84.839996
,,236,84.889999
,,237,84.809998
,,238,84.919998
,,239,84.889999
,,240,84.629997
,,241,84.709999
,,242,84.940002
,,243,84.790001
,,244,84.860001
,,245,84.800003
,,246,84.669998
,,247,84.900002
,,248,84.720001
,,249,84.919998
,,250,84.930000
,,251,84.879997
,,252,84.910004
,,253,84.739998
,,254,84.860001
,,255,84.800003
,6:
,,0,84.820000
,,1,84.870003
,,2,84.860001
,,3,84.889999
,,4,84.879997
,,5,84.809998
,,6,84.919998
,,7,84.870003
,,8,84.889999
,,9,84.800003
,,10,84.870003
,,11,84.790001
,,12,84.800003
,,13,84.900002
,,14,84.879997
,,15,84.889999
,,16,84.830002
,,17,84.860001
,,18,84.940002
,,19,84.870003
,,20,84.839996
,,21,84.849998
,,22,84.839996
,,23,84.879997
,,24,84.870003
,,25,84.800003
,,26,84.820000
,,27,84.910004
,,28,84.879997
,,29,84.889999
,,30,84.900002
,,31,84.830002
,,32,84.839996
,,33,84.690002
,,34,84.849998
,,35,84.790001
,,36,84.820000
,,37,84.830002
,,38,84.860001
,,39,84.870003
,,40,84.919998
,,41,84.889999
,,42,84.879997
,,43,84.750000
,,44,84.879997
,,45,84.849998
,,46,84.870003
,,47,84.830002
,,48,84.860001
,,49,84.849998
,,50,84.889999
,,51,84.769997
,,52,84.839996
,,53,84.879997
,,54,84.830002
,,55,84.919998
,,56,84.849998
,,57,84.940002
,,58,84.739998
,,59,84.839996
,,60,84.879997
,,61,84.919998
,,62,84.870003
,,63,84.849998
,,64,84.820000
,,65,84.860001
,,66,84.900002
,,67,84.879997
,,68,84.849998
,,69,84.900002
,,70,84.800003
,,71,84.820000
,,72,84.849998
,,73,84.820000
,,74,84.769997
,,75,84.820000
,,76,84.779999
,,77,84.849998
,,78,84.870003
,,79,84.879997
,,80,84.930000
,,81,84.870003
,,82,84.760002
,,83,84.849998
,,84,84.720001
,,85,84.870003
,,86,84.849998
,,87,84.839996
,,88,84.879997
,,89,84.860001
,,90,84.820000
,,91,84.860001
,,92,84.849998
,,93,84.830002
,,94,84.870003
,,95,84.889999
,,96,84.879997
,,97,84.879997
,,98,84.830002
,,99,84.870003
,,100,84.870003
,,101,84.860001
,,102,84.879997
,,103,84.720001
,,104,84.790001
,,105,84.860001
,,106,84.910004
,,107,84.809998
,,108,84.879997
,,109,84.739998
,,110,84.860001
,,111,84.849998
,,112,84.900002
,,113,84.870003
,,114,84.830002
,,115,84.800003
,,116,84.849998
,,117,84.849998
,,118,84.870003
,,119,84.889999
,,120,84.860001
,,121,84.900002
,,122,84.860001
,,123,84.839996
,,124,84.779999
,,125,84.800003
,,126,84.800003
,,127,84.889999
,,128,84.849998
,,129,84.860001
,,130,84.930000
,,131,84.879997
,,132,84.779999
,,133,84.839996
,,134,84.870003
,,135,84.900002
,,136,84.959999
,,137,84.889999
,,138,84.839996
,,139,84.849998
,,140,84.849998
,,141,84.910004
,,142,84.860001
,,143,84.820000
,,144,84.860001
,,145,84.910004
,,146,84.820000
,,147,84.820000
,,148,84.919998
,,149,84.879997
,,150,84.849998
,,151,84.919998
,,152,84.879997
,,153,84.889999
,,154,84.889999
,,155,84.860001
,,156,84.870003
,,157,84.800003
,,158,84.849998
,,159,84.879997
,,160,84.849998
,,161,84.699997
,,162,84.860001
,,163,84.839996
,,164,84.870003
,,165,84.870003
,,166,84.820000
,,167,84.860001
,,168,84.830002
,,169,84.769997
,,170,84.860001
,,171,84.879997
,,172,84.870003
,,173,84.870003
,,174,84.809998
,,175,84.730003
,,176,84.919998
,,177,84.760002
,,178,84.870003
,,179,84.870003
,,180,84.860001
,,181,84.860001
,,182,84.820000
,,183,84.860001
,,184,84.800003
,,185,84.930000
,,186,84.879997
,,187,84.870003
,,188,84.860001
,,189,84.870003
,,190,84.910004
,,191,84.879997
,,192,84.820000
,,193,84.870003
,,194,84.889999
,,195,84.930000
,,196,84.699997
,,197,84.830002
,,198,84.769997
,,199,84.830002
,,200,84.879997
,,201,84.839996
,,202,84.860001
,,203,84.930000
,,204,84.769997
,,205,84.849998
,,206,84.830002
,,207,84.830002
,,208,84.849998
,,209,84.830002
,,210,84.820000
,,211,84.849998
,,212,84.669998
,,213,84.830002
,,214,84.879997
,,215,84.879997
,,216,84.820000
,,217,84.800003
,,218,84.820000
,,219,84.889999
,,220,84.879997
,,221,84.879997
,,222,84.790001
,,223,84.889999
,,224,84.870003
,,225,84.800003
,,226,84.809998
,,227,84.879997
,,228,84.870003
,,229,84.830002
,,230,84.910004
,,231,84.870003
,,232,84.940002
,,233,84.889999
,,234,84.889999
,,235,84.760002
,,236,84.879997
,,237,84.919998
,,238,84.860001
,,239,84.879997
,,240,84.849998
,,241,84.809998
,,242,84.849998
,,243,84.930000
,,244,84.779999
,,245,84.860001
,,246,84.860001
,,247,84.800003
,,248,84.870003
,,249,84.870003
,,250,84.870003
,,251,84.839996
,,252,84.889999
,,253,84.959999
,,254,84.849998
,,255,84.839996
,,256,84.809998
,,257,84.820000
,,258,84.839996
,,259,84.889999
,,260,84.820000
,,261,84.830002
,,262,84.849998
,,263,84.879997
,,264,84.760002
,,265,84.820000
,,266,84.849998
,,267,84.849998
,,268,84.879997
,,269,84.889999
,,270,84.879997
,,271,84.800003
,,272,84.900002
,,273,84.889999
,,274,84.910004
,,275,84.849998
,,276,84.830002
,,277,84.889999
,,278,84.910004
,,279,84.839996
,,280,84.870003
,,281,84.860001
,,282,84.849998
,,283,84.830002
,,284,84.889999
,,285,84.889999
,,286,84.879997
,,287,84.839996
,,288,84.930000
,,289,84.919998
,,290,84.839996
,,291,84.809998
,,292,84.870003
,,293,84.800003
,,294,84.879997
,,295,84.870003
,,296,84.830002
,,297,84.919998
,,298,84.930000
,,299,84.889999
,,300,84.849998
,,301,84.860001
,,302,84.910004
,,303,84.849998
,,304,84.940002
,,305,84.910004
,,306,84.919998
,,307,84.870003
,,308,84.919998
,,309,84.870003
,,310,84.849998
,,311,84.830002
,,312,84.870003
,,313,84.769997
,,314,84.889999
,,315,84.820000
,,316,84.879997
,,317,84.860001
,,318,84.919998
,,319,84.879997
,,320,84.910004
,,321,84.870003
,,322,84.839996
,,323,84.800003
,,324,84.769997
,,325,84.860001
,,326,84.839996
,,327,84.800003
,,328,84.860001
,,329,84.889999
,,330,84.910004
,,331,84.849998
,,332,84.870003
,,333,84.849998
,,334,84.860001
,,335,84.830002
,,336,84.830002
,,337,84.889999
,,338,84.889999
,,339,84.830002
,,340,84.849998
,,341,84.839996
,,342,84.900002
,,343,84.889999
,,344,84.889999
,,345,84.889999
,,346,84.870003
,,347,84.870003
,,348,84.839996
,,349,84.830002
,,350,84.730003
,,351,84.879997
,,352,84.879997
,,353,84.930000
,,354,84.849998
,,355,84.870003
,,356,84.839996
,,357,84.830002
,,358,84.870003
,,359,84.849998
,,360,84.849998
,,361,84.730003
,,362,84.779999
,,363,84.860001
,,364,84.820000
,,365,84.910004
,,366,84.970001
,,367,84.860001
,,368,84.830002
,,369,84.830002
,,370,84.970001
,,371,84.839996
,,372,84.870003
,,373,84.809998
,,374,84.889999
,,375,84.870003
,,376,84.860001
,,377,84.690002
,,378,84.889999
,,379,84.830002
,,380,84.830002
,,381,84.839996
,,382,84.809998
,,383,84.879997
,,384,84.860001
,,385,84.860001
,,386,84.860001
,,387,84.809998
,,388,84.860001
,,389,84.900002
,,390,84.889999
,,391,84.849998
,,392,84.919998
,,393,84.830002
,,394,84.930000
,,395,84.720001
,,396,84.849998
,,397,84.849998
,,398,84.870003
,,399,84.800003
,,400,84.849998
,,401,84.820000
,,402,84.879997
,,403,84.849998
,,404,84.900002
,,405,84.800003
,,406,84.870003
,,407,84.839996
,,408,84.849998
,,409,84.830002
,,410,84.849998
,,411,84.790001
,,412,84.730003
,,413,84.889999
,,414,84.849998
,,415,84.849998
,,416,84.879997
,,417,84.919998
,,418,84.839996
,,419,84.839996
,,420,84.919998
,,421,84.849998
,,422,84.860001
,,423,84.820000
,,424,84.800003
,,425,84.830002
,,426,84.870003
,,427,84.849998
,,428,84.919998
,,429,84.820000
,,430,84.820000
,,431,84.779999
,,432,84.889999
,,433,84.940002
,,434,84.870003
,,435,84.889999
,,436,84.870003
,,437,84.849998
,,438,84.760002
,,439,84.870003
,,440,84.820000
,,441,84.919998
,,442,84.730003
,,443,84.910004
,,444,84.709999
,,445,84.849998
,,446,84.839996
,,447,84.830002
,,448,84.769997
,,449,84.849998
,,450,84.849998
,,451,84.959999
,,452,84.889999
,,453,84.820000
,,454,84.849998
,,455,84.790001
,,456,84.830002
,,457,84.860001
,,458,84.870003
,,459,84.820000
,,460,84.849998
,,461,84.809998
,,462,84.830002
,,463,84.900002
,,464,84.820000
,,465,84.870003
,,466,84.839996
,,467,84.820000
,,468,84.849998
,,469,84.910004
,,470,84.870003
,,471,84.849998
,,472,84.879997
,,473,84.760002
,,474,84.830002
,,475,84.860001
,,476,84.879997
,,477,84.849998
,,478,84.870003
,,479,84.879997
,,480,84.830002
,,481,84.889999
,,482,84.870003
,,483,84.760002
,,484,84.839996
,,485,84.870003
,,486,84.849998
,,487,84.949997
,,488,84.930000
,,489,84.809998
,,490,84.860001
,,491,84.870003
,,492,84.820000
,,493,84.820000
,,494,84.830002
,,495,84.830002
,,496,84.860001
,,497,84.779999
,,498,84.919998
,,499,84.769997
,,500,84.849998
,,501,84.949997
,,502,84.709999
,,503,84.849998
,,504,84.849998
,,505,84.790001
,,506,84.860001
,,507,84.930000
,,508,84.820000
,,509,84.889999
,,510,84.820000
,,511,84.870003
,7:
,,0,84.849998
,,1,84.849998
,,2,84.889999
,,3,84.900002
,,4,84.809998
,,5,84.870003
,,6,84.879997
,,7,84.839996
,,8,84.870003
,,9,84.849998
,,10,84.870003
,,11,84.860001
,,12,84.879997
,,13,84.849998
,,14,84.849998
,,15,84.870003
,,16,84.889999
,,17,84.879997
,,18,84.889999
,,19,84.839996
,,20,84.849998
,,21,84.860001
,,22,84.849998
,,23,84.889999
,,24,84.809998
,,25,84.870003
,,26,84.820000
,,27,84.849998
,,28,84.820000
,,29,84.849998
,,30,84.839996
,,31,84.870003
,,32,84.870003
,,33,84.919998
,,34,84.839996
,,35,84.879997
,,36,84.820000
,,37,84.830002
,,38,84.879997
,,39,84.870003
,,40,84.870003
,,41,84.879997
,,42,84.849998
,,43,84.839996
,,44,84.849998
,,45,84.889999
,,46,84.860001
,,47,84.900002
,,48,84.849998
,,49,84.879997
,,50,84.879997
,,51,84.910004
,,52,84.910004
,,53,84.870003
,,54,84.870003
,,55,84.900002
,,56,84.860001
,,57,84.889999
,,58,84.860001
,,59,84.849998
,,60,84.910004
,,61,84.860001
,,62,84.849998
,,63,84.830002
,,64,84.830002
,,65,84.860001
,,66,84.879997
,,67,84.849998
,,68,84.849998
,,69,84.879997
,,70,84.849998
,,71,84.860001
,,72,84.839996
,,73,84.879997
,,74,84.879997
,,75,84.879997
,,76,84.870003
,,77,84.860001
,,78,84.860001
,,79,84.879997
,,80,84.830002
,,81,84.860001
,,82,84.900002
,,83,84.889999
,,84,84.839996
,,85,84.860001
,,86,84.849998
,,87,84.879997
,,88,84.830002
,,89,84.860001
,,90,84.860001
,,91,84.889999
,,92,84.830002
,,93,84.830002
,,94,84.839996
,,95,84.860001
,,96,84.830002
,,97,84.879997
,,98,84.849998
,,99,84.860001
,,100,84.889999
,,101,84.860001
,,102,84.889999
,,103,84.889999
,,104,84.910004
,,105,84.870003
,,106,84.879997
,,107,84.879997
,,108,84.889999
,,109,84.870003
,,110,84.870003
,,111,84.889999
,,112,84.900002
,,113,84.870003
,,114,84.889999
,,115,84.839996
,,116,84.870003
,,117,84.860001
,,118,84.870003
,,119,84.860001
,,120,84.860001
,,121,84.879997
,,122,84.839996
,,123,84.879997
,,124,84.860001
,,125,84.910004
,,126,84.870003
,,127,84.870003
,,128,84.879997
,,129,84.870003
,,130,84.849998
,,131,84.860001
,,132,84.800003
,,133,84.870003
,,134,84.839996
,,135,84.879997
,,136,84.820000
,,137,84.830002
,,138,84.889999
,,139,84.849998
,,140,84.839996
,,141,84.860001
,,142,84.849998
,,143,84.839996
,,144,84.830002
,,145,84.830002
,,146,84.839996
,,147,84.900002
,,148,84.879997
,,149,84.860001
,,150,84.870003
,,151,84.860001
,,152,84.849998
,,153,84.870003
,,154,84.820000
,,155,84.849998
,,156,84.849998
,,157,84.870003
,,158,84.849998
,,159,84.879997
,,160,84.870003
,,161,84.849998
,,162,84.870003
,,163,84.870003
,,164,84.839996
,,165,84.860001
,,166,84.849998
,,167,84.879997
,,168,84.879997
,,169,84.860001
,,170,84.860001
,,171,84.860001
,,172,84.849998
,,173,84.839996
,,174,84.919998
,,175,84.879997
,,176,84.860001
,,177,84.839996
,,178,84.830002
,,179,84.870003
,,180,84.870003
,,181,84.870003
,,182,84.870003
,,183,84.849998
,,184,84.860001
,,185,84.849998
,,186,84.849998
,,187,84.870003
,,188,84.809998
,,189,84.860001
,,190,84.870003
,,191,84.820000
,,192,84.870003
,,193,84.889999
,,194,84.849998
,,195,84.889999
,,196,84.860001
,,197,84.879997
,,198,84.860001
,,199,84.839996
,,200,84.879997
,,201,84.889999
,,202,84.860001
,,203,84.900002
,,204,84.900002
,,205,84.879997
,,206,84.889999
,,207,84.889999
,,208,84.830002
,,209,84.879997
,,210,84.879997
,,211,84.889999
,,212,84.870003
,,213,84.830002
,,214,84.809998
,,215,84.830002
,,216,84.879997
,,217,84.910004
,,218,84.879997
,,219,84.870003
,,220,84.849998
,,221,84.849998
,,222,84.889999
,,223,84.870003
,,224,84.879997
,,225,84.879997
,,226,84.860001
,,227,84.879997
,,228,84.870003
,,229,84.849998
,,230,84.860001
,,231,84.860001
,,232,84.870003
,,233,84.849998
,,234,84.889999
,,235,84.889999
,,236,84.879997
,,237,84.870003
,,238,84.879997
,,239,84.849998
,,240,84.849998
,,241,84.849998
,,242,84.860001
,,243,84.849998
,,244,84.930000
,,245,84.870003
,,246,84.860001
,,247,84.870003
,,248,84.879997
,,249,84.839996
,,250,84.879997
,,251,84.820000
,,252,84.839996
,,253,84.870003
,,254,84.879997
,,255,84.879997
,,256,84.830002
,,257,84.900002
,,258,84.860001
,,259,84.879997
,,260,84.870003
,,261,84.860001
,,262,84.870003
,,263,84.839996
,,264,84.870003
,,265,84.839996
,,266,84.870003
,,267,84.870003
,,268,84.849998
,,269,84.830002
,,270,84.879997
,,271,84.870003
,,272,84.849998
,,273,84.889999
,,274,84.900002
,,275,84.860001
,,276,84.839996
,,277,84.910004
,,278,84.860001
,,279,84.879997
,,280,84.860001
,,281,84.809998
,,282,84.870003
,,283,84.860001
,,284,84.879997
,,285,84.879997
,,286,84.879997
,,287,84.870003
,,288,84.809998
,,289,84.860001
,,290,84.870003
,,291,84.870003
,,292,84.860001
,,293,84.860001
,,294,84.879997
,,295,84.839996
,,296,84.900002
,,297,84.879997
,,298,84.900002
,,299,84.849998
,,300,84.860001
,,301,84.900002
,,302,84.879997
,,303,84.839996
,,304,84.860001
,,305,84.879997
,,306,84.860001
,,307,84.870003
,,308,84.870003
,,309,84.790001
,,310,84.930000
,,311,84.849998
,,312,84.849998
,,313,84.860001
,,314,84.879997
,,315,84.860001
,,316,84.849998
,,317,84.860001
,,318,84.839996
,,319,84.879997
,,320,84.879997
,,321,84.809998
,,322,84.860001
,,323,84.870003
,,324,84.870003
,,325,84.870003
,,326,84.910004
,,327,84.849998
,,328,84.870003
,,329,84.839996
,,330,84.879997
,,331,84.860001
,,332,84.870003
,,333,84.870003
,,334,84.889999
,,335,84.849998
,,336,84.870003
,,337,84.849998
,,338,84.900002
,,339,84.930000
,,340,84.849998
,,341,84.860001
,,342,84.879997
,,343,84.860001
,,344,84.849998
,,345,84.830002
,,346,84.889999
,,347,84.849998
,,348,84.820000
,,349,84.870003
,,350,84.879997
,,351,84.860001
,,352,84.870003
,,353,84.889999
,,354,84.879997
,,355,84.879997
,,356,84.830002
,,357,84.889999
,,358,84.860001
,,359,84.879997
,,360,84.839996
,,361,84.879997
,,362,84.839996
,,363,84.830002
,,364,84.889999
,,365,84.860001
,,366,84.870003
,,367,84.860001
,,368,84.839996
,,369,84.860001
,,370,84.860001
,,371,84.919998
,,372,84.900002
,,373,84.849998
,,374,84.879997
,,375,84.860001
,,376,84.870003
,,377,84.900002
,,378,84.860001
,,379,84.849998
,,380,84.849998
,,381,84.839996
,,382,84.849998
,,383,84.860001
,,384,84.870003
,,385,84.860001
,,386,84.860001
,,387,84.860001
,,388,84.830002
,,389,84.870003
,,390,84.870003
,,391,84.879997
,,392,84.849998
,,393,84.870003
,,394,84.879997
,,395,84.849998
,,396,84.820000
,,397,84.809998
,,398,84.860001
,,399,84.870003
,,400,84.839996
,,401,84.889999
,,402,84.839996
,,403,84.870003
,,404,84.830002
,,405,84.809998
,,406,84.860001
,,407,84.860001
,,408,84.900002
,,409,84.800003
,,410,84.860001
,,411,84.860001
,,412,84.889999
,,413,84.889999
,,414,84.879997
,,415,84.900002
,,416,84.879997
,,417,84.870003
,,418,84.870003
,,419,84.849998
,,420,84.919998
,,421,84.889999
,,422,84.889999
,,423,84.860001
,,424,84.849998
,,425,84.889999
,,426,84.870003
,,427,84.870003
,,428,84.870003
,,429,84.889999
,,430,84.870003
,,431,84.860001
,,432,84.839996
,,433,84.870003
,,434,84.849998
,,435,84.900002
,,436,84.860001
,,437,84.839996
,,438,84.860001
,,439,84.860001
,,440,84.889999
,,441,84.849998
,,442,84.860001
,,443,84.860001
,,444,84.870003
,,445,84.879997
,,446,84.800003
,,447,84.849998
,,448,84.849998
,,449,84.870003
,,450,84.849998
,,451,84.849998
,,452,84.839996
,,453,84.879997
,,454,84.849998
,,455,84.900002
,,456,84.900002
,,457,84.820000
,,458,84.820000
,,459,84.830002
,,460,84.879997
,,461,84.879997
,,462,84.879997
,,463,84.830002
,,464,84.870003
,,465,84.879997
,,466,84.870003
,,467,84.870003
,,468,84.870003
,,469,84.870003
,,470,84.879997
,,471,84.839996
,,472,84.849998
,,473,84.889999
,,474,84.849998
,,475,84.889999
,,476,84.839996
,,477,84.830002
,,478,84.860001
,,479,84.879997
,,480,84.830002
,,481,84.879997
,,482,84.889999
,,483,84.860001
,,484,84.860001
,,485,84.879997
,,486,84.849998
,,487,84.870003
,,488,84.870003
,,489,84.870003
,,490,84.860001
,,491,84.870003
,,492,84.879997
,,493,84.900002
,,494,84.809998
,,495,84.870003
,,496,84.900002
,,497,84.879997
,,498,84.839996
,,499,84.889999
,,500,84.870003
,,501,84.870003
,,502,84.879997
,,503,84.870003
,,504,84.870003
,,505,84.870003
,,506,84.800003
,,507,84.870003
,,508,84.870003
,,509,84.879997
,,510,84.849998
,,511,84.879997

Completed in 371.316681 minutes


==> images/data/raw-logs/channel-s-a/lfcW1A1_L0-L3.csv <==
Accuracy before error injection: 98.470001
0:
,0:
,,0,98.470001
,,1,98.459999
,,2,98.449997
,,3,98.470001
,,4,98.459999
,,5,98.459999
,,6,98.470001
,,7,98.459999
,,8,98.480003
,,9,98.470001
,,10,98.419998
,,11,98.480003
,,12,98.449997
,,13,98.449997
,,14,98.449997
,,15,98.500000
,,16,98.430000
,,17,98.470001
,,18,98.419998
,,19,98.470001
,,20,98.459999
,,21,98.459999
,,22,98.449997
,,23,98.449997
,,24,98.459999
,,25,98.470001
,,26,98.459999
,,27,98.459999
,,28,98.459999
,,29,98.470001
,,30,98.440002
,,31,98.470001
,,32,98.459999
,,33,98.489998
,,34,98.419998
,,35,98.489998
,,36,98.449997
,,37,98.459999
,,38,98.449997
,,39,98.480003
,,40,98.470001
,,41,98.449997
,,42,98.449997
,,43,98.449997
,,44,98.459999
,,45,98.449997
,,46,98.440002
,,47,98.449997
,,48,98.449997
,,49,98.489998
,,50,98.449997
,,51,98.449997
,,52,98.430000
,,53,98.470001
,,54,98.440002
,,55,98.500000
,,56,98.480003
,,57,98.410004
,,58,98.459999
,,59,98.459999
,,60,98.470001
,,61,98.430000
,,62,98.480003
,,63,98.449997
,,64,98.449997
,,65,98.440002
,,66,98.459999
,,67,98.470001
,,68,98.459999
,,69,98.470001
,,70,98.470001
,,71,98.459999
,,72,98.470001
,,73,98.459999
,,74,98.480003
,,75,98.440002
,,76,98.459999
,,77,98.489998
,,78,98.459999
,,79,98.470001
,,80,98.449997
,,81,98.440002
,,82,98.470001
,,83,98.419998
,,84,98.459999
,,85,98.440002
,,86,98.489998
,,87,98.440002
,,88,98.470001
,,89,98.480003
,,90,98.480003
,,91,98.489998
,,92,98.449997
,,93,98.449997
,,94,98.480003
,,95,98.449997
,,96,98.459999
,,97,98.449997
,,98,98.459999
,,99,98.470001
,,100,98.470001
,,101,98.480003
,,102,98.459999
,,103,98.430000
,,104,98.440002
,,105,98.459999
,,106,98.449997
,,107,98.470001
,,108,98.470001
,,109,98.480003
,,110,98.410004
,,111,98.459999
,,112,98.470001
,,113,98.459999
,,114,98.449997
,,115,98.449997
,,116,98.459999
,,117,98.430000
,,118,98.470001
,,119,98.459999
,,120,98.449997
,,121,98.440002
,,122,98.480003
,,123,98.440002
,,124,98.449997
,,125,98.480003
,,126,98.449997
,,127,98.410004
,,128,98.470001
,,129,98.459999
,,130,98.440002
,,131,98.470001
,,132,98.489998
,,133,98.459999
,,134,98.480003
,,135,98.480003
,,136,98.449997
,,137,98.480003
,,138,98.470001
,,139,98.459999
,,140,98.459999
,,141,98.470001
,,142,98.449997
,,143,98.470001
,,144,98.459999
,,145,98.449997
,,146,98.430000
,,147,98.419998
,,148,98.430000
,,149,98.430000
,,150,98.480003
,,151,98.459999
,,152,98.459999
,,153,98.480003
,,154,98.459999
,,155,98.480003
,,156,98.430000
,,157,98.459999
,,158,98.459999
,,159,98.440002
,,160,98.480003
,,161,98.449997
,,162,98.459999
,,163,98.440002
,,164,98.480003
,,165,98.419998
,,166,98.449997
,,167,98.470001
,,168,98.480003
,,169,98.470001
,,170,98.470001
,,171,98.430000
,,172,98.459999
,,173,98.400002
,,174,98.459999
,,175,98.480003
,,176,98.480003
,,177,98.480003
,,178,98.430000
,,179,98.459999
,,180,98.449997
,,181,98.449997
,,182,98.459999
,,183,98.430000
,,184,98.449997
,,185,98.470001
,,186,98.419998
,,187,98.449997
,,188,98.410004
,,189,98.449997
,,190,98.500000
,,191,98.480003
,,192,98.480003
,,193,98.459999
,,194,98.470001
,,195,98.440002
,,196,98.459999
,,197,98.440002
,,198,98.459999
,,199,98.470001
,,200,98.430000
,,201,98.410004
,,202,98.440002
,,203,98.459999
,,204,98.480003
,,205,98.440002
,,206,98.470001
,,207,98.459999
,,208,98.489998
,,209,98.419998
,,210,98.480003
,,211,98.480003
,,212,98.489998
,,213,98.430000
,,214,98.430000
,,215,98.440002
,,216,98.449997
,,217,98.459999
,,218,98.449997
,,219,98.470001
,,220,98.440002
,,221,98.470001
,,222,98.459999
,,223,98.459999
,,224,98.440002
,,225,98.480003
,,226,98.459999
,,227,98.440002
,,228,98.470001
,,229,98.449997
,,230,98.440002
,,231,98.459999
,,232,98.449997
,,233,98.430000
,,234,98.419998
,,235,98.449997
,,236,98.459999
,,237,98.470001
,,238,98.430000
,,239,98.470001
,,240,98.480003
,,241,98.470001
,,242,98.470001
,,243,98.440002
,,244,98.480003
,,245,98.489998
,,246,98.449997
,,247,98.449997
,,248,98.510002
,,249,98.440002
,,250,98.410004
,,251,98.410004
,,252,98.400002
,,253,98.459999
,,254,98.480003
,,255,98.449997
,,256,98.449997
,,257,98.449997
,,258,98.459999
,,259,98.480003
,,260,98.480003
,,261,98.459999
,,262,98.470001
,,263,98.470001
,,264,98.449997
,,265,98.489998
,,266,98.459999
,,267,98.449997
,,268,98.480003
,,269,98.470001
,,270,98.459999
,,271,98.419998
,,272,98.419998
,,273,98.440002
,,274,98.459999
,,275,98.419998
,,276,98.459999
,,277,98.470001
,,278,98.489998
,,279,98.449997
,,280,98.489998
,,281,98.430000
,,282,98.459999
,,283,98.430000
,,284,98.470001
,,285,98.440002
,,286,98.480003
,,287,98.470001
,,288,98.449997
,,289,98.459999
,,290,98.470001
,,291,98.489998
,,292,98.449997
,,293,98.459999
,,294,98.470001
,,295,98.470001
,,296,98.480003
,,297,98.440002
,,298,98.430000
,,299,98.470001
,,300,98.430000
,,301,98.459999
,,302,98.440002
,,303,98.449997
,,304,98.430000
,,305,98.440002
,,306,98.459999
,,307,98.470001
,,308,98.510002
,,309,98.459999
,,310,98.470001
,,311,98.470001
,,312,98.470001
,,313,98.459999
,,314,98.440002
,,315,98.500000
,,316,98.440002
,,317,98.489998
,,318,98.489998
,,319,98.459999
,,320,98.440002
,,321,98.459999
,,322,98.430000
,,323,98.459999
,,324,98.500000
,,325,98.470001
,,326,98.459999
,,327,98.449997
,,328,98.440002
,,329,98.449997
,,330,98.430000
,,331,98.459999
,,332,98.470001
,,333,98.449997
,,334,98.470001
,,335,98.470001
,,336,98.470001
,,337,98.440002
,,338,98.470001
,,339,98.440002
,,340,98.459999
,,341,98.459999
,,342,98.449997
,,343,98.459999
,,344,98.459999
,,345,98.470001
,,346,98.510002
,,347,98.470001
,,348,98.489998
,,349,98.430000
,,350,98.449997
,,351,98.419998
,,352,98.410004
,,353,98.470001
,,354,98.480003
,,355,98.430000
,,356,98.489998
,,357,98.449997
,,358,98.449997
,,359,98.459999
,,360,98.440002
,,361,98.480003
,,362,98.419998
,,363,98.459999
,,364,98.480003
,,365,98.489998
,,366,98.419998
,,367,98.500000
,,368,98.449997
,,369,98.459999
,,370,98.440002
,,371,98.470001
,,372,98.430000
,,373,98.449997
,,374,98.449997
,,375,98.470001
,,376,98.459999
,,377,98.489998
,,378,98.430000
,,379,98.430000
,,380,98.459999
,,381,98.430000
,,382,98.470001
,,383,98.470001
,,384,98.449997
,,385,98.440002
,,386,98.430000
,,387,98.470001
,,388,98.470001
,,389,98.459999
,,390,98.480003
,,391,98.459999
,,392,98.449997
,,393,98.440002
,,394,98.449997
,,395,98.419998
,,396,98.459999
,,397,98.449997
,,398,98.459999
,,399,98.470001
,,400,98.480003
,,401,98.419998
,,402,98.440002
,,403,98.440002
,,404,98.449997
,,405,98.470001
,,406,98.470001
,,407,98.440002
,,408,98.440002
,,409,98.480003
,,410,98.470001
,,411,98.480003
,,412,98.449997
,,413,98.480003
,,414,98.430000
,,415,98.430000
,,416,98.430000
,,417,98.470001
,,418,98.470001
,,419,98.470001
,,420,98.449997
,,421,98.449997
,,422,98.459999
,,423,98.440002
,,424,98.480003
,,425,98.470001
,,426,98.470001
,,427,98.489998
,,428,98.419998
,,429,98.440002
,,430,98.449997
,,431,98.440002
,,432,98.489998
,,433,98.459999
,,434,98.459999
,,435,98.459999
,,436,98.449997
,,437,98.440002
,,438,98.480003
,,439,98.459999
,,440,98.440002
,,441,98.449997
,,442,98.449997
,,443,98.419998
,,444,98.449997
,,445,98.519997
,,446,98.470001
,,447,98.459999
,,448,98.470001
,,449,98.459999
,,450,98.440002
,,451,98.459999
,,452,98.459999
,,453,98.459999
,,454,98.419998
,,455,98.459999
,,456,98.459999
,,457,98.430000
,,458,98.489998
,,459,98.470001
,,460,98.459999
,,461,98.440002
,,462,98.470001
,,463,98.419998
,,464,98.419998
,,465,98.459999
,,466,98.459999
,,467,98.459999
,,468,98.459999
,,469,98.440002
,,470,98.410004
,,471,98.480003
,,472,98.489998
,,473,98.470001
,,474,98.480003
,,475,98.459999
,,476,98.470001
,,477,98.440002
,,478,98.480003
,,479,98.459999
,,480,98.470001
,,481,98.440002
,,482,98.449997
,,483,98.489998
,,484,98.459999
,,485,98.449997
,,486,98.449997
,,487,98.449997
,,488,98.470001
,,489,98.419998
,,490,98.449997
,,491,98.459999
,,492,98.459999
,,493,98.459999
,,494,98.449997
,,495,98.470001
,,496,98.430000
,,497,98.480003
,,498,98.449997
,,499,98.459999
,,500,98.470001
,,501,98.459999
,,502,98.470001
,,503,98.480003
,,504,98.449997
,,505,98.449997
,,506,98.459999
,,507,98.470001
,,508,98.459999
,,509,98.480003
,,510,98.480003
,,511,98.480003
,,512,98.410004
,,513,98.410004
,,514,98.430000
,,515,98.440002
,,516,98.470001
,,517,98.449997
,,518,98.459999
,,519,98.470001
,,520,98.440002
,,521,98.449997
,,522,98.440002
,,523,98.470001
,,524,98.449997
,,525,98.440002
,,526,98.440002
,,527,98.459999
,,528,98.470001
,,529,98.430000
,,530,98.449997
,,531,98.459999
,,532,98.449997
,,533,98.449997
,,534,98.449997
,,535,98.459999
,,536,98.459999
,,537,98.470001
,,538,98.419998
,,539,98.440002
,,540,98.430000
,,541,98.440002
,,542,98.480003
,,543,98.419998
,,544,98.459999
,,545,98.470001
,,546,98.470001
,,547,98.459999
,,548,98.459999
,,549,98.500000
,,550,98.470001
,,551,98.459999
,,552,98.449997
,,553,98.449997
,,554,98.419998
,,555,98.470001
,,556,98.459999
,,557,98.500000
,,558,98.449997
,,559,98.440002
,,560,98.470001
,,561,98.459999
,,562,98.470001
,,563,98.459999
,,564,98.430000
,,565,98.459999
,,566,98.480003
,,567,98.459999
,,568,98.470001
,,569,98.449997
,,570,98.459999
,,571,98.430000
,,572,98.449997
,,573,98.489998
,,574,98.419998
,,575,98.470001
,,576,98.470001
,,577,98.480003
,,578,98.470001
,,579,98.459999
,,580,98.440002
,,581,98.449997
,,582,98.430000
,,583,98.440002
,,584,98.440002
,,585,98.470001
,,586,98.449997
,,587,98.489998
,,588,98.470001
,,589,98.440002
,,590,98.459999
,,591,98.440002
,,592,98.459999
,,593,98.459999
,,594,98.459999
,,595,98.470001
,,596,98.449997
,,597,98.419998
,,598,98.419998
,,599,98.470001
,,600,98.449997
,,601,98.459999
,,602,98.470001
,,603,98.470001
,,604,98.449997
,,605,98.459999
,,606,98.440002
,,607,98.470001
,,608,98.440002
,,609,98.470001
,,610,98.470001
,,611,98.459999
,,612,98.480003
,,613,98.459999
,,614,98.419998
,,615,98.449997
,,616,98.430000
,,617,98.470001
,,618,98.440002
,,619,98.459999
,,620,98.470001
,,621,98.459999
,,622,98.459999
,,623,98.459999
,,624,98.459999
,,625,98.470001
,,626,98.489998
,,627,98.480003
,,628,98.489998
,,629,98.459999
,,630,98.480003
,,631,98.440002
,,632,98.459999
,,633,98.430000
,,634,98.440002
,,635,98.489998
,,636,98.440002
,,637,98.489998
,,638,98.470001
,,639,98.470001
,,640,98.459999
,,641,98.440002
,,642,98.449997
,,643,98.470001
,,644,98.449997
,,645,98.480003
,,646,98.470001
,,647,98.510002
,,648,98.489998
,,649,98.449997
,,650,98.459999
,,651,98.419998
,,652,98.410004
,,653,98.440002
,,654,98.470001
,,655,98.430000
,,656,98.389999
,,657,98.410004
,,658,98.430000
,,659,98.470001
,,660,98.480003
,,661,98.459999
,,662,98.419998
,,663,98.470001
,,664,98.449997
,,665,98.440002
,,666,98.430000
,,667,98.440002
,,668,98.410004
,,669,98.419998
,,670,98.440002
,,671,98.440002
,,672,98.449997
,,673,98.410004
,,674,98.459999
,,675,98.480003
,,676,98.430000
,,677,98.470001
,,678,98.470001
,,679,98.440002
,,680,98.459999
,,681,98.449997
,,682,98.459999
,,683,98.419998
,,684,98.480003
,,685,98.440002
,,686,98.449997
,,687,98.449997
,,688,98.449997
,,689,98.449997
,,690,98.459999
,,691,98.510002
,,692,98.449997
,,693,98.449997
,,694,98.470001
,,695,98.440002
,,696,98.470001
,,697,98.459999
,,698,98.430000
,,699,98.470001
,,700,98.419998
,,701,98.449997
,,702,98.480003
,,703,98.470001
,,704,98.440002
,,705,98.529999
,,706,98.430000
,,707,98.440002
,,708,98.459999
,,709,98.459999
,,710,98.459999
,,711,98.440002
,,712,98.470001
,,713,98.459999
,,714,98.459999
,,715,98.440002
,,716,98.430000
,,717,98.470001
,,718,98.449997
,,719,98.470001
,,720,98.470001
,,721,98.440002
,,722,98.449997
,,723,98.470001
,,724,98.449997
,,725,98.419998
,,726,98.430000
,,727,98.480003
,,728,98.440002
,,729,98.440002
,,730,98.459999
,,731,98.459999
,,732,98.470001
,,733,98.480003
,,734,98.430000
,,735,98.410004
,,736,98.440002
,,737,98.449997
,,738,98.459999
,,739,98.480003
,,740,98.470001
,,741,98.459999
,,742,98.430000
,,743,98.489998
,,744,98.470001
,,745,98.470001
,,746,98.459999
,,747,98.449997
,,748,98.410004
,,749,98.449997
,,750,98.430000
,,751,98.430000
,,752,98.480003
,,753,98.400002
,,754,98.440002
,,755,98.459999
,,756,98.470001
,,757,98.470001
,,758,98.410004
,,759,98.430000
,,760,98.470001
,,761,98.470001
,,762,98.449997
,,763,98.470001
,,764,98.440002
,,765,98.459999
,,766,98.440002
,,767,98.470001
,,768,98.459999
,,769,98.459999
,,770,98.459999
,,771,98.459999
,,772,98.470001
,,773,98.470001
,,774,98.440002
,,775,98.410004
,,776,98.470001
,,777,98.470001
,,778,98.480003
,,779,98.470001
,,780,98.440002
,,781,98.430000
,,782,98.459999
,,783,98.459999
,,784,98.480003
,,785,98.449997
,,786,98.459999
,,787,98.489998
,,788,98.449997
,,789,98.459999
,,790,98.440002
,,791,98.410004
,,792,98.459999
,,793,98.459999
,,794,98.430000
,,795,98.459999
,,796,98.470001
,,797,98.430000
,,798,98.459999
,,799,98.449997
,,800,98.459999
,,801,98.459999
,,802,98.470001
,,803,98.449997
,,804,98.470001
,,805,98.459999
,,806,98.449997
,,807,98.480003
,,808,98.449997
,,809,98.459999
,,810,98.449997
,,811,98.440002
,,812,98.440002
,,813,98.389999
,,814,98.470001
,,815,98.419998
,,816,98.449997
,,817,98.480003
,,818,98.480003
,,819,98.470001
,,820,98.410004
,,821,98.459999
,,822,98.480003
,,823,98.480003
,,824,98.449997
,,825,98.470001
,,826,98.489998
,,827,98.449997
,,828,98.480003
,,829,98.489998
,,830,98.459999
,,831,98.449997
,,832,98.440002
,,833,98.430000
,,834,98.480003
,,835,98.459999
,,836,98.480003
,,837,98.459999
,,838,98.440002
,,839,98.480003
,,840,98.480003
,,841,98.440002
,,842,98.449997
,,843,98.440002
,,844,98.449997
,,845,98.440002
,,846,98.500000
,,847,98.459999
,,848,98.459999
,,849,98.430000
,,850,98.449997
,,851,98.430000
,,852,98.470001
,,853,98.470001
,,854,98.480003
,,855,98.470001
,,856,98.449997
,,857,98.459999
,,858,98.419998
,,859,98.459999
,,860,98.459999
,,861,98.470001
,,862,98.449997
,,863,98.470001
,,864,98.449997
,,865,98.440002
,,866,98.470001
,,867,98.440002
,,868,98.459999
,,869,98.430000
,,870,98.419998
,,871,98.440002
,,872,98.459999
,,873,98.459999
,,874,98.449997
,,875,98.449997
,,876,98.459999
,,877,98.480003
,,878,98.470001
,,879,98.440002
,,880,98.470001
,,881,98.440002
,,882,98.430000
,,883,98.440002
,,884,98.459999
,,885,98.440002
,,886,98.500000
,,887,98.459999
,,888,98.419998
,,889,98.459999
,,890,98.440002
,,891,98.419998
,,892,98.470001
,,893,98.389999
,,894,98.419998
,,895,98.470001
,,896,98.440002
,,897,98.449997
,,898,98.459999
,,899,98.470001
,,900,98.480003
,,901,98.480003
,,902,98.480003
,,903,98.440002
,,904,98.470001
,,905,98.449997
,,906,98.480003
,,907,98.449997
,,908,98.419998
,,909,98.480003
,,910,98.459999
,,911,98.449997
,,912,98.459999
,,913,98.459999
,,914,98.449997
,,915,98.440002
,,916,98.470001
,,917,98.449997
,,918,98.440002
,,919,98.459999
,,920,98.470001
,,921,98.480003
,,922,98.470001
,,923,98.459999
,,924,98.430000
,,925,98.449997
,,926,98.430000
,,927,98.440002
,,928,98.459999
,,929,98.440002
,,930,98.470001
,,931,98.459999
,,932,98.470001
,,933,98.459999
,,934,98.430000
,,935,98.480003
,,936,98.449997
,,937,98.459999
,,938,98.459999
,,939,98.480003
,,940,98.459999
,,941,98.470001
,,942,98.459999
,,943,98.430000
,,944,98.470001
,,945,98.459999
,,946,98.489998
,,947,98.480003
,,948,98.480003
,,949,98.419998
,,950,98.419998
,,951,98.459999
,,952,98.459999
,,953,98.470001
,,954,98.449997
,,955,98.470001
,,956,98.449997
,,957,98.470001
,,958,98.459999
,,959,98.459999
,,960,98.480003
,,961,98.440002
,,962,98.470001
,,963,98.480003
,,964,98.410004
,,965,98.489998
,,966,98.459999
,,967,98.470001
,,968,98.480003
,,969,98.459999
,,970,98.480003
,,971,98.430000
,,972,98.440002
,,973,98.440002
,,974,98.449997
,,975,98.459999
,,976,98.410004
,,977,98.449997
,,978,98.459999
,,979,98.430000
,,980,98.470001
,,981,98.500000
,,982,98.489998
,,983,98.459999
,,984,98.459999
,,985,98.470001
,,986,98.440002
,,987,98.480003
,,988,98.459999
,,989,98.470001
,,990,98.470001
,,991,98.500000
,,992,98.470001
,,993,98.430000
,,994,98.480003
,,995,98.430000
,,996,98.470001
,,997,98.449997
,,998,98.459999
,,999,98.459999
,,1000,98.449997
,,1001,98.470001
,,1002,98.449997
,,1003,98.440002
,,1004,98.419998
,,1005,98.459999
,,1006,98.419998
,,1007,98.500000
,,1008,98.449997
,,1009,98.430000
,,1010,98.459999
,,1011,98.519997
,,1012,98.459999
,,1013,98.449997
,,1014,98.440002
,,1015,98.480003
,,1016,98.449997
,,1017,98.440002
,,1018,98.459999
,,1019,98.459999
,,1020,98.470001
,,1021,98.459999
,,1022,98.489998
,,1023,98.470001
,1:
,,0,98.459999
,,1,98.459999
,,2,98.459999
,,3,98.449997
,,4,98.470001
,,5,98.449997
,,6,98.459999
,,7,98.449997
,,8,98.459999
,,9,98.459999
,,10,98.440002
,,11,98.449997
,,12,98.470001
,,13,98.459999
,,14,98.459999
,,15,98.470001
,,16,98.440002
,,17,98.440002
,,18,98.449997
,,19,98.470001
,,20,98.470001
,,21,98.459999
,,22,98.459999
,,23,98.440002
,,24,98.459999
,,25,98.459999
,,26,98.430000
,,27,98.449997
,,28,98.440002
,,29,98.459999
,,30,98.459999
,,31,98.449997
,,32,98.470001
,,33,98.449997
,,34,98.470001
,,35,98.480003
,,36,98.440002
,,37,98.470001
,,38,98.459999
,,39,98.459999
,,40,98.470001
,,41,98.459999
,,42,98.440002
,,43,98.470001
,,44,98.470001
,,45,98.470001
,,46,98.459999
,,47,98.459999
,,48,98.480003
,,49,98.470001
,,50,98.470001
,,51,98.470001
,,52,98.430000
,,53,98.449997
,,54,98.470001
,,55,98.449997
,,56,98.459999
,,57,98.470001
,,58,98.459999
,,59,98.470001
,,60,98.449997
,,61,98.489998
,,62,98.440002
,,63,98.470001
,,64,98.470001
,,65,98.470001
,,66,98.470001
,,67,98.459999
,,68,98.449997
,,69,98.470001
,,70,98.470001
,,71,98.459999
,,72,98.470001
,,73,98.449997
,,74,98.470001
,,75,98.449997
,,76,98.459999
,,77,98.459999
,,78,98.449997
,,79,98.459999
,,80,98.449997
,,81,98.459999
,,82,98.449997
,,83,98.470001
,,84,98.459999
,,85,98.459999
,,86,98.470001
,,87,98.440002
,,88,98.440002
,,89,98.440002
,,90,98.459999
,,91,98.470001
,,92,98.470001
,,93,98.440002
,,94,98.480003
,,95,98.449997
,,96,98.449997
,,97,98.459999
,,98,98.440002
,,99,98.449997
,,100,98.470001
,,101,98.470001
,,102,98.470001
,,103,98.459999
,,104,98.440002
,,105,98.470001
,,106,98.459999
,,107,98.470001
,,108,98.449997
,,109,98.470001
,,110,98.470001
,,111,98.500000
,,112,98.480003
,,113,98.459999
,,114,98.470001
,,115,98.470001
,,116,98.449997
,,117,98.470001
,,118,98.480003
,,119,98.449997
,,120,98.470001
,,121,98.430000
,,122,98.449997
,,123,98.470001
,,124,98.470001
,,125,98.449997
,,126,98.440002
,,127,98.470001
,,128,98.470001
,,129,98.459999
,,130,98.480003
,,131,98.470001
,,132,98.470001
,,133,98.449997
,,134,98.430000
,,135,98.440002
,,136,98.459999
,,137,98.440002
,,138,98.459999
,,139,98.459999
,,140,98.459999
,,141,98.449997
,,142,98.459999
,,143,98.459999
,,144,98.449997
,,145,98.470001
,,146,98.470001
,,147,98.459999
,,148,98.470001
,,149,98.449997
,,150,98.440002
,,151,98.489998
,,152,98.470001
,,153,98.480003
,,154,98.440002
,,155,98.470001
,,156,98.470001
,,157,98.449997
,,158,98.470001
,,159,98.440002
,,160,98.470001
,,161,98.480003
,,162,98.470001
,,163,98.459999
,,164,98.489998
,,165,98.459999
,,166,98.459999
,,167,98.459999
,,168,98.459999
,,169,98.459999
,,170,98.470001
,,171,98.449997
,,172,98.449997
,,173,98.449997
,,174,98.459999
,,175,98.459999
,,176,98.459999
,,177,98.470001
,,178,98.449997
,,179,98.449997
,,180,98.459999
,,181,98.459999
,,182,98.470001
,,183,98.470001
,,184,98.459999
,,185,98.470001
,,186,98.480003
,,187,98.430000
,,188,98.459999
,,189,98.459999
,,190,98.449997
,,191,98.470001
,,192,98.449997
,,193,98.470001
,,194,98.470001
,,195,98.459999
,,196,98.459999
,,197,98.459999
,,198,98.459999
,,199,98.459999
,,200,98.470001
,,201,98.449997
,,202,98.470001
,,203,98.459999
,,204,98.459999
,,205,98.500000
,,206,98.470001
,,207,98.459999
,,208,98.449997
,,209,98.459999
,,210,98.449997
,,211,98.449997
,,212,98.449997
,,213,98.440002
,,214,98.449997
,,215,98.459999
,,216,98.470001
,,217,98.459999
,,218,98.459999
,,219,98.480003
,,220,98.470001
,,221,98.440002
,,222,98.470001
,,223,98.459999
,,224,98.470001
,,225,98.449997
,,226,98.470001
,,227,98.449997
,,228,98.459999
,,229,98.480003
,,230,98.470001
,,231,98.459999
,,232,98.449997
,,233,98.459999
,,234,98.459999
,,235,98.470001
,,236,98.449997
,,237,98.470001
,,238,98.440002
,,239,98.470001
,,240,98.470001
,,241,98.480003
,,242,98.489998
,,243,98.480003
,,244,98.470001
,,245,98.440002
,,246,98.470001
,,247,98.459999
,,248,98.470001
,,249,98.449997
,,250,98.489998
,,251,98.470001
,,252,98.470001
,,253,98.459999
,,254,98.459999
,,255,98.459999
,,256,98.449997
,,257,98.480003
,,258,98.470001
,,259,98.470001
,,260,98.459999
,,261,98.470001
,,262,98.459999
,,263,98.459999
,,264,98.459999
,,265,98.440002
,,266,98.459999
,,267,98.440002
,,268,98.459999
,,269,98.489998
,,270,98.440002
,,271,98.440002
,,272,98.470001
,,273,98.449997
,,274,98.470001
,,275,98.449997
,,276,98.470001
,,277,98.470001
,,278,98.440002
,,279,98.449997
,,280,98.449997
,,281,98.459999
,,282,98.470001
,,283,98.459999
,,284,98.470001
,,285,98.459999
,,286,98.500000
,,287,98.440002
,,288,98.440002
,,289,98.470001
,,290,98.470001
,,291,98.459999
,,292,98.440002
,,293,98.480003
,,294,98.449997
,,295,98.419998
,,296,98.470001
,,297,98.459999
,,298,98.470001
,,299,98.440002
,,300,98.459999
,,301,98.449997
,,302,98.480003
,,303,98.459999
,,304,98.470001
,,305,98.470001
,,306,98.470001
,,307,98.470001
,,308,98.459999
,,309,98.470001
,,310,98.470001
,,311,98.459999
,,312,98.470001
,,313,98.449997
,,314,98.459999
,,315,98.470001
,,316,98.470001
,,317,98.459999
,,318,98.470001
,,319,98.430000
,,320,98.459999
,,321,98.449997
,,322,98.449997
,,323,98.470001
,,324,98.500000
,,325,98.449997
,,326,98.459999
,,327,98.449997
,,328,98.470001
,,329,98.440002
,,330,98.449997
,,331,98.470001
,,332,98.449997
,,333,98.470001
,,334,98.470001
,,335,98.449997
,,336,98.459999
,,337,98.449997
,,338,98.459999
,,339,98.480003
,,340,98.440002
,,341,98.470001
,,342,98.470001
,,343,98.449997
,,344,98.489998
,,345,98.459999
,,346,98.489998
,,347,98.459999
,,348,98.449997
,,349,98.459999
,,350,98.459999
,,351,98.480003
,,352,98.459999
,,353,98.470001
,,354,98.459999
,,355,98.440002
,,356,98.470001
,,357,98.480003
,,358,98.470001
,,359,98.459999
,,360,98.440002
,,361,98.470001
,,362,98.459999
,,363,98.459999
,,364,98.459999
,,365,98.470001
,,366,98.430000
,,367,98.470001
,,368,98.470001
,,369,98.449997
,,370,98.470001
,,371,98.459999
,,372,98.449997
,,373,98.440002
,,374,98.470001
,,375,98.459999
,,376,98.500000
,,377,98.459999
,,378,98.480003
,,379,98.459999
,,380,98.470001
,,381,98.470001
,,382,98.440002
,,383,98.440002
,,384,98.470001
,,385,98.449997
,,386,98.459999
,,387,98.459999
,,388,98.470001
,,389,98.470001
,,390,98.470001
,,391,98.440002
,,392,98.449997
,,393,98.459999
,,394,98.470001
,,395,98.449997
,,396,98.430000
,,397,98.470001
,,398,98.449997
,,399,98.430000
,,400,98.449997
,,401,98.449997
,,402,98.410004
,,403,98.459999
,,404,98.470001
,,405,98.459999
,,406,98.449997
,,407,98.470001
,,408,98.470001
,,409,98.489998
,,410,98.440002
,,411,98.470001
,,412,98.459999
,,413,98.449997
,,414,98.449997
,,415,98.470001
,,416,98.470001
,,417,98.440002
,,418,98.449997
,,419,98.459999
,,420,98.449997
,,421,98.440002
,,422,98.440002
,,423,98.449997
,,424,98.480003
,,425,98.470001
,,426,98.459999
,,427,98.470001
,,428,98.459999
,,429,98.459999
,,430,98.470001
,,431,98.470001
,,432,98.470001
,,433,98.440002
,,434,98.459999
,,435,98.440002
,,436,98.440002
,,437,98.470001
,,438,98.459999
,,439,98.470001
,,440,98.449997
,,441,98.459999
,,442,98.410004
,,443,98.470001
,,444,98.449997
,,445,98.470001
,,446,98.470001
,,447,98.470001
,,448,98.449997
,,449,98.459999
,,450,98.470001
,,451,98.480003
,,452,98.440002
,,453,98.440002
,,454,98.470001
,,455,98.470001
,,456,98.449997
,,457,98.470001
,,458,98.470001
,,459,98.440002
,,460,98.470001
,,461,98.449997
,,462,98.449997
,,463,98.480003
,,464,98.449997
,,465,98.459999
,,466,98.470001
,,467,98.449997
,,468,98.470001
,,469,98.459999
,,470,98.449997
,,471,98.470001
,,472,98.459999
,,473,98.449997
,,474,98.459999
,,475,98.470001
,,476,98.470001
,,477,98.440002
,,478,98.470001
,,479,98.470001
,,480,98.459999
,,481,98.449997
,,482,98.440002
,,483,98.449997
,,484,98.449997
,,485,98.470001
,,486,98.449997
,,487,98.459999
,,488,98.430000
,,489,98.459999
,,490,98.470001
,,491,98.459999
,,492,98.440002
,,493,98.440002
,,494,98.470001
,,495,98.470001
,,496,98.459999
,,497,98.440002
,,498,98.440002
,,499,98.449997
,,500,98.480003
,,501,98.459999
,,502,98.470001
,,503,98.449997
,,504,98.459999
,,505,98.430000
,,506,98.459999
,,507,98.470001
,,508,98.489998
,,509,98.449997
,,510,98.459999
,,511,98.449997
,,512,98.449997
,,513,98.459999
,,514,98.440002
,,515,98.430000
,,516,98.470001
,,517,98.459999
,,518,98.449997
,,519,98.470001
,,520,98.449997
,,521,98.459999
,,522,98.480003
,,523,98.449997
,,524,98.449997
,,525,98.480003
,,526,98.470001
,,527,98.470001
,,528,98.449997
,,529,98.449997
,,530,98.470001
,,531,98.470001
,,532,98.470001
,,533,98.459999
,,534,98.449997
,,535,98.470001
,,536,98.480003
,,537,98.500000
,,538,98.470001
,,539,98.449997
,,540,98.480003
,,541,98.449997
,,542,98.470001
,,543,98.470001
,,544,98.470001
,,545,98.449997
,,546,98.489998
,,547,98.449997
,,548,98.459999
,,549,98.470001
,,550,98.459999
,,551,98.459999
,,552,98.470001
,,553,98.449997
,,554,98.470001
,,555,98.459999
,,556,98.470001
,,557,98.459999
,,558,98.470001
,,559,98.449997
,,560,98.459999
,,561,98.440002
,,562,98.459999
,,563,98.449997
,,564,98.459999
,,565,98.470001
,,566,98.449997
,,567,98.440002
,,568,98.459999
,,569,98.430000
,,570,98.459999
,,571,98.459999
,,572,98.480003
,,573,98.489998
,,574,98.470001
,,575,98.440002
,,576,98.459999
,,577,98.470001
,,578,98.470001
,,579,98.430000
,,580,98.470001
,,581,98.459999
,,582,98.459999
,,583,98.480003
,,584,98.470001
,,585,98.459999
,,586,98.459999
,,587,98.449997
,,588,98.440002
,,589,98.470001
,,590,98.440002
,,591,98.449997
,,592,98.440002
,,593,98.449997
,,594,98.470001
,,595,98.480003
,,596,98.440002
,,597,98.440002
,,598,98.459999
,,599,98.470001
,,600,98.459999
,,601,98.470001
,,602,98.470001
,,603,98.470001
,,604,98.440002
,,605,98.430000
,,606,98.470001
,,607,98.470001
,,608,98.440002
,,609,98.440002
,,610,98.449997
,,611,98.480003
,,612,98.470001
,,613,98.470001
,,614,98.459999
,,615,98.440002
,,616,98.449997
,,617,98.459999
,,618,98.449997
,,619,98.459999
,,620,98.449997
,,621,98.449997
,,622,98.470001
,,623,98.470001
,,624,98.459999
,,625,98.470001
,,626,98.470001
,,627,98.470001
,,628,98.470001
,,629,98.480003
,,630,98.470001
,,631,98.470001
,,632,98.480003
,,633,98.470001
,,634,98.449997
,,635,98.459999
,,636,98.459999
,,637,98.449997
,,638,98.470001
,,639,98.459999
,,640,98.470001
,,641,98.500000
,,642,98.440002
,,643,98.470001
,,644,98.470001
,,645,98.430000
,,646,98.440002
,,647,98.430000
,,648,98.459999
,,649,98.459999
,,650,98.459999
,,651,98.470001
,,652,98.449997
,,653,98.470001
,,654,98.470001
,,655,98.459999
,,656,98.430000
,,657,98.470001
,,658,98.459999
,,659,98.430000
,,660,98.459999
,,661,98.470001
,,662,98.449997
,,663,98.449997
,,664,98.459999
,,665,98.470001
,,666,98.470001
,,667,98.440002
,,668,98.459999
,,669,98.459999
,,670,98.470001
,,671,98.470001
,,672,98.459999
,,673,98.440002
,,674,98.459999
,,675,98.449997
,,676,98.470001
,,677,98.459999
,,678,98.459999
,,679,98.440002
,,680,98.459999
,,681,98.470001
,,682,98.489998
,,683,98.449997
,,684,98.459999
,,685,98.459999
,,686,98.459999
,,687,98.470001
,,688,98.459999
,,689,98.470001
,,690,98.449997
,,691,98.459999
,,692,98.459999
,,693,98.449997
,,694,98.470001
,,695,98.449997
,,696,98.470001
,,697,98.459999
,,698,98.430000
,,699,98.449997
,,700,98.470001
,,701,98.470001
,,702,98.470001
,,703,98.459999
,,704,98.459999
,,705,98.449997
,,706,98.470001
,,707,98.449997
,,708,98.459999
,,709,98.459999
,,710,98.470001
,,711,98.470001
,,712,98.459999
,,713,98.470001
,,714,98.470001
,,715,98.459999
,,716,98.470001
,,717,98.470001
,,718,98.459999
,,719,98.440002
,,720,98.459999
,,721,98.470001
,,722,98.449997
,,723,98.449997
,,724,98.440002
,,725,98.470001
,,726,98.470001
,,727,98.459999
,,728,98.489998
,,729,98.470001
,,730,98.470001
,,731,98.459999
,,732,98.430000
,,733,98.470001
,,734,98.470001
,,735,98.449997
,,736,98.430000
,,737,98.470001
,,738,98.470001
,,739,98.470001
,,740,98.470001
,,741,98.440002
,,742,98.470001
,,743,98.489998
,,744,98.440002
,,745,98.480003
,,746,98.470001
,,747,98.470001
,,748,98.430000
,,749,98.440002
,,750,98.470001
,,751,98.470001
,,752,98.470001
,,753,98.470001
,,754,98.470001
,,755,98.489998
,,756,98.449997
,,757,98.449997
,,758,98.449997
,,759,98.470001
,,760,98.480003
,,761,98.470001
,,762,98.459999
,,763,98.489998
,,764,98.449997
,,765,98.470001
,,766,98.449997
,,767,98.449997
,,768,98.489998
,,769,98.449997
,,770,98.430000
,,771,98.470001
,,772,98.489998
,,773,98.459999
,,774,98.470001
,,775,98.470001
,,776,98.440002
,,777,98.470001
,,778,98.459999
,,779,98.470001
,,780,98.440002
,,781,98.470001
,,782,98.449997
,,783,98.470001
,,784,98.470001
,,785,98.470001
,,786,98.470001
,,787,98.440002
,,788,98.459999
,,789,98.440002
,,790,98.480003
,,791,98.470001
,,792,98.440002
,,793,98.440002
,,794,98.449997
,,795,98.470001
,,796,98.470001
,,797,98.459999
,,798,98.430000
,,799,98.459999
,,800,98.459999
,,801,98.459999
,,802,98.459999
,,803,98.480003
,,804,98.449997
,,805,98.459999
,,806,98.470001
,,807,98.449997
,,808,98.500000
,,809,98.459999
,,810,98.470001
,,811,98.470001
,,812,98.449997
,,813,98.470001
,,814,98.449997
,,815,98.449997
,,816,98.449997
,,817,98.459999
,,818,98.470001
,,819,98.440002
,,820,98.470001
,,821,98.449997
,,822,98.470001
,,823,98.449997
,,824,98.470001
,,825,98.470001
,,826,98.440002
,,827,98.459999
,,828,98.459999
,,829,98.480003
,,830,98.440002
,,831,98.449997
,,832,98.459999
,,833,98.459999
,,834,98.459999
,,835,98.449997
,,836,98.459999
,,837,98.470001
,,838,98.449997
,,839,98.440002
,,840,98.430000
,,841,98.430000
,,842,98.470001
,,843,98.449997
,,844,98.470001
,,845,98.459999
,,846,98.459999
,,847,98.449997
,,848,98.470001
,,849,98.470001
,,850,98.470001
,,851,98.470001
,,852,98.470001
,,853,98.470001
,,854,98.470001
,,855,98.440002
,,856,98.459999
,,857,98.449997
,,858,98.470001
,,859,98.480003
,,860,98.470001
,,861,98.470001
,,862,98.480003
,,863,98.449997
,,864,98.440002
,,865,98.459999
,,866,98.440002
,,867,98.459999
,,868,98.470001
,,869,98.449997
,,870,98.470001
,,871,98.449997
,,872,98.440002
,,873,98.470001
,,874,98.440002
,,875,98.480003
,,876,98.459999
,,877,98.459999
,,878,98.459999
,,879,98.459999
,,880,98.459999
,,881,98.459999
,,882,98.449997
,,883,98.440002
,,884,98.470001
,,885,98.470001
,,886,98.470001
,,887,98.470001
,,888,98.470001
,,889,98.470001
,,890,98.470001
,,891,98.430000
,,892,98.470001
,,893,98.470001
,,894,98.449997
,,895,98.459999
,,896,98.449997
,,897,98.449997
,,898,98.470001
,,899,98.470001
,,900,98.459999
,,901,98.470001
,,902,98.480003
,,903,98.449997
,,904,98.449997
,,905,98.470001
,,906,98.470001
,,907,98.449997
,,908,98.470001
,,909,98.449997
,,910,98.440002
,,911,98.470001
,,912,98.470001
,,913,98.459999
,,914,98.459999
,,915,98.470001
,,916,98.459999
,,917,98.449997
,,918,98.459999
,,919,98.459999
,,920,98.459999
,,921,98.470001
,,922,98.470001
,,923,98.440002
,,924,98.470001
,,925,98.470001
,,926,98.430000
,,927,98.459999
,,928,98.459999
,,929,98.470001
,,930,98.459999
,,931,98.470001
,,932,98.459999
,,933,98.440002
,,934,98.470001
,,935,98.459999
,,936,98.459999
,,937,98.470001
,,938,98.480003
,,939,98.459999
,,940,98.470001
,,941,98.459999
,,942,98.470001
,,943,98.470001
,,944,98.459999
,,945,98.489998
,,946,98.480003
,,947,98.449997
,,948,98.470001
,,949,98.440002
,,950,98.449997
,,951,98.459999
,,952,98.430000
,,953,98.480003
,,954,98.459999
,,955,98.430000
,,956,98.430000
,,957,98.459999
,,958,98.459999
,,959,98.449997
,,960,98.440002
,,961,98.470001
,,962,98.459999
,,963,98.449997
,,964,98.459999
,,965,98.480003
,,966,98.480003
,,967,98.470001
,,968,98.480003
,,969,98.440002
,,970,98.440002
,,971,98.470001
,,972,98.449997
,,973,98.459999
,,974,98.459999
,,975,98.449997
,,976,98.480003
,,977,98.470001
,,978,98.480003
,,979,98.480003
,,980,98.459999
,,981,98.470001
,,982,98.449997
,,983,98.470001
,,984,98.449997
,,985,98.470001
,,986,98.470001
,,987,98.459999
,,988,98.459999
,,989,98.470001
,,990,98.470001
,,991,98.470001
,,992,98.480003
,,993,98.449997
,,994,98.459999
,,995,98.470001
,,996,98.449997
,,997,98.449997
,,998,98.459999
,,999,98.449997
,,1000,98.470001
,,1001,98.470001
,,1002,98.480003
,,1003,98.459999
,,1004,98.449997
,,1005,98.470001
,,1006,98.449997
,,1007,98.440002
,,1008,98.449997
,,1009,98.459999
,,1010,98.470001
,,1011,98.480003
,,1012,98.459999
,,1013,98.459999
,,1014,98.470001
,,1015,98.470001
,,1016,98.480003
,,1017,98.449997
,,1018,98.470001
,,1019,98.440002
,,1020,98.470001
,,1021,98.459999
,,1022,98.449997
,,1023,98.440002
,2:
,,0,98.470001
,,1,98.459999
,,2,98.470001
,,3,98.459999
,,4,98.470001
,,5,98.470001
,,6,98.470001
,,7,98.470001
,,8,98.459999
,,9,98.470001
,,10,98.459999
,,11,98.459999
,,12,98.459999
,,13,98.459999
,,14,98.470001
,,15,98.459999
,,16,98.470001
,,17,98.459999
,,18,98.459999
,,19,98.470001
,,20,98.470001
,,21,98.470001
,,22,98.459999
,,23,98.470001
,,24,98.459999
,,25,98.470001
,,26,98.470001
,,27,98.459999
,,28,98.470001
,,29,98.470001
,,30,98.459999
,,31,98.470001
,,32,98.459999
,,33,98.470001
,,34,98.459999
,,35,98.470001
,,36,98.470001
,,37,98.470001
,,38,98.459999
,,39,98.470001
,,40,98.459999
,,41,98.470001
,,42,98.459999
,,43,98.470001
,,44,98.470001
,,45,98.470001
,,46,98.470001
,,47,98.459999
,,48,98.470001
,,49,98.459999
,,50,98.470001
,,51,98.470001
,,52,98.470001
,,53,98.470001
,,54,98.470001
,,55,98.470001
,,56,98.470001
,,57,98.459999
,,58,98.459999
,,59,98.470001
,,60,98.470001
,,61,98.470001
,,62,98.470001
,,63,98.470001
,,64,98.470001
,,65,98.470001
,,66,98.459999
,,67,98.470001
,,68,98.470001
,,69,98.459999
,,70,98.459999
,,71,98.459999
,,72,98.459999
,,73,98.459999
,,74,98.459999
,,75,98.470001
,,76,98.470001
,,77,98.470001
,,78,98.470001
,,79,98.470001
,,80,98.470001
,,81,98.459999
,,82,98.459999
,,83,98.459999
,,84,98.459999
,,85,98.470001
,,86,98.459999
,,87,98.470001
,,88,98.470001
,,89,98.470001
,,90,98.470001
,,91,98.470001
,,92,98.470001
,,93,98.470001
,,94,98.459999
,,95,98.470001
,,96,98.459999
,,97,98.470001
,,98,98.470001
,,99,98.470001
,,100,98.470001
,,101,98.470001
,,102,98.470001
,,103,98.470001
,,104,98.470001
,,105,98.470001
,,106,98.459999
,,107,98.470001
,,108,98.459999
,,109,98.470001
,,110,98.459999
,,111,98.470001
,,112,98.470001
,,113,98.459999
,,114,98.459999
,,115,98.470001
,,116,98.470001
,,117,98.470001
,,118,98.459999
,,119,98.470001
,,120,98.459999
,,121,98.470001
,,122,98.470001
,,123,98.470001
,,124,98.459999
,,125,98.470001
,,126,98.459999
,,127,98.470001
,,128,98.470001
,,129,98.459999
,,130,98.470001
,,131,98.470001
,,132,98.470001
,,133,98.470001
,,134,98.459999
,,135,98.459999
,,136,98.470001
,,137,98.470001
,,138,98.459999
,,139,98.470001
,,140,98.470001
,,141,98.459999
,,142,98.470001
,,143,98.470001
,,144,98.459999
,,145,98.470001
,,146,98.470001
,,147,98.470001
,,148,98.470001
,,149,98.470001
,,150,98.470001
,,151,98.459999
,,152,98.459999
,,153,98.470001
,,154,98.470001
,,155,98.470001
,,156,98.470001
,,157,98.470001
,,158,98.470001
,,159,98.470001
,,160,98.470001
,,161,98.459999
,,162,98.470001
,,163,98.459999
,,164,98.459999
,,165,98.459999
,,166,98.459999
,,167,98.470001
,,168,98.459999
,,169,98.470001
,,170,98.470001
,,171,98.470001
,,172,98.459999
,,173,98.470001
,,174,98.470001
,,175,98.470001
,,176,98.470001
,,177,98.470001
,,178,98.470001
,,179,98.470001
,,180,98.459999
,,181,98.459999
,,182,98.470001
,,183,98.470001
,,184,98.459999
,,185,98.470001
,,186,98.470001
,,187,98.470001
,,188,98.470001
,,189,98.459999
,,190,98.470001
,,191,98.470001
,,192,98.470001
,,193,98.470001
,,194,98.470001
,,195,98.459999
,,196,98.459999
,,197,98.470001
,,198,98.470001
,,199,98.470001
,,200,98.470001
,,201,98.470001
,,202,98.470001
,,203,98.459999
,,204,98.470001
,,205,98.470001
,,206,98.470001
,,207,98.470001
,,208,98.470001
,,209,98.470001
,,210,98.470001
,,211,98.459999
,,212,98.470001
,,213,98.470001
,,214,98.459999
,,215,98.470001
,,216,98.470001
,,217,98.470001
,,218,98.470001
,,219,98.470001
,,220,98.470001
,,221,98.470001
,,222,98.459999
,,223,98.470001
,,224,98.470001
,,225,98.470001
,,226,98.459999
,,227,98.470001
,,228,98.470001
,,229,98.459999
,,230,98.470001
,,231,98.459999
,,232,98.470001
,,233,98.470001
,,234,98.470001
,,235,98.470001
,,236,98.470001
,,237,98.459999
,,238,98.470001
,,239,98.470001
,,240,98.470001
,,241,98.470001
,,242,98.470001
,,243,98.470001
,,244,98.459999
,,245,98.459999
,,246,98.470001
,,247,98.470001
,,248,98.470001
,,249,98.459999
,,250,98.459999
,,251,98.459999
,,252,98.470001
,,253,98.459999
,,254,98.459999
,,255,98.470001
,,256,98.459999
,,257,98.470001
,,258,98.470001
,,259,98.459999
,,260,98.470001
,,261,98.470001
,,262,98.459999
,,263,98.470001
,,264,98.459999
,,265,98.459999
,,266,98.470001
,,267,98.470001
,,268,98.470001
,,269,98.459999
,,270,98.470001
,,271,98.470001
,,272,98.459999
,,273,98.470001
,,274,98.459999
,,275,98.470001
,,276,98.459999
,,277,98.470001
,,278,98.470001
,,279,98.459999
,,280,98.470001
,,281,98.470001
,,282,98.459999
,,283,98.459999
,,284,98.470001
,,285,98.470001
,,286,98.470001
,,287,98.459999
,,288,98.470001
,,289,98.470001
,,290,98.470001
,,291,98.459999
,,292,98.470001
,,293,98.470001
,,294,98.470001
,,295,98.470001
,,296,98.459999
,,297,98.459999
,,298,98.459999
,,299,98.470001
,,300,98.470001
,,301,98.470001
,,302,98.470001
,,303,98.470001
,,304,98.470001
,,305,98.459999
,,306,98.459999
,,307,98.470001
,,308,98.470001
,,309,98.459999
,,310,98.470001
,,311,98.470001
,,312,98.459999
,,313,98.470001
,,314,98.470001
,,315,98.459999
,,316,98.470001
,,317,98.470001
,,318,98.459999
,,319,98.470001
,,320,98.470001
,,321,98.459999
,,322,98.470001
,,323,98.459999
,,324,98.459999
,,325,98.470001
,,326,98.470001
,,327,98.459999
,,328,98.459999
,,329,98.459999
,,330,98.470001
,,331,98.470001
,,332,98.459999
,,333,98.470001
,,334,98.470001
,,335,98.470001
,,336,98.470001
,,337,98.470001
,,338,98.470001
,,339,98.470001
,,340,98.470001
,,341,98.470001
,,342,98.470001
,,343,98.470001
,,344,98.459999
,,345,98.470001
,,346,98.470001
,,347,98.470001
,,348,98.470001
,,349,98.470001
,,350,98.470001
,,351,98.470001
,,352,98.470001
,,353,98.470001
,,354,98.470001
,,355,98.470001
,,356,98.470001
,,357,98.459999
,,358,98.459999
,,359,98.470001
,,360,98.470001
,,361,98.459999
,,362,98.470001
,,363,98.470001
,,364,98.459999
,,365,98.470001
,,366,98.459999
,,367,98.470001
,,368,98.470001
,,369,98.470001
,,370,98.470001
,,371,98.470001
,,372,98.470001
,,373,98.470001
,,374,98.470001
,,375,98.470001
,,376,98.470001
,,377,98.459999
,,378,98.470001
,,379,98.459999
,,380,98.459999
,,381,98.470001
,,382,98.459999
,,383,98.470001
,,384,98.470001
,,385,98.459999
,,386,98.470001
,,387,98.470001
,,388,98.470001
,,389,98.459999
,,390,98.470001
,,391,98.459999
,,392,98.459999
,,393,98.470001
,,394,98.459999
,,395,98.459999
,,396,98.470001
,,397,98.470001
,,398,98.459999
,,399,98.470001
,,400,98.459999
,,401,98.470001
,,402,98.459999
,,403,98.459999
,,404,98.459999
,,405,98.470001
,,406,98.470001
,,407,98.459999
,,408,98.470001
,,409,98.470001
,,410,98.470001
,,411,98.470001
,,412,98.470001
,,413,98.470001
,,414,98.470001
,,415,98.459999
,,416,98.470001
,,417,98.470001
,,418,98.470001
,,419,98.470001
,,420,98.459999
,,421,98.459999
,,422,98.459999
,,423,98.459999
,,424,98.459999
,,425,98.459999
,,426,98.470001
,,427,98.470001
,,428,98.470001
,,429,98.470001
,,430,98.470001
,,431,98.470001
,,432,98.470001
,,433,98.470001
,,434,98.470001
,,435,98.470001
,,436,98.470001
,,437,98.470001
,,438,98.470001
,,439,98.470001
,,440,98.470001
,,441,98.459999
,,442,98.459999
,,443,98.470001
,,444,98.470001
,,445,98.459999
,,446,98.470001
,,447,98.470001
,,448,98.470001
,,449,98.459999
,,450,98.470001
,,451,98.470001
,,452,98.470001
,,453,98.459999
,,454,98.459999
,,455,98.459999
,,456,98.470001
,,457,98.470001
,,458,98.470001
,,459,98.459999
,,460,98.470001
,,461,98.459999
,,462,98.470001
,,463,98.470001
,,464,98.470001
,,465,98.470001
,,466,98.470001
,,467,98.470001
,,468,98.470001
,,469,98.470001
,,470,98.470001
,,471,98.470001
,,472,98.470001
,,473,98.459999
,,474,98.470001
,,475,98.470001
,,476,98.470001
,,477,98.459999
,,478,98.459999
,,479,98.459999
,,480,98.459999
,,481,98.459999
,,482,98.470001
,,483,98.459999
,,484,98.470001
,,485,98.470001
,,486,98.470001
,,487,98.470001
,,488,98.459999
,,489,98.470001
,,490,98.459999
,,491,98.459999
,,492,98.470001
,,493,98.470001
,,494,98.459999
,,495,98.459999
,,496,98.470001
,,497,98.459999
,,498,98.470001
,,499,98.470001
,,500,98.459999
,,501,98.459999
,,502,98.470001
,,503,98.470001
,,504,98.459999
,,505,98.470001
,,506,98.459999
,,507,98.470001
,,508,98.459999
,,509,98.470001
,,510,98.470001
,,511,98.470001
,,512,98.459999
,,513,98.459999
,,514,98.470001
,,515,98.459999
,,516,98.470001
,,517,98.470001
,,518,98.470001
,,519,98.470001
,,520,98.459999
,,521,98.459999
,,522,98.470001
,,523,98.470001
,,524,98.470001
,,525,98.459999
,,526,98.470001
,,527,98.470001
,,528,98.470001
,,529,98.459999
,,530,98.470001
,,531,98.470001
,,532,98.470001
,,533,98.459999
,,534,98.470001
,,535,98.470001
,,536,98.470001
,,537,98.470001
,,538,98.470001
,,539,98.470001
,,540,98.459999
,,541,98.459999
,,542,98.470001
,,543,98.470001
,,544,98.459999
,,545,98.459999
,,546,98.459999
,,547,98.470001
,,548,98.470001
,,549,98.459999
,,550,98.470001
,,551,98.459999
,,552,98.470001
,,553,98.470001
,,554,98.459999
,,555,98.459999
,,556,98.459999
,,557,98.459999
,,558,98.470001
,,559,98.470001
,,560,98.459999
,,561,98.470001
,,562,98.459999
,,563,98.470001
,,564,98.470001
,,565,98.470001
,,566,98.470001
,,567,98.470001
,,568,98.459999
,,569,98.459999
,,570,98.470001
,,571,98.470001
,,572,98.459999
,,573,98.459999
,,574,98.470001
,,575,98.470001
,,576,98.459999
,,577,98.470001
,,578,98.470001
,,579,98.470001
,,580,98.470001
,,581,98.459999
,,582,98.470001
,,583,98.470001
,,584,98.470001
,,585,98.470001
,,586,98.470001
,,587,98.470001
,,588,98.470001
,,589,98.470001
,,590,98.459999
,,591,98.470001
,,592,98.470001
,,593,98.470001
,,594,98.470001
,,595,98.470001
,,596,98.459999
,,597,98.470001
,,598,98.459999
,,599,98.459999
,,600,98.470001
,,601,98.470001
,,602,98.470001
,,603,98.470001
,,604,98.470001
,,605,98.470001
,,606,98.470001
,,607,98.470001
,,608,98.470001
,,609,98.470001
,,610,98.470001
,,611,98.459999
,,612,98.470001
,,613,98.459999
,,614,98.470001
,,615,98.459999
,,616,98.470001
,,617,98.459999
,,618,98.470001
,,619,98.470001
,,620,98.470001
,,621,98.459999
,,622,98.459999
,,623,98.470001
,,624,98.470001
,,625,98.470001
,,626,98.459999
,,627,98.470001
,,628,98.459999
,,629,98.459999
,,630,98.470001
,,631,98.470001
,,632,98.470001
,,633,98.470001
,,634,98.470001
,,635,98.459999
,,636,98.470001
,,637,98.470001
,,638,98.470001
,,639,98.459999
,,640,98.470001
,,641,98.470001
,,642,98.470001
,,643,98.470001
,,644,98.470001
,,645,98.459999
,,646,98.470001
,,647,98.470001
,,648,98.470001
,,649,98.470001
,,650,98.459999
,,651,98.470001
,,652,98.459999
,,653,98.470001
,,654,98.470001
,,655,98.470001
,,656,98.459999
,,657,98.470001
,,658,98.470001
,,659,98.459999
,,660,98.470001
,,661,98.459999
,,662,98.459999
,,663,98.470001
,,664,98.459999
,,665,98.459999
,,666,98.470001
,,667,98.470001
,,668,98.470001
,,669,98.470001
,,670,98.470001
,,671,98.459999
,,672,98.459999
,,673,98.459999
,,674,98.459999
,,675,98.470001
,,676,98.459999
,,677,98.470001
,,678,98.470001
,,679,98.470001
,,680,98.470001
,,681,98.470001
,,682,98.470001
,,683,98.470001
,,684,98.470001
,,685,98.470001
,,686,98.459999
,,687,98.459999
,,688,98.470001
,,689,98.470001
,,690,98.470001
,,691,98.470001
,,692,98.470001
,,693,98.470001
,,694,98.470001
,,695,98.470001
,,696,98.470001
,,697,98.459999
,,698,98.459999
,,699,98.470001
,,700,98.459999
,,701,98.470001
,,702,98.470001
,,703,98.470001
,,704,98.459999
,,705,98.470001
,,706,98.470001
,,707,98.459999
,,708,98.470001
,,709,98.470001
,,710,98.470001
,,711,98.459999
,,712,98.470001
,,713,98.470001
,,714,98.470001
,,715,98.459999
,,716,98.459999
,,717,98.459999
,,718,98.459999
,,719,98.470001
,,720,98.459999
,,721,98.470001
,,722,98.470001
,,723,98.470001
,,724,98.459999
,,725,98.470001
,,726,98.470001
,,727,98.459999
,,728,98.459999
,,729,98.459999
,,730,98.470001
,,731,98.470001
,,732,98.470001
,,733,98.470001
,,734,98.470001
,,735,98.470001
,,736,98.470001
,,737,98.470001
,,738,98.459999
,,739,98.470001
,,740,98.459999
,,741,98.470001
,,742,98.470001
,,743,98.470001
,,744,98.470001
,,745,98.470001
,,746,98.459999
,,747,98.470001
,,748,98.459999
,,749,98.459999
,,750,98.470001
,,751,98.470001
,,752,98.470001
,,753,98.470001
,,754,98.459999
,,755,98.470001
,,756,98.470001
,,757,98.470001
,,758,98.470001
,,759,98.459999
,,760,98.459999
,,761,98.470001
,,762,98.470001
,,763,98.470001
,,764,98.459999
,,765,98.470001
,,766,98.470001
,,767,98.470001
,,768,98.470001
,,769,98.470001
,,770,98.470001
,,771,98.459999
,,772,98.470001
,,773,98.470001
,,774,98.459999
,,775,98.470001
,,776,98.470001
,,777,98.470001
,,778,98.470001
,,779,98.459999
,,780,98.470001
,,781,98.470001
,,782,98.459999
,,783,98.470001
,,784,98.459999
,,785,98.470001
,,786,98.470001
,,787,98.459999
,,788,98.470001
,,789,98.470001
,,790,98.459999
,,791,98.470001
,,792,98.459999
,,793,98.459999
,,794,98.470001
,,795,98.470001
,,796,98.459999
,,797,98.470001
,,798,98.470001
,,799,98.470001
,,800,98.459999
,,801,98.470001
,,802,98.470001
,,803,98.470001
,,804,98.470001
,,805,98.470001
,,806,98.459999
,,807,98.459999
,,808,98.470001
,,809,98.470001
,,810,98.459999
,,811,98.470001
,,812,98.459999
,,813,98.470001
,,814,98.459999
,,815,98.470001
,,816,98.459999
,,817,98.470001
,,818,98.470001
,,819,98.459999
,,820,98.470001
,,821,98.470001
,,822,98.470001
,,823,98.470001
,,824,98.470001
,,825,98.470001
,,826,98.459999
,,827,98.459999
,,828,98.459999
,,829,98.470001
,,830,98.470001
,,831,98.459999
,,832,98.470001
,,833,98.470001
,,834,98.459999
,,835,98.459999
,,836,98.459999
,,837,98.459999
,,838,98.470001
,,839,98.459999
,,840,98.470001
,,841,98.470001
,,842,98.470001
,,843,98.470001
,,844,98.470001
,,845,98.470001
,,846,98.470001
,,847,98.470001
,,848,98.459999
,,849,98.470001
,,850,98.459999
,,851,98.470001
,,852,98.470001
,,853,98.459999
,,854,98.470001
,,855,98.470001
,,856,98.470001
,,857,98.470001
,,858,98.470001
,,859,98.470001
,,860,98.459999
,,861,98.470001
,,862,98.470001
,,863,98.470001
,,864,98.470001
,,865,98.470001
,,866,98.470001
,,867,98.470001
,,868,98.459999
,,869,98.459999
,,870,98.459999
,,871,98.470001
,,872,98.459999
,,873,98.459999
,,874,98.470001
,,875,98.459999
,,876,98.470001
,,877,98.470001
,,878,98.470001
,,879,98.470001
,,880,98.470001
,,881,98.470001
,,882,98.459999
,,883,98.459999
,,884,98.470001
,,885,98.470001
,,886,98.459999
,,887,98.470001
,,888,98.470001
,,889,98.470001
,,890,98.459999
,,891,98.470001
,,892,98.459999
,,893,98.470001
,,894,98.459999
,,895,98.459999
,,896,98.470001
,,897,98.459999
,,898,98.470001
,,899,98.459999
,,900,98.470001
,,901,98.470001
,,902,98.470001
,,903,98.470001
,,904,98.470001
,,905,98.470001
,,906,98.470001
,,907,98.459999
,,908,98.470001
,,909,98.470001
,,910,98.470001
,,911,98.459999
,,912,98.470001
,,913,98.470001
,,914,98.470001
,,915,98.470001
,,916,98.459999
,,917,98.459999
,,918,98.470001
,,919,98.470001
,,920,98.470001
,,921,98.470001
,,922,98.459999
,,923,98.470001
,,924,98.459999
,,925,98.470001
,,926,98.470001
,,927,98.459999
,,928,98.470001
,,929,98.459999
,,930,98.470001
,,931,98.470001
,,932,98.470001
,,933,98.470001
,,934,98.459999
,,935,98.470001
,,936,98.470001
,,937,98.470001
,,938,98.459999
,,939,98.459999
,,940,98.470001
,,941,98.470001
,,942,98.459999
,,943,98.470001
,,944,98.459999
,,945,98.470001
,,946,98.470001
,,947,98.470001
,,948,98.470001
,,949,98.459999
,,950,98.470001
,,951,98.470001
,,952,98.470001
,,953,98.459999
,,954,98.470001
,,955,98.470001
,,956,98.470001
,,957,98.459999
,,958,98.470001
,,959,98.470001
,,960,98.470001
,,961,98.470001
,,962,98.470001
,,963,98.470001
,,964,98.470001
,,965,98.470001
,,966,98.470001
,,967,98.470001
,,968,98.470001
,,969,98.470001
,,970,98.470001
,,971,98.470001
,,972,98.470001
,,973,98.470001
,,974,98.470001
,,975,98.470001
,,976,98.470001
,,977,98.459999
,,978,98.470001
,,979,98.459999
,,980,98.470001
,,981,98.470001
,,982,98.459999
,,983,98.470001
,,984,98.470001
,,985,98.470001
,,986,98.470001
,,987,98.470001
,,988,98.470001
,,989,98.470001
,,990,98.470001
,,991,98.459999
,,992,98.470001
,,993,98.470001
,,994,98.459999
,,995,98.470001
,,996,98.470001
,,997,98.470001
,,998,98.470001
,,999,98.470001
,,1000,98.470001
,,1001,98.470001
,,1002,98.459999
,,1003,98.459999
,,1004,98.459999
,,1005,98.470001
,,1006,98.459999
,,1007,98.459999
,,1008,98.459999
,,1009,98.470001
,,1010,98.470001
,,1011,98.459999
,,1012,98.459999
,,1013,98.459999
,,1014,98.470001
,,1015,98.459999
,,1016,98.470001
,,1017,98.470001
,,1018,98.470001
,,1019,98.470001
,,1020,98.470001
,,1021,98.470001
,,1022,98.470001
,,1023,98.470001
1:
,0:
,,0,98.480003
,,1,98.470001
,,2,98.459999
,,3,98.449997
,,4,98.489998
,,5,98.489998
,,6,98.489998
,,7,98.470001
,,8,98.419998
,,9,98.389999
,,10,98.470001
,,11,98.459999
,,12,98.459999
,,13,98.430000
,,14,98.470001
,,15,98.440002
,,16,98.480003
,,17,98.519997
,,18,98.470001
,,19,98.459999
,,20,98.459999
,,21,98.480003
,,22,98.419998
,,23,98.449997
,,24,98.449997
,,25,98.489998
,,26,98.440002
,,27,98.459999
,,28,98.449997
,,29,98.440002
,,30,98.430000
,,31,98.440002
,,32,98.480003
,,33,98.430000
,,34,98.470001
,,35,98.449997
,,36,98.430000
,,37,98.480003
,,38,98.470001
,,39,98.459999
,,40,98.480003
,,41,98.459999
,,42,98.480003
,,43,98.500000
,,44,98.470001
,,45,98.449997
,,46,98.459999
,,47,98.449997
,,48,98.449997
,,49,98.419998
,,50,98.470001
,,51,98.449997
,,52,98.459999
,,53,98.430000
,,54,98.470001
,,55,98.410004
,,56,98.440002
,,57,98.489998
,,58,98.440002
,,59,98.410004
,,60,98.459999
,,61,98.470001
,,62,98.430000
,,63,98.459999
,,64,98.449997
,,65,98.489998
,,66,98.489998
,,67,98.470001
,,68,98.440002
,,69,98.470001
,,70,98.419998
,,71,98.480003
,,72,98.480003
,,73,98.430000
,,74,98.470001
,,75,98.440002
,,76,98.430000
,,77,98.440002
,,78,98.470001
,,79,98.449997
,,80,98.449997
,,81,98.480003
,,82,98.449997
,,83,98.470001
,,84,98.480003
,,85,98.480003
,,86,98.470001
,,87,98.389999
,,88,98.470001
,,89,98.449997
,,90,98.470001
,,91,98.440002
,,92,98.470001
,,93,98.459999
,,94,98.440002
,,95,98.480003
,,96,98.470001
,,97,98.459999
,,98,98.440002
,,99,98.430000
,,100,98.470001
,,101,98.459999
,,102,98.449997
,,103,98.459999
,,104,98.489998
,,105,98.459999
,,106,98.430000
,,107,98.489998
,,108,98.449997
,,109,98.430000
,,110,98.470001
,,111,98.459999
,,112,98.470001
,,113,98.440002
,,114,98.430000
,,115,98.440002
,,116,98.470001
,,117,98.489998
,,118,98.410004
,,119,98.470001
,,120,98.459999
,,121,98.440002
,,122,98.470001
,,123,98.449997
,,124,98.470001
,,125,98.480003
,,126,98.459999
,,127,98.470001
,,128,98.449997
,,129,98.459999
,,130,98.470001
,,131,98.419998
,,132,98.449997
,,133,98.459999
,,134,98.400002
,,135,98.449997
,,136,98.430000
,,137,98.459999
,,138,98.449997
,,139,98.470001
,,140,98.459999
,,141,98.410004
,,142,98.470001
,,143,98.440002
,,144,98.449997
,,145,98.470001
,,146,98.470001
,,147,98.480003
,,148,98.480003
,,149,98.470001
,,150,98.459999
,,151,98.430000
,,152,98.449997
,,153,98.430000
,,154,98.459999
,,155,98.449997
,,156,98.459999
,,157,98.470001
,,158,98.459999
,,159,98.440002
,,160,98.419998
,,161,98.440002
,,162,98.430000
,,163,98.470001
,,164,98.430000
,,165,98.480003
,,166,98.470001
,,167,98.470001
,,168,98.480003
,,169,98.459999
,,170,98.470001
,,171,98.470001
,,172,98.449997
,,173,98.470001
,,174,98.440002
,,175,98.430000
,,176,98.459999
,,177,98.430000
,,178,98.440002
,,179,98.459999
,,180,98.470001
,,181,98.480003
,,182,98.449997
,,183,98.470001
,,184,98.410004
,,185,98.459999
,,186,98.440002
,,187,98.440002
,,188,98.440002
,,189,98.480003
,,190,98.440002
,,191,98.459999
,,192,98.480003
,,193,98.430000
,,194,98.440002
,,195,98.489998
,,196,98.449997
,,197,98.440002
,,198,98.459999
,,199,98.459999
,,200,98.449997
,,201,98.480003
,,202,98.470001
,,203,98.440002
,,204,98.430000
,,205,98.449997
,,206,98.410004
,,207,98.440002
,,208,98.440002
,,209,98.480003
,,210,98.400002
,,211,98.470001
,,212,98.430000
,,213,98.459999
,,214,98.470001
,,215,98.459999
,,216,98.449997
,,217,98.470001
,,218,98.459999
,,219,98.449997
,,220,98.480003
,,221,98.470001
,,222,98.470001
,,223,98.459999
,,224,98.480003
,,225,98.419998
,,226,98.440002
,,227,98.470001
,,228,98.440002
,,229,98.489998
,,230,98.500000
,,231,98.449997
,,232,98.470001
,,233,98.480003
,,234,98.480003
,,235,98.459999
,,236,98.430000
,,237,98.419998
,,238,98.459999
,,239,98.470001
,,240,98.440002
,,241,98.430000
,,242,98.459999
,,243,98.480003
,,244,98.459999
,,245,98.459999
,,246,98.470001
,,247,98.459999
,,248,98.430000
,,249,98.459999
,,250,98.480003
,,251,98.480003
,,252,98.470001
,,253,98.419998
,,254,98.440002
,,255,98.449997
,,256,98.430000
,,257,98.449997
,,258,98.470001
,,259,98.440002
,,260,98.449997
,,261,98.449997
,,262,98.430000
,,263,98.400002
,,264,98.430000
,,265,98.419998
,,266,98.410004
,,267,98.449997
,,268,98.480003
,,269,98.449997
,,270,98.440002
,,271,98.480003
,,272,98.470001
,,273,98.459999
,,274,98.440002
,,275,98.459999
,,276,98.449997
,,277,98.440002
,,278,98.449997
,,279,98.449997
,,280,98.440002
,,281,98.510002
,,282,98.430000
,,283,98.449997
,,284,98.459999
,,285,98.430000
,,286,98.459999
,,287,98.440002
,,288,98.459999
,,289,98.400002
,,290,98.459999
,,291,98.480003
,,292,98.459999
,,293,98.459999
,,294,98.410004
,,295,98.440002
,,296,98.410004
,,297,98.470001
,,298,98.459999
,,299,98.459999
,,300,98.440002
,,301,98.470001
,,302,98.489998
,,303,98.410004
,,304,98.449997
,,305,98.480003
,,306,98.480003
,,307,98.470001
,,308,98.419998
,,309,98.459999
,,310,98.470001
,,311,98.480003
,,312,98.470001
,,313,98.430000
,,314,98.459999
,,315,98.430000
,,316,98.480003
,,317,98.419998
,,318,98.480003
,,319,98.489998
,,320,98.470001
,,321,98.419998
,,322,98.470001
,,323,98.419998
,,324,98.449997
,,325,98.489998
,,326,98.489998
,,327,98.470001
,,328,98.459999
,,329,98.440002
,,330,98.459999
,,331,98.440002
,,332,98.470001
,,333,98.489998
,,334,98.480003
,,335,98.449997
,,336,98.459999
,,337,98.449997
,,338,98.470001
,,339,98.459999
,,340,98.480003
,,341,98.449997
,,342,98.430000
,,343,98.470001
,,344,98.440002
,,345,98.440002
,,346,98.449997
,,347,98.470001
,,348,98.400002
,,349,98.459999
,,350,98.470001
,,351,98.489998
,,352,98.480003
,,353,98.440002
,,354,98.449997
,,355,98.440002
,,356,98.430000
,,357,98.459999
,,358,98.459999
,,359,98.510002
,,360,98.459999
,,361,98.440002
,,362,98.459999
,,363,98.489998
,,364,98.419998
,,365,98.440002
,,366,98.459999
,,367,98.410004
,,368,98.459999
,,369,98.440002
,,370,98.459999
,,371,98.480003
,,372,98.470001
,,373,98.489998
,,374,98.449997
,,375,98.459999
,,376,98.459999
,,377,98.410004
,,378,98.489998
,,379,98.480003
,,380,98.440002
,,381,98.430000
,,382,98.449997
,,383,98.440002
,,384,98.480003
,,385,98.459999
,,386,98.449997
,,387,98.440002
,,388,98.419998
,,389,98.459999
,,390,98.440002
,,391,98.489998
,,392,98.449997
,,393,98.449997
,,394,98.410004
,,395,98.470001
,,396,98.430000
,,397,98.480003
,,398,98.440002
,,399,98.449997
,,400,98.480003
,,401,98.480003
,,402,98.480003
,,403,98.449997
,,404,98.449997
,,405,98.459999
,,406,98.449997
,,407,98.489998
,,408,98.470001
,,409,98.459999
,,410,98.449997
,,411,98.459999
,,412,98.459999
,,413,98.440002
,,414,98.480003
,,415,98.480003
,,416,98.459999
,,417,98.430000
,,418,98.449997
,,419,98.449997
,,420,98.449997
,,421,98.470001
,,422,98.449997
,,423,98.449997
,,424,98.440002
,,425,98.480003
,,426,98.440002
,,427,98.459999
,,428,98.459999
,,429,98.449997
,,430,98.470001
,,431,98.449997
,,432,98.430000
,,433,98.470001
,,434,98.419998
,,435,98.449997
,,436,98.489998
,,437,98.480003
,,438,98.470001
,,439,98.430000
,,440,98.470001
,,441,98.449997
,,442,98.459999
,,443,98.480003
,,444,98.470001
,,445,98.419998
,,446,98.440002
,,447,98.419998
,,448,98.449997
,,449,98.459999
,,450,98.440002
,,451,98.470001
,,452,98.470001
,,453,98.470001
,,454,98.480003
,,455,98.459999
,,456,98.459999
,,457,98.459999
,,458,98.459999
,,459,98.459999
,,460,98.449997
,,461,98.480003
,,462,98.459999
,,463,98.470001
,,464,98.470001
,,465,98.500000
,,466,98.410004
,,467,98.449997
,,468,98.430000
,,469,98.470001
,,470,98.459999
,,471,98.459999
,,472,98.430000
,,473,98.459999
,,474,98.440002
,,475,98.449997
,,476,98.449997
,,477,98.489998
,,478,98.470001
,,479,98.459999
,,480,98.459999
,,481,98.449997
,,482,98.459999
,,483,98.440002
,,484,98.440002
,,485,98.459999
,,486,98.470001
,,487,98.459999
,,488,98.480003
,,489,98.470001
,,490,98.449997
,,491,98.470001
,,492,98.480003
,,493,98.470001
,,494,98.459999
,,495,98.459999
,,496,98.459999
,,497,98.440002
,,498,98.449997
,,499,98.470001
,,500,98.459999
,,501,98.449997
,,502,98.470001
,,503,98.430000
,,504,98.449997
,,505,98.470001
,,506,98.400002
,,507,98.449997
,,508,98.440002
,,509,98.440002
,,510,98.410004
,,511,98.459999
,,512,98.459999
,,513,98.449997
,,514,98.480003
,,515,98.440002
,,516,98.440002
,,517,98.440002
,,518,98.440002
,,519,98.470001
,,520,98.470001
,,521,98.470001
,,522,98.470001
,,523,98.459999
,,524,98.470001
,,525,98.470001
,,526,98.470001
,,527,98.470001
,,528,98.430000
,,529,98.459999
,,530,98.400002
,,531,98.449997
,,532,98.480003
,,533,98.449997
,,534,98.480003
,,535,98.459999
,,536,98.480003
,,537,98.430000
,,538,98.500000
,,539,98.480003
,,540,98.459999
,,541,98.480003
,,542,98.440002
,,543,98.500000
,,544,98.440002
,,545,98.459999
,,546,98.419998
,,547,98.459999
,,548,98.449997
,,549,98.470001
,,550,98.430000
,,551,98.459999
,,552,98.449997
,,553,98.459999
,,554,98.480003
,,555,98.480003
,,556,98.470001
,,557,98.419998
,,558,98.470001
,,559,98.459999
,,560,98.430000
,,561,98.440002
,,562,98.449997
,,563,98.480003
,,564,98.470001
,,565,98.470001
,,566,98.470001
,,567,98.440002
,,568,98.470001
,,569,98.470001
,,570,98.470001
,,571,98.440002
,,572,98.470001
,,573,98.489998
,,574,98.480003
,,575,98.459999
,,576,98.449997
,,577,98.419998
,,578,98.440002
,,579,98.459999
,,580,98.510002
,,581,98.489998
,,582,98.480003
,,583,98.480003
,,584,98.449997
,,585,98.449997
,,586,98.470001
,,587,98.470001
,,588,98.480003
,,589,98.480003
,,590,98.470001
,,591,98.470001
,,592,98.419998
,,593,98.470001
,,594,98.470001
,,595,98.449997
,,596,98.459999
,,597,98.470001
,,598,98.449997
,,599,98.470001
,,600,98.459999
,,601,98.470001
,,602,98.449997
,,603,98.449997
,,604,98.480003
,,605,98.449997
,,606,98.470001
,,607,98.430000
,,608,98.489998
,,609,98.470001
,,610,98.459999
,,611,98.430000
,,612,98.459999
,,613,98.480003
,,614,98.470001
,,615,98.459999
,,616,98.470001
,,617,98.440002
,,618,98.440002
,,619,98.430000
,,620,98.430000
,,621,98.449997
,,622,98.419998
,,623,98.470001
,,624,98.459999
,,625,98.449997
,,626,98.449997
,,627,98.440002
,,628,98.459999
,,629,98.430000
,,630,98.400002
,,631,98.480003
,,632,98.480003
,,633,98.459999
,,634,98.459999
,,635,98.470001
,,636,98.459999
,,637,98.449997
,,638,98.440002
,,639,98.459999
,,640,98.459999
,,641,98.470001
,,642,98.459999
,,643,98.500000
,,644,98.430000
,,645,98.459999
,,646,98.440002
,,647,98.419998
,,648,98.419998
,,649,98.489998
,,650,98.459999
,,651,98.440002
,,652,98.470001
,,653,98.449997
,,654,98.489998
,,655,98.459999
,,656,98.459999
,,657,98.459999
,,658,98.470001
,,659,98.430000
,,660,98.449997
,,661,98.480003
,,662,98.470001
,,663,98.470001
,,664,98.440002
,,665,98.449997
,,666,98.459999
,,667,98.440002
,,668,98.449997
,,669,98.500000
,,670,98.459999
,,671,98.459999
,,672,98.459999
,,673,98.510002
,,674,98.440002
,,675,98.419998
,,676,98.470001
,,677,98.440002
,,678,98.449997
,,679,98.459999
,,680,98.449997
,,681,98.470001
,,682,98.480003
,,683,98.480003
,,684,98.430000
,,685,98.470001
,,686,98.440002
,,687,98.480003
,,688,98.500000
,,689,98.449997
,,690,98.449997
,,691,98.459999
,,692,98.459999
,,693,98.459999
,,694,98.440002
,,695,98.470001
,,696,98.419998
,,697,98.440002
,,698,98.459999
,,699,98.430000
,,700,98.489998
,,701,98.459999
,,702,98.459999
,,703,98.470001
,,704,98.419998
,,705,98.419998
,,706,98.480003
,,707,98.480003
,,708,98.480003
,,709,98.449997
,,710,98.449997
,,711,98.440002
,,712,98.430000
,,713,98.480003
,,714,98.440002
,,715,98.470001
,,716,98.500000
,,717,98.459999
,,718,98.480003
,,719,98.440002
,,720,98.449997
,,721,98.480003
,,722,98.430000
,,723,98.449997
,,724,98.480003
,,725,98.480003
,,726,98.449997
,,727,98.430000
,,728,98.470001
,,729,98.440002
,,730,98.449997
,,731,98.480003
,,732,98.440002
,,733,98.480003
,,734,98.459999
,,735,98.489998
,,736,98.470001
,,737,98.470001
,,738,98.459999
,,739,98.440002
,,740,98.419998
,,741,98.440002
,,742,98.470001
,,743,98.440002
,,744,98.449997
,,745,98.459999
,,746,98.400002
,,747,98.489998
,,748,98.489998
,,749,98.430000
,,750,98.470001
,,751,98.449997
,,752,98.419998
,,753,98.459999
,,754,98.470001
,,755,98.470001
,,756,98.459999
,,757,98.410004
,,758,98.500000
,,759,98.480003
,,760,98.449997
,,761,98.400002
,,762,98.480003
,,763,98.459999
,,764,98.459999
,,765,98.449997
,,766,98.449997
,,767,98.440002
,,768,98.449997
,,769,98.419998
,,770,98.449997
,,771,98.480003
,,772,98.430000
,,773,98.430000
,,774,98.449997
,,775,98.510002
,,776,98.470001
,,777,98.459999
,,778,98.480003
,,779,98.449997
,,780,98.470001
,,781,98.500000
,,782,98.430000
,,783,98.470001
,,784,98.459999
,,785,98.459999
,,786,98.459999
,,787,98.459999
,,788,98.430000
,,789,98.449997
,,790,98.470001
,,791,98.470001
,,792,98.470001
,,793,98.459999
,,794,98.470001
,,795,98.419998
,,796,98.440002
,,797,98.449997
,,798,98.470001
,,799,98.419998
,,800,98.459999
,,801,98.470001
,,802,98.459999
,,803,98.459999
,,804,98.449997
,,805,98.470001
,,806,98.419998
,,807,98.419998
,,808,98.449997
,,809,98.470001
,,810,98.470001
,,811,98.470001
,,812,98.480003
,,813,98.470001
,,814,98.470001
,,815,98.470001
,,816,98.470001
,,817,98.480003
,,818,98.459999
,,819,98.430000
,,820,98.470001
,,821,98.430000
,,822,98.449997
,,823,98.449997
,,824,98.480003
,,825,98.459999
,,826,98.430000
,,827,98.430000
,,828,98.440002
,,829,98.419998
,,830,98.430000
,,831,98.449997
,,832,98.449997
,,833,98.459999
,,834,98.430000
,,835,98.480003
,,836,98.440002
,,837,98.470001
,,838,98.470001
,,839,98.449997
,,840,98.440002
,,841,98.470001
,,842,98.470001
,,843,98.470001
,,844,98.480003
,,845,98.459999
,,846,98.440002
,,847,98.459999
,,848,98.459999
,,849,98.489998
,,850,98.470001
,,851,98.440002
,,852,98.449997
,,853,98.410004
,,854,98.419998
,,855,98.449997
,,856,98.459999
,,857,98.449997
,,858,98.470001
,,859,98.470001
,,860,98.459999
,,861,98.440002
,,862,98.449997
,,863,98.440002
,,864,98.440002
,,865,98.500000
,,866,98.440002
,,867,98.470001
,,868,98.430000
,,869,98.459999
,,870,98.470001
,,871,98.480003
,,872,98.449997
,,873,98.459999
,,874,98.430000
,,875,98.440002
,,876,98.480003
,,877,98.459999
,,878,98.470001
,,879,98.489998
,,880,98.470001
,,881,98.449997
,,882,98.470001
,,883,98.480003
,,884,98.459999
,,885,98.459999
,,886,98.410004
,,887,98.430000
,,888,98.459999
,,889,98.470001
,,890,98.489998
,,891,98.449997
,,892,98.449997
,,893,98.519997
,,894,98.470001
,,895,98.459999
,,896,98.459999
,,897,98.430000
,,898,98.449997
,,899,98.430000
,,900,98.459999
,,901,98.440002
,,902,98.440002
,,903,98.449997
,,904,98.449997
,,905,98.449997
,,906,98.410004
,,907,98.510002
,,908,98.459999
,,909,98.470001
,,910,98.440002
,,911,98.440002
,,912,98.440002
,,913,98.449997
,,914,98.459999
,,915,98.459999
,,916,98.480003
,,917,98.449997
,,918,98.459999
,,919,98.470001
,,920,98.440002
,,921,98.400002
,,922,98.470001
,,923,98.470001
,,924,98.459999
,,925,98.419998
,,926,98.449997
,,927,98.480003
,,928,98.440002
,,929,98.470001
,,930,98.410004
,,931,98.470001
,,932,98.480003
,,933,98.459999
,,934,98.430000
,,935,98.480003
,,936,98.470001
,,937,98.459999
,,938,98.470001
,,939,98.430000
,,940,98.459999
,,941,98.410004
,,942,98.480003
,,943,98.440002
,,944,98.449997
,,945,98.470001
,,946,98.410004
,,947,98.470001
,,948,98.440002
,,949,98.480003
,,950,98.480003
,,951,98.480003
,,952,98.449997
,,953,98.430000
,,954,98.440002
,,955,98.449997
,,956,98.449997
,,957,98.489998
,,958,98.440002
,,959,98.440002
,,960,98.440002
,,961,98.470001
,,962,98.459999
,,963,98.440002
,,964,98.470001
,,965,98.440002
,,966,98.440002
,,967,98.449997
,,968,98.440002
,,969,98.449997
,,970,98.449997
,,971,98.480003
,,972,98.459999
,,973,98.459999
,,974,98.489998
,,975,98.449997
,,976,98.480003
,,977,98.419998
,,978,98.480003
,,979,98.459999
,,980,98.449997
,,981,98.459999
,,982,98.449997
,,983,98.400002
,,984,98.470001
,,985,98.410004
,,986,98.459999
,,987,98.470001
,,988,98.449997
,,989,98.449997
,,990,98.440002
,,991,98.459999
,,992,98.470001
,,993,98.480003
,,994,98.459999
,,995,98.480003
,,996,98.449997
,,997,98.489998
,,998,98.489998
,,999,98.419998
,,1000,98.470001
,,1001,98.419998
,,1002,98.419998
,,1003,98.449997
,,1004,98.459999
,,1005,98.430000
,,1006,98.470001
,,1007,98.400002
,,1008,98.440002
,,1009,98.459999
,,1010,98.440002
,,1011,98.459999
,,1012,98.449997
,,1013,98.480003
,,1014,98.440002
,,1015,98.449997
,,1016,98.459999
,,1017,98.480003
,,1018,98.410004
,,1019,98.449997
,,1020,98.449997
,,1021,98.419998
,,1022,98.480003
,,1023,98.470001
,1:
,,0,98.459999
,,1,98.459999
,,2,98.459999
,,3,98.449997
,,4,98.449997
,,5,98.449997
,,6,98.459999
,,7,98.470001
,,8,98.459999
,,9,98.440002
,,10,98.470001
,,11,98.470001
,,12,98.419998
,,13,98.459999
,,14,98.459999
,,15,98.430000
,,16,98.470001
,,17,98.459999
,,18,98.480003
,,19,98.440002
,,20,98.449997
,,21,98.470001
,,22,98.459999
,,23,98.470001
,,24,98.470001
,,25,98.470001
,,26,98.459999
,,27,98.470001
,,28,98.470001
,,29,98.470001
,,30,98.470001
,,31,98.470001
,,32,98.459999
,,33,98.470001
,,34,98.440002
,,35,98.440002
,,36,98.480003
,,37,98.459999
,,38,98.480003
,,39,98.449997
,,40,98.430000
,,41,98.470001
,,42,98.470001
,,43,98.470001
,,44,98.419998
,,45,98.449997
,,46,98.470001
,,47,98.459999
,,48,98.459999
,,49,98.430000
,,50,98.430000
,,51,98.449997
,,52,98.459999
,,53,98.470001
,,54,98.449997
,,55,98.470001
,,56,98.449997
,,57,98.459999
,,58,98.470001
,,59,98.449997
,,60,98.449997
,,61,98.440002
,,62,98.470001
,,63,98.440002
,,64,98.430000
,,65,98.449997
,,66,98.430000
,,67,98.430000
,,68,98.440002
,,69,98.459999
,,70,98.440002
,,71,98.480003
,,72,98.430000
,,73,98.459999
,,74,98.480003
,,75,98.470001
,,76,98.449997
,,77,98.430000
,,78,98.470001
,,79,98.440002
,,80,98.470001
,,81,98.470001
,,82,98.470001
,,83,98.449997
,,84,98.470001
,,85,98.459999
,,86,98.470001
,,87,98.470001
,,88,98.470001
,,89,98.459999
,,90,98.459999
,,91,98.459999
,,92,98.440002
,,93,98.470001
,,94,98.459999
,,95,98.489998
,,96,98.459999
,,97,98.449997
,,98,98.470001
,,99,98.480003
,,100,98.459999
,,101,98.449997
,,102,98.459999
,,103,98.459999
,,104,98.470001
,,105,98.449997
,,106,98.459999
,,107,98.440002
,,108,98.459999
,,109,98.459999
,,110,98.440002
,,111,98.449997
,,112,98.440002
,,113,98.440002
,,114,98.459999
,,115,98.470001
,,116,98.459999
,,117,98.480003
,,118,98.459999
,,119,98.470001
,,120,98.459999
,,121,98.459999
,,122,98.470001
,,123,98.440002
,,124,98.440002
,,125,98.470001
,,126,98.470001
,,127,98.440002
,,128,98.459999
,,129,98.470001
,,130,98.440002
,,131,98.440002
,,132,98.449997
,,133,98.449997
,,134,98.470001
,,135,98.470001
,,136,98.459999
,,137,98.470001
,,138,98.470001
,,139,98.459999
,,140,98.459999
,,141,98.480003
,,142,98.480003
,,143,98.470001
,,144,98.480003
,,145,98.470001
,,146,98.430000
,,147,98.480003
,,148,98.430000
,,149,98.459999
,,150,98.480003
,,151,98.459999
,,152,98.489998
,,153,98.459999
,,154,98.459999
,,155,98.440002
,,156,98.459999
,,157,98.470001
,,158,98.449997
,,159,98.480003
,,160,98.470001
,,161,98.470001
,,162,98.500000
,,163,98.459999
,,164,98.470001
,,165,98.430000
,,166,98.459999
,,167,98.459999
,,168,98.480003
,,169,98.480003
,,170,98.449997
,,171,98.470001
,,172,98.430000
,,173,98.500000
,,174,98.470001
,,175,98.459999
,,176,98.470001
,,177,98.449997
,,178,98.459999
,,179,98.480003
,,180,98.480003
,,181,98.480003
,,182,98.459999
,,183,98.440002
,,184,98.470001
,,185,98.449997
,,186,98.440002
,,187,98.470001
,,188,98.470001
,,189,98.489998
,,190,98.489998
,,191,98.449997
,,192,98.459999
,,193,98.449997
,,194,98.449997
,,195,98.470001
,,196,98.440002
,,197,98.459999
,,198,98.459999
,,199,98.440002
,,200,98.459999
,,201,98.470001
,,202,98.459999
,,203,98.449997
,,204,98.459999
,,205,98.449997
,,206,98.449997
,,207,98.470001
,,208,98.470001
,,209,98.459999
,,210,98.470001
,,211,98.459999
,,212,98.449997
,,213,98.470001
,,214,98.470001
,,215,98.440002
,,216,98.440002
,,217,98.449997
,,218,98.459999
,,219,98.440002
,,220,98.440002
,,221,98.459999
,,222,98.470001
,,223,98.459999
,,224,98.449997
,,225,98.459999
,,226,98.430000
,,227,98.480003
,,228,98.470001
,,229,98.449997
,,230,98.430000
,,231,98.459999
,,232,98.489998
,,233,98.470001
,,234,98.459999
,,235,98.430000
,,236,98.489998
,,237,98.449997
,,238,98.459999
,,239,98.470001
,,240,98.449997
,,241,98.459999
,,242,98.440002
,,243,98.470001
,,244,98.470001
,,245,98.470001
,,246,98.440002
,,247,98.489998
,,248,98.459999
,,249,98.470001
,,250,98.440002
,,251,98.440002
,,252,98.480003
,,253,98.440002
,,254,98.459999
,,255,98.459999
,,256,98.440002
,,257,98.440002
,,258,98.440002
,,259,98.430000
,,260,98.470001
,,261,98.459999
,,262,98.459999
,,263,98.449997
,,264,98.440002
,,265,98.470001
,,266,98.459999
,,267,98.470001
,,268,98.459999
,,269,98.459999
,,270,98.459999
,,271,98.459999
,,272,98.459999
,,273,98.480003
,,274,98.459999
,,275,98.480003
,,276,98.440002
,,277,98.470001
,,278,98.470001
,,279,98.470001
,,280,98.480003
,,281,98.459999
,,282,98.449997
,,283,98.459999
,,284,98.459999
,,285,98.459999
,,286,98.440002
,,287,98.470001
,,288,98.470001
,,289,98.459999
,,290,98.430000
,,291,98.449997
,,292,98.480003
,,293,98.449997
,,294,98.470001
,,295,98.459999
,,296,98.459999
,,297,98.470001
,,298,98.459999
,,299,98.470001
,,300,98.470001
,,301,98.470001
,,302,98.419998
,,303,98.470001
,,304,98.449997
,,305,98.459999
,,306,98.449997
,,307,98.459999
,,308,98.459999
,,309,98.459999
,,310,98.440002
,,311,98.449997
,,312,98.440002
,,313,98.459999
,,314,98.470001
,,315,98.459999
,,316,98.449997
,,317,98.480003
,,318,98.459999
,,319,98.470001
,,320,98.470001
,,321,98.470001
,,322,98.449997
,,323,98.430000
,,324,98.449997
,,325,98.470001
,,326,98.449997
,,327,98.470001
,,328,98.459999
,,329,98.459999
,,330,98.470001
,,331,98.449997
,,332,98.480003
,,333,98.430000
,,334,98.440002
,,335,98.480003
,,336,98.470001
,,337,98.449997
,,338,98.459999
,,339,98.440002
,,340,98.470001
,,341,98.440002
,,342,98.449997
,,343,98.470001
,,344,98.459999
,,345,98.459999
,,346,98.449997
,,347,98.440002
,,348,98.470001
,,349,98.459999
,,350,98.430000
,,351,98.449997
,,352,98.440002
,,353,98.459999
,,354,98.459999
,,355,98.470001
,,356,98.470001
,,357,98.459999
,,358,98.440002
,,359,98.459999
,,360,98.470001
,,361,98.440002
,,362,98.470001
,,363,98.419998
,,364,98.470001
,,365,98.459999
,,366,98.480003
,,367,98.440002
,,368,98.459999
,,369,98.480003
,,370,98.449997
,,371,98.459999
,,372,98.449997
,,373,98.470001
,,374,98.449997
,,375,98.459999
,,376,98.440002
,,377,98.480003
,,378,98.459999
,,379,98.449997
,,380,98.449997
,,381,98.459999
,,382,98.459999
,,383,98.500000
,,384,98.440002
,,385,98.470001
,,386,98.440002
,,387,98.440002
,,388,98.459999
,,389,98.459999
,,390,98.459999
,,391,98.470001
,,392,98.459999
,,393,98.459999
,,394,98.449997
,,395,98.449997
,,396,98.459999
,,397,98.470001
,,398,98.470001
,,399,98.459999
,,400,98.470001
,,401,98.470001
,,402,98.480003
,,403,98.489998
,,404,98.459999
,,405,98.459999
,,406,98.440002
,,407,98.440002
,,408,98.459999
,,409,98.459999
,,410,98.470001
,,411,98.430000
,,412,98.449997
,,413,98.470001
,,414,98.440002
,,415,98.459999
,,416,98.470001
,,417,98.470001
,,418,98.470001
,,419,98.470001
,,420,98.480003
,,421,98.470001
,,422,98.470001
,,423,98.480003
,,424,98.449997
,,425,98.449997
,,426,98.459999
,,427,98.449997
,,428,98.459999
,,429,98.440002
,,430,98.449997
,,431,98.459999
,,432,98.440002
,,433,98.459999
,,434,98.470001
,,435,98.459999
,,436,98.470001
,,437,98.440002
,,438,98.440002
,,439,98.440002
,,440,98.470001
,,441,98.440002
,,442,98.470001
,,443,98.459999
,,444,98.459999
,,445,98.470001
,,446,98.449997
,,447,98.449997
,,448,98.470001
,,449,98.459999
,,450,98.449997
,,451,98.459999
,,452,98.470001
,,453,98.480003
,,454,98.440002
,,455,98.470001
,,456,98.440002
,,457,98.449997
,,458,98.449997
,,459,98.470001
,,460,98.449997
,,461,98.470001
,,462,98.470001
,,463,98.449997
,,464,98.470001
,,465,98.470001
,,466,98.459999
,,467,98.459999
,,468,98.449997
,,469,98.459999
,,470,98.470001
,,471,98.459999
,,472,98.470001
,,473,98.459999
,,474,98.459999
,,475,98.459999
,,476,98.449997
,,477,98.449997
,,478,98.440002
,,479,98.440002
,,480,98.449997
,,481,98.470001
,,482,98.480003
,,483,98.459999
,,484,98.470001
,,485,98.470001
,,486,98.480003
,,487,98.470001
,,488,98.480003
,,489,98.470001
,,490,98.430000
,,491,98.449997
,,492,98.470001
,,493,98.449997
,,494,98.449997
,,495,98.459999
,,496,98.449997
,,497,98.459999
,,498,98.470001
,,499,98.449997
,,500,98.459999
,,501,98.459999
,,502,98.440002
,,503,98.449997
,,504,98.459999
,,505,98.480003
,,506,98.440002
,,507,98.459999
,,508,98.459999
,,509,98.480003
,,510,98.459999
,,511,98.470001
,,512,98.470001
,,513,98.449997
,,514,98.459999
,,515,98.470001
,,516,98.459999
,,517,98.500000
,,518,98.489998
,,519,98.470001
,,520,98.459999
,,521,98.480003
,,522,98.459999
,,523,98.470001
,,524,98.459999
,,525,98.459999
,,526,98.430000
,,527,98.430000
,,528,98.470001
,,529,98.459999
,,530,98.449997
,,531,98.459999
,,532,98.459999
,,533,98.489998
,,534,98.459999
,,535,98.459999
,,536,98.430000
,,537,98.449997
,,538,98.449997
,,539,98.470001
,,540,98.459999
,,541,98.459999
,,542,98.470001
,,543,98.449997
,,544,98.470001
,,545,98.470001
,,546,98.440002
,,547,98.470001
,,548,98.459999
,,549,98.449997
,,550,98.470001
,,551,98.480003
,,552,98.459999
,,553,98.459999
,,554,98.440002
,,555,98.449997
,,556,98.470001
,,557,98.459999
,,558,98.459999
,,559,98.459999
,,560,98.470001
,,561,98.459999
,,562,98.440002
,,563,98.449997
,,564,98.470001
,,565,98.449997
,,566,98.470001
,,567,98.470001
,,568,98.480003
,,569,98.459999
,,570,98.459999
,,571,98.459999
,,572,98.440002
,,573,98.449997
,,574,98.449997
,,575,98.470001
,,576,98.449997
,,577,98.459999
,,578,98.449997
,,579,98.470001
,,580,98.449997
,,581,98.459999
,,582,98.449997
,,583,98.440002
,,584,98.449997
,,585,98.470001
,,586,98.459999
,,587,98.500000
,,588,98.459999
,,589,98.449997
,,590,98.470001
,,591,98.470001
,,592,98.480003
,,593,98.449997
,,594,98.459999
,,595,98.459999
,,596,98.470001
,,597,98.470001
,,598,98.459999
,,599,98.459999
,,600,98.440002
,,601,98.419998
,,602,98.430000
,,603,98.440002
,,604,98.470001
,,605,98.470001
,,606,98.470001
,,607,98.470001
,,608,98.470001
,,609,98.470001
,,610,98.480003
,,611,98.449997
,,612,98.470001
,,613,98.459999
,,614,98.459999
,,615,98.470001
,,616,98.480003
,,617,98.480003
,,618,98.459999
,,619,98.440002
,,620,98.470001
,,621,98.470001
,,622,98.459999
,,623,98.470001
,,624,98.449997
,,625,98.459999
,,626,98.470001
,,627,98.449997
,,628,98.459999
,,629,98.470001
,,630,98.470001
,,631,98.459999
,,632,98.459999
,,633,98.440002
,,634,98.470001
,,635,98.470001
,,636,98.449997
,,637,98.459999
,,638,98.449997
,,639,98.480003
,,640,98.449997
,,641,98.449997
,,642,98.470001
,,643,98.449997
,,644,98.459999
,,645,98.470001
,,646,98.470001
,,647,98.459999
,,648,98.440002
,,649,98.500000
,,650,98.449997
,,651,98.459999
,,652,98.459999
,,653,98.440002
,,654,98.459999
,,655,98.459999
,,656,98.459999
,,657,98.449997
,,658,98.470001
,,659,98.470001
,,660,98.470001
,,661,98.440002
,,662,98.470001
,,663,98.459999
,,664,98.470001
,,665,98.470001
,,666,98.449997
,,667,98.500000
,,668,98.489998
,,669,98.470001
,,670,98.470001
,,671,98.470001
,,672,98.459999
,,673,98.470001
,,674,98.470001
,,675,98.459999
,,676,98.430000
,,677,98.470001
,,678,98.480003
,,679,98.470001
,,680,98.459999
,,681,98.480003
,,682,98.459999
,,683,98.470001
,,684,98.480003
,,685,98.459999
,,686,98.459999
,,687,98.459999
,,688,98.470001
,,689,98.459999
,,690,98.449997
,,691,98.459999
,,692,98.449997
,,693,98.449997
,,694,98.419998
,,695,98.470001
,,696,98.430000
,,697,98.470001
,,698,98.480003
,,699,98.470001
,,700,98.459999
,,701,98.430000
,,702,98.470001
,,703,98.470001
,,704,98.440002
,,705,98.480003
,,706,98.440002
,,707,98.470001
,,708,98.480003
,,709,98.430000
,,710,98.440002
,,711,98.449997
,,712,98.459999
,,713,98.440002
,,714,98.459999
,,715,98.459999
,,716,98.440002
,,717,98.440002
,,718,98.449997
,,719,98.510002
,,720,98.470001
,,721,98.449997
,,722,98.480003
,,723,98.489998
,,724,98.470001
,,725,98.449997
,,726,98.459999
,,727,98.449997
,,728,98.470001
,,729,98.459999
,,730,98.459999
,,731,98.459999
,,732,98.480003
,,733,98.440002
,,734,98.440002
,,735,98.470001
,,736,98.459999
,,737,98.430000
,,738,98.459999
,,739,98.459999
,,740,98.470001
,,741,98.470001
,,742,98.449997
,,743,98.459999
,,744,98.459999
,,745,98.459999
,,746,98.459999
,,747,98.430000
,,748,98.470001
,,749,98.470001
,,750,98.430000
,,751,98.449997
,,752,98.449997
,,753,98.459999
,,754,98.459999
,,755,98.440002
,,756,98.470001
,,757,98.480003
,,758,98.470001
,,759,98.459999
,,760,98.449997
,,761,98.459999
,,762,98.449997
,,763,98.440002
,,764,98.459999
,,765,98.459999
,,766,98.470001
,,767,98.470001
,,768,98.459999
,,769,98.459999
,,770,98.470001
,,771,98.459999
,,772,98.440002
,,773,98.480003
,,774,98.470001
,,775,98.449997
,,776,98.470001
,,777,98.440002
,,778,98.480003
,,779,98.449997
,,780,98.470001
,,781,98.430000
,,782,98.459999
,,783,98.449997
,,784,98.470001
,,785,98.449997
,,786,98.480003
,,787,98.480003
,,788,98.459999
,,789,98.470001
,,790,98.470001
,,791,98.449997
,,792,98.480003
,,793,98.470001
,,794,98.470001
,,795,98.470001
,,796,98.459999
,,797,98.449997
,,798,98.480003
,,799,98.459999
,,800,98.470001
,,801,98.470001
,,802,98.459999
,,803,98.459999
,,804,98.459999
,,805,98.449997
,,806,98.470001
,,807,98.459999
,,808,98.440002
,,809,98.449997
,,810,98.470001
,,811,98.459999
,,812,98.489998
,,813,98.449997
,,814,98.459999
,,815,98.459999
,,816,98.480003
,,817,98.470001
,,818,98.449997
,,819,98.480003
,,820,98.449997
,,821,98.480003
,,822,98.459999
,,823,98.470001
,,824,98.440002
,,825,98.449997
,,826,98.480003
,,827,98.480003
,,828,98.459999
,,829,98.440002
,,830,98.470001
,,831,98.470001
,,832,98.470001
,,833,98.489998
,,834,98.480003
,,835,98.470001
,,836,98.489998
,,837,98.459999
,,838,98.459999
,,839,98.489998
,,840,98.470001
,,841,98.480003
,,842,98.470001
,,843,98.459999
,,844,98.440002
,,845,98.440002
,,846,98.449997
,,847,98.480003
,,848,98.449997
,,849,98.449997
,,850,98.440002
,,851,98.440002
,,852,98.470001
,,853,98.470001
,,854,98.470001
,,855,98.459999
,,856,98.449997
,,857,98.470001
,,858,98.459999
,,859,98.470001
,,860,98.459999
,,861,98.449997
,,862,98.459999
,,863,98.470001
,,864,98.470001
,,865,98.459999
,,866,98.480003
,,867,98.470001
,,868,98.459999
,,869,98.470001
,,870,98.459999
,,871,98.459999
,,872,98.470001
,,873,98.459999
,,874,98.470001
,,875,98.440002
,,876,98.470001
,,877,98.470001
,,878,98.459999
,,879,98.470001
,,880,98.459999
,,881,98.459999
,,882,98.459999
,,883,98.470001
,,884,98.449997
,,885,98.440002
,,886,98.459999
,,887,98.449997
,,888,98.449997
,,889,98.449997
,,890,98.459999
,,891,98.470001
,,892,98.430000
,,893,98.449997
,,894,98.470001
,,895,98.470001
,,896,98.489998
,,897,98.470001
,,898,98.470001
,,899,98.449997
,,900,98.459999
,,901,98.470001
,,902,98.440002
,,903,98.470001
,,904,98.470001
,,905,98.459999
,,906,98.449997
,,907,98.470001
,,908,98.459999
,,909,98.470001
,,910,98.470001
,,911,98.440002
,,912,98.449997
,,913,98.470001
,,914,98.440002
,,915,98.449997
,,916,98.470001
,,917,98.459999
,,918,98.449997
,,919,98.459999
,,920,98.440002
,,921,98.430000
,,922,98.449997
,,923,98.480003
,,924,98.449997
,,925,98.470001
,,926,98.480003
,,927,98.459999
,,928,98.449997
,,929,98.459999
,,930,98.459999
,,931,98.440002
,,932,98.449997
,,933,98.459999
,,934,98.459999
,,935,98.449997
,,936,98.470001
,,937,98.470001
,,938,98.459999
,,939,98.440002
,,940,98.459999
,,941,98.459999
,,942,98.440002
,,943,98.449997
,,944,98.470001
,,945,98.459999
,,946,98.470001
,,947,98.470001
,,948,98.430000
,,949,98.459999
,,950,98.470001
,,951,98.470001
,,952,98.470001
,,953,98.440002
,,954,98.449997
,,955,98.459999
,,956,98.470001
,,957,98.470001
,,958,98.459999
,,959,98.459999
,,960,98.470001
,,961,98.470001
,,962,98.449997
,,963,98.470001
,,964,98.440002
,,965,98.470001
,,966,98.449997
,,967,98.440002
,,968,98.430000
,,969,98.470001
,,970,98.459999
,,971,98.449997
,,972,98.470001
,,973,98.440002
,,974,98.480003
,,975,98.470001
,,976,98.459999
,,977,98.440002
,,978,98.449997
,,979,98.449997
,,980,98.470001
,,981,98.459999
,,982,98.459999
,,983,98.459999
,,984,98.459999
,,985,98.459999
,,986,98.459999
,,987,98.470001
,,988,98.470001
,,989,98.480003
,,990,98.470001
,,991,98.440002
,,992,98.459999
,,993,98.470001
,,994,98.440002
,,995,98.440002
,,996,98.470001
,,997,98.470001
,,998,98.470001
,,999,98.449997
,,1000,98.449997
,,1001,98.440002
,,1002,98.449997
,,1003,98.459999
,,1004,98.480003
,,1005,98.449997
,,1006,98.470001
,,1007,98.470001
,,1008,98.480003
,,1009,98.470001
,,1010,98.459999
,,1011,98.449997
,,1012,98.449997
,,1013,98.489998
,,1014,98.459999
,,1015,98.449997
,,1016,98.470001
,,1017,98.470001
,,1018,98.449997
,,1019,98.470001
,,1020,98.470001
,,1021,98.470001
,,1022,98.470001
,,1023,98.449997
,2:
,,0,98.470001
,,1,98.470001
,,2,98.470001
,,3,98.470001
,,4,98.470001
,,5,98.459999
,,6,98.470001
,,7,98.459999
,,8,98.470001
,,9,98.470001
,,10,98.470001
,,11,98.470001
,,12,98.470001
,,13,98.470001
,,14,98.459999
,,15,98.470001
,,16,98.459999
,,17,98.470001
,,18,98.470001
,,19,98.470001
,,20,98.459999
,,21,98.459999
,,22,98.470001
,,23,98.459999
,,24,98.470001
,,25,98.459999
,,26,98.470001
,,27,98.470001
,,28,98.459999
,,29,98.470001
,,30,98.470001
,,31,98.470001
,,32,98.470001
,,33,98.459999
,,34,98.470001
,,35,98.459999
,,36,98.459999
,,37,98.470001
,,38,98.470001
,,39,98.459999
,,40,98.470001
,,41,98.459999
,,42,98.470001
,,43,98.470001
,,44,98.459999
,,45,98.470001
,,46,98.459999
,,47,98.470001
,,48,98.470001
,,49,98.470001
,,50,98.459999
,,51,98.459999
,,52,98.470001
,,53,98.470001
,,54,98.470001
,,55,98.459999
,,56,98.470001
,,57,98.470001
,,58,98.470001
,,59,98.470001
,,60,98.470001
,,61,98.470001
,,62,98.459999
,,63,98.459999
,,64,98.459999
,,65,98.459999
,,66,98.470001
,,67,98.470001
,,68,98.470001
,,69,98.470001
,,70,98.470001
,,71,98.470001
,,72,98.470001
,,73,98.470001
,,74,98.470001
,,75,98.470001
,,76,98.470001
,,77,98.459999
,,78,98.459999
,,79,98.470001
,,80,98.459999
,,81,98.470001
,,82,98.470001
,,83,98.470001
,,84,98.470001
,,85,98.459999
,,86,98.470001
,,87,98.459999
,,88,98.470001
,,89,98.470001
,,90,98.470001
,,91,98.459999
,,92,98.459999
,,93,98.459999
,,94,98.470001
,,95,98.459999
,,96,98.470001
,,97,98.459999
,,98,98.459999
,,99,98.470001
,,100,98.459999
,,101,98.470001
,,102,98.470001
,,103,98.470001
,,104,98.459999
,,105,98.459999
,,106,98.470001
,,107,98.459999
,,108,98.470001
,,109,98.459999
,,110,98.470001
,,111,98.459999
,,112,98.470001
,,113,98.470001
,,114,98.470001
,,115,98.470001
,,116,98.470001
,,117,98.459999
,,118,98.470001
,,119,98.459999
,,120,98.470001
,,121,98.470001
,,122,98.459999
,,123,98.470001
,,124,98.470001
,,125,98.470001
,,126,98.470001
,,127,98.459999
,,128,98.470001
,,129,98.470001
,,130,98.470001
,,131,98.470001
,,132,98.459999
,,133,98.470001
,,134,98.470001
,,135,98.470001
,,136,98.459999
,,137,98.470001
,,138,98.470001
,,139,98.470001
,,140,98.459999
,,141,98.470001
,,142,98.459999
,,143,98.470001
,,144,98.470001
,,145,98.459999
,,146,98.470001
,,147,98.459999
,,148,98.459999
,,149,98.459999
,,150,98.470001
,,151,98.470001
,,152,98.470001
,,153,98.459999
,,154,98.470001
,,155,98.470001
,,156,98.459999
,,157,98.470001
,,158,98.470001
,,159,98.459999
,,160,98.459999
,,161,98.470001
,,162,98.459999
,,163,98.470001
,,164,98.470001
,,165,98.470001
,,166,98.470001
,,167,98.459999
,,168,98.470001
,,169,98.470001
,,170,98.470001
,,171,98.470001
,,172,98.470001
,,173,98.459999
,,174,98.470001
,,175,98.459999
,,176,98.470001
,,177,98.470001
,,178,98.470001
,,179,98.470001
,,180,98.470001
,,181,98.470001
,,182,98.459999
,,183,98.470001
,,184,98.470001
,,185,98.470001
,,186,98.470001
,,187,98.470001
,,188,98.459999
,,189,98.470001
,,190,98.459999
,,191,98.459999
,,192,98.470001
,,193,98.459999
,,194,98.470001
,,195,98.470001
,,196,98.470001
,,197,98.470001
,,198,98.459999
,,199,98.470001
,,200,98.470001
,,201,98.470001
,,202,98.459999
,,203,98.470001
,,204,98.470001
,,205,98.459999
,,206,98.470001
,,207,98.470001
,,208,98.459999
,,209,98.459999
,,210,98.470001
,,211,98.470001
,,212,98.459999
,,213,98.470001
,,214,98.470001
,,215,98.459999
,,216,98.459999
,,217,98.459999
,,218,98.470001
,,219,98.459999
,,220,98.459999
,,221,98.470001
,,222,98.470001
,,223,98.470001
,,224,98.470001
,,225,98.470001
,,226,98.470001
,,227,98.470001
,,228,98.470001
,,229,98.470001
,,230,98.459999
,,231,98.470001
,,232,98.459999
,,233,98.459999
,,234,98.470001
,,235,98.459999
,,236,98.459999
,,237,98.470001
,,238,98.470001
,,239,98.470001
,,240,98.470001
,,241,98.459999
,,242,98.470001
,,243,98.470001
,,244,98.470001
,,245,98.470001
,,246,98.470001
,,247,98.459999
,,248,98.459999
,,249,98.470001
,,250,98.470001
,,251,98.470001
,,252,98.459999
,,253,98.470001
,,254,98.470001
,,255,98.459999
,,256,98.470001
,,257,98.459999
,,258,98.459999
,,259,98.470001
,,260,98.459999
,,261,98.470001
,,262,98.470001
,,263,98.459999
,,264,98.470001
,,265,98.470001
,,266,98.459999
,,267,98.470001
,,268,98.470001
,,269,98.470001
,,270,98.459999
,,271,98.459999
,,272,98.470001
,,273,98.470001
,,274,98.470001
,,275,98.470001
,,276,98.470001
,,277,98.459999
,,278,98.459999
,,279,98.470001
,,280,98.459999
,,281,98.459999
,,282,98.470001
,,283,98.470001
,,284,98.459999
,,285,98.470001
,,286,98.470001
,,287,98.470001
,,288,98.459999
,,289,98.470001
,,290,98.470001
,,291,98.470001
,,292,98.470001
,,293,98.470001
,,294,98.459999
,,295,98.459999
,,296,98.470001
,,297,98.470001
,,298,98.470001
,,299,98.470001
,,300,98.470001
,,301,98.470001
,,302,98.459999
,,303,98.470001
,,304,98.459999
,,305,98.470001
,,306,98.470001
,,307,98.470001
,,308,98.470001
,,309,98.470001
,,310,98.459999
,,311,98.459999
,,312,98.470001
,,313,98.459999
,,314,98.470001
,,315,98.470001
,,316,98.459999
,,317,98.470001
,,318,98.470001
,,319,98.459999
,,320,98.470001
,,321,98.470001
,,322,98.470001
,,323,98.470001
,,324,98.470001
,,325,98.459999
,,326,98.470001
,,327,98.470001
,,328,98.470001
,,329,98.470001
,,330,98.459999
,,331,98.470001
,,332,98.470001
,,333,98.470001
,,334,98.459999
,,335,98.470001
,,336,98.470001
,,337,98.470001
,,338,98.470001
,,339,98.459999
,,340,98.459999
,,341,98.470001
,,342,98.459999
,,343,98.459999
,,344,98.470001
,,345,98.459999
,,346,98.459999
,,347,98.470001
,,348,98.470001
,,349,98.470001
,,350,98.459999
,,351,98.459999
,,352,98.459999
,,353,98.470001
,,354,98.470001
,,355,98.459999
,,356,98.470001
,,357,98.470001
,,358,98.470001
,,359,98.459999
,,360,98.459999
,,361,98.470001
,,362,98.470001
,,363,98.470001
,,364,98.470001
,,365,98.459999
,,366,98.470001
,,367,98.459999
,,368,98.470001
,,369,98.470001
,,370,98.459999
,,371,98.470001
,,372,98.459999
,,373,98.470001
,,374,98.470001
,,375,98.470001
,,376,98.459999
,,377,98.470001
,,378,98.470001
,,379,98.470001
,,380,98.470001
,,381,98.459999
,,382,98.470001
,,383,98.459999
,,384,98.470001
,,385,98.470001
,,386,98.459999
,,387,98.459999
,,388,98.459999
,,389,98.470001
,,390,98.459999
,,391,98.470001
,,392,98.470001
,,393,98.470001
,,394,98.470001
,,395,98.470001
,,396,98.470001
,,397,98.470001
,,398,98.470001
,,399,98.459999
,,400,98.470001
,,401,98.470001
,,402,98.470001
,,403,98.470001
,,404,98.470001
,,405,98.470001
,,406,98.459999
,,407,98.470001
,,408,98.470001
,,409,98.470001
,,410,98.470001
,,411,98.459999
,,412,98.459999
,,413,98.470001
,,414,98.470001
,,415,98.470001
,,416,98.470001
,,417,98.470001
,,418,98.470001
,,419,98.470001
,,420,98.470001
,,421,98.470001
,,422,98.470001
,,423,98.470001
,,424,98.470001
,,425,98.470001
,,426,98.459999
,,427,98.470001
,,428,98.470001
,,429,98.470001
,,430,98.459999
,,431,98.459999
,,432,98.470001
,,433,98.470001
,,434,98.470001
,,435,98.459999
,,436,98.459999
,,437,98.470001
,,438,98.459999
,,439,98.459999
,,440,98.470001
,,441,98.470001
,,442,98.470001
,,443,98.470001
,,444,98.470001
,,445,98.470001
,,446,98.459999
,,447,98.470001
,,448,98.470001
,,449,98.470001
,,450,98.470001
,,451,98.459999
,,452,98.470001
,,453,98.470001
,,454,98.470001
,,455,98.470001
,,456,98.459999
,,457,98.459999
,,458,98.470001
,,459,98.470001
,,460,98.470001
,,461,98.470001
,,462,98.470001
,,463,98.470001
,,464,98.459999
,,465,98.459999
,,466,98.470001
,,467,98.459999
,,468,98.459999
,,469,98.459999
,,470,98.470001
,,471,98.470001
,,472,98.470001
,,473,98.470001
,,474,98.459999
,,475,98.470001
,,476,98.459999
,,477,98.470001
,,478,98.470001
,,479,98.470001
,,480,98.470001
,,481,98.470001
,,482,98.470001
,,483,98.470001
,,484,98.470001
,,485,98.459999
,,486,98.470001
,,487,98.470001
,,488,98.470001
,,489,98.470001
,,490,98.470001
,,491,98.470001
,,492,98.470001
,,493,98.470001
,,494,98.470001
,,495,98.470001
,,496,98.459999
,,497,98.470001
,,498,98.459999
,,499,98.470001
,,500,98.470001
,,501,98.470001
,,502,98.470001
,,503,98.459999
,,504,98.470001
,,505,98.470001
,,506,98.470001
,,507,98.470001
,,508,98.470001
,,509,98.459999
,,510,98.470001
,,511,98.459999
,,512,98.470001
,,513,98.470001
,,514,98.459999
,,515,98.470001
,,516,98.470001
,,517,98.459999
,,518,98.470001
,,519,98.470001
,,520,98.470001
,,521,98.470001
,,522,98.470001
,,523,98.470001
,,524,98.459999
,,525,98.470001
,,526,98.470001
,,527,98.459999
,,528,98.470001
,,529,98.470001
,,530,98.459999
,,531,98.470001
,,532,98.470001
,,533,98.470001
,,534,98.459999
,,535,98.470001
,,536,98.459999
,,537,98.470001
,,538,98.459999
,,539,98.459999
,,540,98.470001
,,541,98.470001
,,542,98.470001
,,543,98.459999
,,544,98.470001
,,545,98.470001
,,546,98.470001
,,547,98.470001
,,548,98.470001
,,549,98.470001
,,550,98.459999
,,551,98.470001
,,552,98.459999
,,553,98.470001
,,554,98.470001
,,555,98.470001
,,556,98.470001
,,557,98.470001
,,558,98.459999
,,559,98.470001
,,560,98.470001
,,561,98.470001
,,562,98.470001
,,563,98.459999
,,564,98.459999
,,565,98.470001
,,566,98.470001
,,567,98.459999
,,568,98.470001
,,569,98.470001
,,570,98.459999
,,571,98.459999
,,572,98.470001
,,573,98.470001
,,574,98.470001
,,575,98.459999
,,576,98.470001
,,577,98.459999
,,578,98.459999
,,579,98.459999
,,580,98.470001
,,581,98.470001
,,582,98.459999
,,583,98.459999
,,584,98.459999
,,585,98.470001
,,586,98.459999
,,587,98.470001
,,588,98.459999
,,589,98.459999
,,590,98.470001
,,591,98.459999
,,592,98.470001
,,593,98.459999
,,594,98.470001
,,595,98.459999
,,596,98.470001
,,597,98.459999
,,598,98.470001
,,599,98.470001
,,600,98.459999
,,601,98.459999
,,602,98.470001
,,603,98.459999
,,604,98.470001
,,605,98.470001
,,606,98.470001
,,607,98.470001
,,608,98.470001
,,609,98.470001
,,610,98.470001
,,611,98.470001
,,612,98.470001
,,613,98.470001
,,614,98.470001
,,615,98.470001
,,616,98.459999
,,617,98.470001
,,618,98.459999
,,619,98.470001
,,620,98.459999
,,621,98.470001
,,622,98.470001
,,623,98.459999
,,624,98.470001
,,625,98.470001
,,626,98.470001
,,627,98.459999
,,628,98.470001
,,629,98.470001
,,630,98.470001
,,631,98.470001
,,632,98.470001
,,633,98.470001
,,634,98.470001
,,635,98.470001
,,636,98.459999
,,637,98.459999
,,638,98.470001
,,639,98.470001
,,640,98.470001
,,641,98.470001
,,642,98.470001
,,643,98.470001
,,644,98.470001
,,645,98.470001
,,646,98.459999
,,647,98.459999
,,648,98.470001
,,649,98.459999
,,650,98.470001
,,651,98.470001
,,652,98.470001
,,653,98.459999
,,654,98.470001
,,655,98.459999
,,656,98.470001
,,657,98.470001
,,658,98.470001
,,659,98.470001
,,660,98.470001
,,661,98.470001
,,662,98.470001
,,663,98.470001
,,664,98.470001
,,665,98.470001
,,666,98.470001
,,667,98.459999
,,668,98.470001
,,669,98.470001
,,670,98.470001
,,671,98.470001
,,672,98.470001
,,673,98.470001
,,674,98.470001
,,675,98.470001
,,676,98.470001
,,677,98.459999
,,678,98.470001
,,679,98.459999
,,680,98.470001
,,681,98.470001
,,682,98.470001
,,683,98.459999
,,684,98.470001
,,685,98.470001
,,686,98.470001
,,687,98.470001
,,688,98.470001
,,689,98.470001
,,690,98.459999
,,691,98.470001
,,692,98.459999
,,693,98.459999
,,694,98.459999
,,695,98.459999
,,696,98.470001
,,697,98.470001
,,698,98.470001
,,699,98.470001
,,700,98.470001
,,701,98.470001
,,702,98.459999
,,703,98.470001
,,704,98.470001
,,705,98.459999
,,706,98.470001
,,707,98.470001
,,708,98.470001
,,709,98.470001
,,710,98.470001
,,711,98.470001
,,712,98.459999
,,713,98.470001
,,714,98.470001
,,715,98.470001
,,716,98.470001
,,717,98.470001
,,718,98.470001
,,719,98.470001
,,720,98.470001
,,721,98.459999
,,722,98.470001
,,723,98.459999
,,724,98.470001
,,725,98.459999
,,726,98.470001
,,727,98.470001
,,728,98.470001
,,729,98.470001
,,730,98.470001
,,731,98.459999
,,732,98.459999
,,733,98.459999
,,734,98.459999
,,735,98.470001
,,736,98.459999
,,737,98.459999
,,738,98.470001
,,739,98.470001
,,740,98.470001
,,741,98.459999
,,742,98.470001
,,743,98.470001
,,744,98.459999
,,745,98.470001
,,746,98.470001
,,747,98.470001
,,748,98.470001
,,749,98.470001
,,750,98.470001
,,751,98.459999
,,752,98.459999
,,753,98.470001
,,754,98.470001
,,755,98.459999
,,756,98.459999
,,757,98.470001
,,758,98.459999
,,759,98.470001
,,760,98.470001
,,761,98.459999
,,762,98.470001
,,763,98.459999
,,764,98.470001
,,765,98.470001
,,766,98.459999
,,767,98.459999
,,768,98.459999
,,769,98.470001
,,770,98.459999
,,771,98.470001
,,772,98.459999
,,773,98.459999
,,774,98.470001
,,775,98.459999
,,776,98.459999
,,777,98.459999
,,778,98.470001
,,779,98.470001
,,780,98.470001
,,781,98.459999
,,782,98.470001
,,783,98.459999
,,784,98.470001
,,785,98.459999
,,786,98.459999
,,787,98.470001
,,788,98.459999
,,789,98.470001
,,790,98.470001
,,791,98.470001
,,792,98.470001
,,793,98.470001
,,794,98.470001
,,795,98.470001
,,796,98.470001
,,797,98.459999
,,798,98.470001
,,799,98.470001
,,800,98.470001
,,801,98.459999
,,802,98.459999
,,803,98.459999
,,804,98.459999
,,805,98.470001
,,806,98.470001
,,807,98.470001
,,808,98.459999
,,809,98.459999
,,810,98.470001
,,811,98.470001
,,812,98.470001
,,813,98.470001
,,814,98.470001
,,815,98.459999
,,816,98.470001
,,817,98.459999
,,818,98.459999
,,819,98.470001
,,820,98.459999
,,821,98.470001
,,822,98.470001
,,823,98.470001
,,824,98.470001
,,825,98.470001
,,826,98.470001
,,827,98.470001
,,828,98.470001
,,829,98.459999
,,830,98.459999
,,831,98.470001
,,832,98.470001
,,833,98.459999
,,834,98.470001
,,835,98.470001
,,836,98.470001
,,837,98.470001
,,838,98.459999
,,839,98.470001
,,840,98.470001
,,841,98.470001
,,842,98.470001
,,843,98.459999
,,844,98.459999
,,845,98.459999
,,846,98.459999
,,847,98.470001
,,848,98.470001
,,849,98.470001
,,850,98.470001
,,851,98.470001
,,852,98.470001
,,853,98.470001
,,854,98.459999
,,855,98.470001
,,856,98.459999
,,857,98.459999
,,858,98.470001
,,859,98.470001
,,860,98.470001
,,861,98.459999
,,862,98.459999
,,863,98.459999
,,864,98.459999
,,865,98.470001
,,866,98.470001
,,867,98.470001
,,868,98.470001
,,869,98.470001
,,870,98.470001
,,871,98.459999
,,872,98.470001
,,873,98.470001
,,874,98.470001
,,875,98.470001
,,876,98.470001
,,877,98.470001
,,878,98.470001
,,879,98.459999
,,880,98.470001
,,881,98.459999
,,882,98.470001
,,883,98.470001
,,884,98.470001
,,885,98.459999
,,886,98.470001
,,887,98.470001
,,888,98.470001
,,889,98.470001
,,890,98.470001
,,891,98.470001
,,892,98.470001
,,893,98.459999
,,894,98.470001
,,895,98.470001
,,896,98.470001
,,897,98.470001
,,898,98.459999
,,899,98.470001
,,900,98.459999
,,901,98.470001
,,902,98.470001
,,903,98.470001
,,904,98.470001
,,905,98.459999
,,906,98.470001
,,907,98.470001
,,908,98.459999
,,909,98.459999
,,910,98.470001
,,911,98.470001
,,912,98.470001
,,913,98.459999
,,914,98.470001
,,915,98.459999
,,916,98.470001
,,917,98.470001
,,918,98.470001
,,919,98.470001
,,920,98.459999
,,921,98.459999
,,922,98.470001
,,923,98.470001
,,924,98.470001
,,925,98.470001
,,926,98.459999
,,927,98.470001
,,928,98.470001
,,929,98.470001
,,930,98.470001
,,931,98.470001
,,932,98.459999
,,933,98.470001
,,934,98.470001
,,935,98.459999
,,936,98.470001
,,937,98.459999
,,938,98.470001
,,939,98.470001
,,940,98.470001
,,941,98.470001
,,942,98.470001
,,943,98.470001
,,944,98.470001
,,945,98.470001
,,946,98.470001
,,947,98.470001
,,948,98.459999
,,949,98.470001
,,950,98.470001
,,951,98.459999
,,952,98.459999
,,953,98.470001
,,954,98.470001
,,955,98.470001
,,956,98.470001
,,957,98.470001
,,958,98.470001
,,959,98.470001
,,960,98.470001
,,961,98.470001
,,962,98.459999
,,963,98.459999
,,964,98.459999
,,965,98.459999
,,966,98.459999
,,967,98.470001
,,968,98.459999
,,969,98.470001
,,970,98.470001
,,971,98.470001
,,972,98.459999
,,973,98.459999
,,974,98.470001
,,975,98.459999
,,976,98.459999
,,977,98.470001
,,978,98.459999
,,979,98.470001
,,980,98.470001
,,981,98.459999
,,982,98.470001
,,983,98.470001
,,984,98.459999
,,985,98.459999
,,986,98.470001
,,987,98.459999
,,988,98.470001
,,989,98.470001
,,990,98.459999
,,991,98.470001
,,992,98.470001
,,993,98.459999
,,994,98.470001
,,995,98.459999
,,996,98.459999
,,997,98.459999
,,998,98.459999
,,999,98.470001
,,1000,98.470001
,,1001,98.470001
,,1002,98.470001
,,1003,98.470001
,,1004,98.470001
,,1005,98.470001
,,1006,98.470001
,,1007,98.470001
,,1008,98.470001
,,1009,98.470001
,,1010,98.459999
,,1011,98.470001
,,1012,98.470001
,,1013,98.470001
,,1014,98.470001
,,1015,98.470001
,,1016,98.459999
,,1017,98.459999
,,1018,98.470001
,,1019,98.470001
,,1020,98.470001
,,1021,98.459999
,,1022,98.459999
,,1023,98.470001

Completed in 9.266666 minutes


==> images/data/raw-logs/channel-s-a/lfcW1A2_L0-L3.csv <==
Accuracy before error injection: 98.449997
-1:
,0:
,,0,98.459999
,,1,98.470001
,,2,98.459999
,,3,98.430000
,,4,98.440002
,,5,98.419998
,,6,98.449997
,,7,98.430000
,,8,98.449997
,,9,98.449997
,,10,98.449997
,,11,98.449997
,,12,98.480003
,,13,98.470001
,,14,98.470001
,,15,98.459999
,,16,98.489998
,,17,98.430000
,,18,98.500000
,,19,98.459999
,,20,98.510002
,,21,98.470001
,,22,98.459999
,,23,98.459999
,,24,98.449997
,,25,98.459999
,,26,98.440002
,,27,98.480003
,,28,98.459999
,,29,98.459999
,,30,98.440002
,,31,98.449997
,,32,98.470001
,,33,98.459999
,,34,98.449997
,,35,98.500000
,,36,98.440002
,,37,98.470001
,,38,98.470001
,,39,98.440002
,,40,98.440002
,,41,98.449997
,,42,98.470001
,,43,98.449997
,,44,98.440002
,,45,98.459999
,,46,98.470001
,,47,98.480003
,,48,98.480003
,,49,98.449997
,,50,98.470001
,,51,98.440002
,,52,98.430000
,,53,98.430000
,,54,98.449997
,,55,98.449997
,,56,98.480003
,,57,98.480003
,,58,98.470001
,,59,98.459999
,,60,98.449997
,,61,98.480003
,,62,98.470001
,,63,98.470001
,,64,98.430000
,,65,98.500000
,,66,98.449997
,,67,98.459999
,,68,98.449997
,,69,98.449997
,,70,98.449997
,,71,98.470001
,,72,98.459999
,,73,98.449997
,,74,98.459999
,,75,98.440002
,,76,98.459999
,,77,98.459999
,,78,98.459999
,,79,98.459999
,,80,98.449997
,,81,98.480003
,,82,98.470001
,,83,98.470001
,,84,98.459999
,,85,98.489998
,,86,98.449997
,,87,98.470001
,,88,98.449997
,,89,98.459999
,,90,98.489998
,,91,98.459999
,,92,98.489998
,,93,98.470001
,,94,98.440002
,,95,98.459999
,,96,98.449997
,,97,98.459999
,,98,98.470001
,,99,98.470001
,,100,98.470001
,,101,98.459999
,,102,98.440002
,,103,98.470001
,,104,98.449997
,,105,98.470001
,,106,98.430000
,,107,98.459999
,,108,98.449997
,,109,98.440002
,,110,98.480003
,,111,98.459999
,,112,98.430000
,,113,98.459999
,,114,98.449997
,,115,98.449997
,,116,98.459999
,,117,98.480003
,,118,98.459999
,,119,98.470001
,,120,98.449997
,,121,98.470001
,,122,98.449997
,,123,98.440002
,,124,98.449997
,,125,98.470001
,,126,98.459999
,,127,98.480003
,,128,98.459999
,,129,98.480003
,,130,98.470001
,,131,98.440002
,,132,98.470001
,,133,98.489998
,,134,98.449997
,,135,98.430000
,,136,98.449997
,,137,98.449997
,,138,98.449997
,,139,98.459999
,,140,98.470001
,,141,98.449997
,,142,98.440002
,,143,98.459999
,,144,98.459999
,,145,98.449997
,,146,98.470001
,,147,98.459999
,,148,98.459999
,,149,98.500000
,,150,98.449997
,,151,98.449997
,,152,98.449997
,,153,98.480003
,,154,98.459999
,,155,98.449997
,,156,98.480003
,,157,98.440002
,,158,98.459999
,,159,98.449997
,,160,98.440002
,,161,98.459999
,,162,98.440002
,,163,98.470001
,,164,98.449997
,,165,98.459999
,,166,98.449997
,,167,98.470001
,,168,98.489998
,,169,98.449997
,,170,98.459999
,,171,98.480003
,,172,98.459999
,,173,98.470001
,,174,98.449997
,,175,98.459999
,,176,98.449997
,,177,98.480003
,,178,98.480003
,,179,98.459999
,,180,98.449997
,,181,98.459999
,,182,98.459999
,,183,98.440002
,,184,98.459999
,,185,98.459999
,,186,98.500000
,,187,98.470001
,,188,98.480003
,,189,98.470001
,,190,98.449997
,,191,98.449997
,,192,98.449997
,,193,98.459999
,,194,98.459999
,,195,98.500000
,,196,98.470001
,,197,98.470001
,,198,98.459999
,,199,98.459999
,,200,98.470001
,,201,98.440002
,,202,98.489998
,,203,98.449997
,,204,98.440002
,,205,98.459999
,,206,98.440002
,,207,98.440002
,,208,98.459999
,,209,98.470001
,,210,98.459999
,,211,98.459999
,,212,98.430000
,,213,98.440002
,,214,98.459999
,,215,98.449997
,,216,98.449997
,,217,98.430000
,,218,98.449997
,,219,98.459999
,,220,98.480003
,,221,98.459999
,,222,98.440002
,,223,98.489998
,,224,98.449997
,,225,98.449997
,,226,98.449997
,,227,98.470001
,,228,98.459999
,,229,98.449997
,,230,98.449997
,,231,98.459999
,,232,98.430000
,,233,98.470001
,,234,98.500000
,,235,98.459999
,,236,98.459999
,,237,98.449997
,,238,98.459999
,,239,98.489998
,,240,98.470001
,,241,98.459999
,,242,98.459999
,,243,98.480003
,,244,98.440002
,,245,98.470001
,,246,98.459999
,,247,98.480003
,,248,98.459999
,,249,98.449997
,,250,98.459999
,,251,98.459999
,,252,98.480003
,,253,98.440002
,,254,98.440002
,,255,98.440002
,,256,98.449997
,,257,98.419998
,,258,98.430000
,,259,98.459999
,,260,98.459999
,,261,98.440002
,,262,98.470001
,,263,98.449997
,,264,98.459999
,,265,98.489998
,,266,98.459999
,,267,98.440002
,,268,98.459999
,,269,98.449997
,,270,98.440002
,,271,98.480003
,,272,98.470001
,,273,98.470001
,,274,98.470001
,,275,98.470001
,,276,98.449997
,,277,98.449997
,,278,98.430000
,,279,98.459999
,,280,98.449997
,,281,98.459999
,,282,98.449997
,,283,98.480003
,,284,98.480003
,,285,98.459999
,,286,98.449997
,,287,98.449997
,,288,98.500000
,,289,98.459999
,,290,98.440002
,,291,98.449997
,,292,98.440002
,,293,98.480003
,,294,98.470001
,,295,98.440002
,,296,98.449997
,,297,98.470001
,,298,98.470001
,,299,98.470001
,,300,98.430000
,,301,98.449997
,,302,98.459999
,,303,98.449997
,,304,98.489998
,,305,98.480003
,,306,98.459999
,,307,98.419998
,,308,98.449997
,,309,98.459999
,,310,98.440002
,,311,98.449997
,,312,98.449997
,,313,98.449997
,,314,98.449997
,,315,98.449997
,,316,98.449997
,,317,98.449997
,,318,98.470001
,,319,98.449997
,,320,98.440002
,,321,98.459999
,,322,98.489998
,,323,98.440002
,,324,98.459999
,,325,98.449997
,,326,98.480003
,,327,98.440002
,,328,98.449997
,,329,98.430000
,,330,98.480003
,,331,98.459999
,,332,98.480003
,,333,98.480003
,,334,98.470001
,,335,98.480003
,,336,98.459999
,,337,98.459999
,,338,98.440002
,,339,98.459999
,,340,98.459999
,,341,98.459999
,,342,98.449997
,,343,98.440002
,,344,98.459999
,,345,98.470001
,,346,98.489998
,,347,98.480003
,,348,98.480003
,,349,98.449997
,,350,98.459999
,,351,98.470001
,,352,98.440002
,,353,98.459999
,,354,98.449997
,,355,98.480003
,,356,98.440002
,,357,98.449997
,,358,98.459999
,,359,98.470001
,,360,98.459999
,,361,98.449997
,,362,98.470001
,,363,98.440002
,,364,98.430000
,,365,98.470001
,,366,98.480003
,,367,98.459999
,,368,98.459999
,,369,98.440002
,,370,98.440002
,,371,98.449997
,,372,98.459999
,,373,98.449997
,,374,98.440002
,,375,98.440002
,,376,98.449997
,,377,98.459999
,,378,98.449997
,,379,98.470001
,,380,98.459999
,,381,98.449997
,,382,98.449997
,,383,98.459999
,,384,98.430000
,,385,98.459999
,,386,98.459999
,,387,98.459999
,,388,98.449997
,,389,98.470001
,,390,98.470001
,,391,98.449997
,,392,98.470001
,,393,98.449997
,,394,98.459999
,,395,98.480003
,,396,98.449997
,,397,98.449997
,,398,98.480003
,,399,98.449997
,,400,98.459999
,,401,98.410004
,,402,98.459999
,,403,98.430000
,,404,98.480003
,,405,98.480003
,,406,98.440002
,,407,98.449997
,,408,98.459999
,,409,98.459999
,,410,98.459999
,,411,98.449997
,,412,98.440002
,,413,98.449997
,,414,98.489998
,,415,98.470001
,,416,98.480003
,,417,98.449997
,,418,98.449997
,,419,98.459999
,,420,98.470001
,,421,98.440002
,,422,98.459999
,,423,98.449997
,,424,98.459999
,,425,98.449997
,,426,98.449997
,,427,98.470001
,,428,98.480003
,,429,98.459999
,,430,98.459999
,,431,98.480003
,,432,98.449997
,,433,98.489998
,,434,98.449997
,,435,98.459999
,,436,98.449997
,,437,98.440002
,,438,98.449997
,,439,98.459999
,,440,98.449997
,,441,98.470001
,,442,98.470001
,,443,98.470001
,,444,98.449997
,,445,98.419998
,,446,98.470001
,,447,98.449997
,,448,98.440002
,,449,98.449997
,,450,98.449997
,,451,98.459999
,,452,98.440002
,,453,98.440002
,,454,98.440002
,,455,98.459999
,,456,98.449997
,,457,98.440002
,,458,98.449997
,,459,98.449997
,,460,98.449997
,,461,98.459999
,,462,98.449997
,,463,98.480003
,,464,98.430000
,,465,98.449997
,,466,98.449997
,,467,98.459999
,,468,98.449997
,,469,98.440002
,,470,98.449997
,,471,98.449997
,,472,98.449997
,,473,98.440002
,,474,98.459999
,,475,98.440002
,,476,98.459999
,,477,98.459999
,,478,98.470001
,,479,98.449997
,,480,98.449997
,,481,98.449997
,,482,98.470001
,,483,98.449997
,,484,98.459999
,,485,98.459999
,,486,98.449997
,,487,98.470001
,,488,98.449997
,,489,98.459999
,,490,98.459999
,,491,98.459999
,,492,98.449997
,,493,98.489998
,,494,98.449997
,,495,98.449997
,,496,98.459999
,,497,98.449997
,,498,98.430000
,,499,98.449997
,,500,98.459999
,,501,98.449997
,,502,98.459999
,,503,98.459999
,,504,98.449997
,,505,98.440002
,,506,98.459999
,,507,98.470001
,,508,98.470001
,,509,98.440002
,,510,98.440002
,,511,98.459999
,,512,98.470001
,,513,98.449997
,,514,98.470001
,,515,98.440002
,,516,98.449997
,,517,98.440002
,,518,98.459999
,,519,98.459999
,,520,98.480003
,,521,98.480003
,,522,98.459999
,,523,98.500000
,,524,98.470001
,,525,98.489998
,,526,98.489998
,,527,98.449997
,,528,98.430000
,,529,98.480003
,,530,98.449997
,,531,98.489998
,,532,98.459999
,,533,98.449997
,,534,98.500000
,,535,98.449997
,,536,98.489998
,,537,98.480003
,,538,98.459999
,,539,98.449997
,,540,98.440002
,,541,98.449997
,,542,98.449997
,,543,98.480003
,,544,98.449997
,,545,98.449997
,,546,98.470001
,,547,98.459999
,,548,98.459999
,,549,98.459999
,,550,98.459999
,,551,98.470001
,,552,98.449997
,,553,98.430000
,,554,98.470001
,,555,98.449997
,,556,98.480003
,,557,98.459999
,,558,98.440002
,,559,98.470001
,,560,98.459999
,,561,98.449997
,,562,98.449997
,,563,98.459999
,,564,98.449997
,,565,98.500000
,,566,98.470001
,,567,98.449997
,,568,98.449997
,,569,98.449997
,,570,98.440002
,,571,98.470001
,,572,98.500000
,,573,98.430000
,,574,98.459999
,,575,98.470001
,,576,98.470001
,,577,98.419998
,,578,98.459999
,,579,98.440002
,,580,98.449997
,,581,98.480003
,,582,98.489998
,,583,98.430000
,,584,98.489998
,,585,98.480003
,,586,98.470001
,,587,98.470001
,,588,98.449997
,,589,98.449997
,,590,98.440002
,,591,98.449997
,,592,98.449997
,,593,98.459999
,,594,98.470001
,,595,98.449997
,,596,98.430000
,,597,98.430000
,,598,98.440002
,,599,98.459999
,,600,98.440002
,,601,98.449997
,,602,98.449997
,,603,98.459999
,,604,98.449997
,,605,98.459999
,,606,98.459999
,,607,98.480003
,,608,98.470001
,,609,98.459999
,,610,98.430000
,,611,98.449997
,,612,98.470001
,,613,98.470001
,,614,98.480003
,,615,98.459999
,,616,98.470001
,,617,98.449997
,,618,98.470001
,,619,98.459999
,,620,98.459999
,,621,98.449997
,,622,98.449997
,,623,98.470001
,,624,98.459999
,,625,98.459999
,,626,98.470001
,,627,98.449997
,,628,98.449997
,,629,98.470001
,,630,98.449997
,,631,98.440002
,,632,98.459999
,,633,98.459999
,,634,98.449997
,,635,98.470001
,,636,98.459999
,,637,98.459999
,,638,98.459999
,,639,98.500000
,,640,98.419998
,,641,98.459999
,,642,98.449997
,,643,98.459999
,,644,98.459999
,,645,98.449997
,,646,98.470001
,,647,98.449997
,,648,98.440002
,,649,98.470001
,,650,98.480003
,,651,98.480003
,,652,98.480003
,,653,98.459999
,,654,98.400002
,,655,98.449997
,,656,98.430000
,,657,98.449997
,,658,98.470001
,,659,98.470001
,,660,98.459999
,,661,98.440002
,,662,98.470001
,,663,98.480003
,,664,98.470001
,,665,98.449997
,,666,98.449997
,,667,98.459999
,,668,98.449997
,,669,98.459999
,,670,98.470001
,,671,98.470001
,,672,98.459999
,,673,98.459999
,,674,98.440002
,,675,98.459999
,,676,98.430000
,,677,98.459999
,,678,98.459999
,,679,98.449997
,,680,98.449997
,,681,98.470001
,,682,98.440002
,,683,98.459999
,,684,98.480003
,,685,98.440002
,,686,98.449997
,,687,98.449997
,,688,98.459999
,,689,98.440002
,,690,98.489998
,,691,98.449997
,,692,98.470001
,,693,98.449997
,,694,98.440002
,,695,98.440002
,,696,98.449997
,,697,98.440002
,,698,98.489998
,,699,98.449997
,,700,98.470001
,,701,98.459999
,,702,98.470001
,,703,98.489998
,,704,98.470001
,,705,98.459999
,,706,98.500000
,,707,98.459999
,,708,98.430000
,,709,98.470001
,,710,98.480003
,,711,98.459999
,,712,98.470001
,,713,98.480003
,,714,98.489998
,,715,98.470001
,,716,98.489998
,,717,98.459999
,,718,98.480003
,,719,98.449997
,,720,98.459999
,,721,98.459999
,,722,98.470001
,,723,98.449997
,,724,98.480003
,,725,98.459999
,,726,98.440002
,,727,98.440002
,,728,98.440002
,,729,98.449997
,,730,98.440002
,,731,98.470001
,,732,98.449997
,,733,98.459999
,,734,98.459999
,,735,98.449997
,,736,98.459999
,,737,98.440002
,,738,98.440002
,,739,98.470001
,,740,98.459999
,,741,98.459999
,,742,98.440002
,,743,98.449997
,,744,98.470001
,,745,98.449997
,,746,98.470001
,,747,98.470001
,,748,98.449997
,,749,98.449997
,,750,98.480003
,,751,98.449997
,,752,98.449997
,,753,98.470001
,,754,98.480003
,,755,98.449997
,,756,98.459999
,,757,98.449997
,,758,98.449997
,,759,98.430000
,,760,98.470001
,,761,98.459999
,,762,98.470001
,,763,98.430000
,,764,98.470001
,,765,98.470001
,,766,98.480003
,,767,98.470001
,,768,98.489998
,,769,98.440002
,,770,98.440002
,,771,98.470001
,,772,98.449997
,,773,98.459999
,,774,98.459999
,,775,98.459999
,,776,98.489998
,,777,98.480003
,,778,98.510002
,,779,98.459999
,,780,98.480003
,,781,98.459999
,,782,98.459999
,,783,98.449997
,,784,98.470001
,,785,98.449997
,,786,98.500000
,,787,98.459999
,,788,98.459999
,,789,98.459999
,,790,98.440002
,,791,98.480003
,,792,98.459999
,,793,98.440002
,,794,98.470001
,,795,98.459999
,,796,98.440002
,,797,98.449997
,,798,98.459999
,,799,98.440002
,,800,98.470001
,,801,98.449997
,,802,98.430000
,,803,98.459999
,,804,98.470001
,,805,98.449997
,,806,98.470001
,,807,98.440002
,,808,98.459999
,,809,98.470001
,,810,98.470001
,,811,98.459999
,,812,98.440002
,,813,98.470001
,,814,98.459999
,,815,98.489998
,,816,98.440002
,,817,98.459999
,,818,98.449997
,,819,98.459999
,,820,98.459999
,,821,98.449997
,,822,98.459999
,,823,98.449997
,,824,98.449997
,,825,98.449997
,,826,98.449997
,,827,98.459999
,,828,98.449997
,,829,98.449997
,,830,98.440002
,,831,98.459999
,,832,98.459999
,,833,98.459999
,,834,98.440002
,,835,98.449997
,,836,98.470001
,,837,98.459999
,,838,98.449997
,,839,98.449997
,,840,98.459999
,,841,98.440002
,,842,98.459999
,,843,98.449997
,,844,98.440002
,,845,98.459999
,,846,98.440002
,,847,98.470001
,,848,98.489998
,,849,98.449997
,,850,98.500000
,,851,98.470001
,,852,98.480003
,,853,98.440002
,,854,98.449997
,,855,98.470001
,,856,98.459999
,,857,98.459999
,,858,98.459999
,,859,98.449997
,,860,98.459999
,,861,98.459999
,,862,98.470001
,,863,98.470001
,,864,98.449997
,,865,98.449997
,,866,98.459999
,,867,98.449997
,,868,98.449997
,,869,98.470001
,,870,98.470001
,,871,98.459999
,,872,98.449997
,,873,98.480003
,,874,98.449997
,,875,98.449997
,,876,98.470001
,,877,98.480003
,,878,98.449997
,,879,98.440002
,,880,98.459999
,,881,98.449997
,,882,98.440002
,,883,98.459999
,,884,98.449997
,,885,98.470001
,,886,98.459999
,,887,98.470001
,,888,98.440002
,,889,98.459999
,,890,98.470001
,,891,98.440002
,,892,98.449997
,,893,98.440002
,,894,98.500000
,,895,98.459999
,,896,98.440002
,,897,98.459999
,,898,98.459999
,,899,98.449997
,,900,98.430000
,,901,98.449997
,,902,98.470001
,,903,98.459999
,,904,98.449997
,,905,98.470001
,,906,98.440002
,,907,98.440002
,,908,98.459999
,,909,98.470001
,,910,98.440002
,,911,98.459999
,,912,98.449997
,,913,98.459999
,,914,98.459999
,,915,98.449997
,,916,98.449997
,,917,98.459999
,,918,98.440002
,,919,98.489998
,,920,98.470001
,,921,98.449997
,,922,98.449997
,,923,98.449997
,,924,98.480003
,,925,98.470001
,,926,98.500000
,,927,98.510002
,,928,98.449997
,,929,98.480003
,,930,98.440002
,,931,98.449997
,,932,98.440002
,,933,98.500000
,,934,98.459999
,,935,98.459999
,,936,98.449997
,,937,98.480003
,,938,98.449997
,,939,98.459999
,,940,98.500000
,,941,98.470001
,,942,98.449997
,,943,98.480003
,,944,98.459999
,,945,98.440002
,,946,98.449997
,,947,98.459999
,,948,98.449997
,,949,98.470001
,,950,98.480003
,,951,98.470001
,,952,98.449997
,,953,98.449997
,,954,98.440002
,,955,98.459999
,,956,98.459999
,,957,98.449997
,,958,98.449997
,,959,98.489998
,,960,98.470001
,,961,98.449997
,,962,98.470001
,,963,98.440002
,,964,98.510002
,,965,98.459999
,,966,98.449997
,,967,98.440002
,,968,98.459999
,,969,98.449997
,,970,98.449997
,,971,98.470001
,,972,98.480003
,,973,98.480003
,,974,98.440002
,,975,98.470001
,,976,98.449997
,,977,98.459999
,,978,98.449997
,,979,98.440002
,,980,98.459999
,,981,98.449997
,,982,98.480003
,,983,98.430000
,,984,98.449997
,,985,98.449997
,,986,98.480003
,,987,98.449997
,,988,98.449997
,,989,98.470001
,,990,98.449997
,,991,98.449997
,,992,98.470001
,,993,98.470001
,,994,98.459999
,,995,98.449997
,,996,98.489998
,,997,98.440002
,,998,98.480003
,,999,98.470001
,,1000,98.480003
,,1001,98.480003
,,1002,98.449997
,,1003,98.459999
,,1004,98.459999
,,1005,98.470001
,,1006,98.470001
,,1007,98.440002
,,1008,98.470001
,,1009,98.430000
,,1010,98.449997
,,1011,98.459999
,,1012,98.470001
,,1013,98.459999
,,1014,98.489998
,,1015,98.449997
,,1016,98.449997
,,1017,98.449997
,,1018,98.449997
,,1019,98.449997
,,1020,98.449997
,,1021,98.449997
,,1022,98.470001
,,1023,98.470001
,1:
,,0,98.459999
,,1,98.449997
,,2,98.470001
,,3,98.440002
,,4,98.449997
,,5,98.459999
,,6,98.440002
,,7,98.449997
,,8,98.430000
,,9,98.440002
,,10,98.459999
,,11,98.440002
,,12,98.449997
,,13,98.449997
,,14,98.419998
,,15,98.440002
,,16,98.459999
,,17,98.470001
,,18,98.449997
,,19,98.430000
,,20,98.449997
,,21,98.480003
,,22,98.449997
,,23,98.449997
,,24,98.430000
,,25,98.449997
,,26,98.459999
,,27,98.449997
,,28,98.440002
,,29,98.449997
,,30,98.449997
,,31,98.459999
,,32,98.449997
,,33,98.440002
,,34,98.440002
,,35,98.449997
,,36,98.459999
,,37,98.470001
,,38,98.449997
,,39,98.440002
,,40,98.430000
,,41,98.470001
,,42,98.449997
,,43,98.459999
,,44,98.459999
,,45,98.449997
,,46,98.440002
,,47,98.449997
,,48,98.430000
,,49,98.440002
,,50,98.440002
,,51,98.430000
,,52,98.459999
,,53,98.449997
,,54,98.440002
,,55,98.440002
,,56,98.430000
,,57,98.449997
,,58,98.449997
,,59,98.449997
,,60,98.449997
,,61,98.459999
,,62,98.470001
,,63,98.449997
,,64,98.440002
,,65,98.449997
,,66,98.430000
,,67,98.459999
,,68,98.440002
,,69,98.459999
,,70,98.449997
,,71,98.440002
,,72,98.459999
,,73,98.459999
,,74,98.459999
,,75,98.449997
,,76,98.449997
,,77,98.449997
,,78,98.440002
,,79,98.449997
,,80,98.449997
,,81,98.430000
,,82,98.470001
,,83,98.430000
,,84,98.449997
,,85,98.470001
,,86,98.459999
,,87,98.440002
,,88,98.459999
,,89,98.480003
,,90,98.449997
,,91,98.440002
,,92,98.440002
,,93,98.459999
,,94,98.449997
,,95,98.440002
,,96,98.459999
,,97,98.449997
,,98,98.440002
,,99,98.440002
,,100,98.449997
,,101,98.449997
,,102,98.430000
,,103,98.440002
,,104,98.430000
,,105,98.449997
,,106,98.459999
,,107,98.430000
,,108,98.449997
,,109,98.440002
,,110,98.440002
,,111,98.449997
,,112,98.449997
,,113,98.459999
,,114,98.449997
,,115,98.449997
,,116,98.440002
,,117,98.459999
,,118,98.449997
,,119,98.449997
,,120,98.440002
,,121,98.440002
,,122,98.440002
,,123,98.449997
,,124,98.449997
,,125,98.459999
,,126,98.449997
,,127,98.449997
,,128,98.440002
,,129,98.449997
,,130,98.459999
,,131,98.449997
,,132,98.449997
,,133,98.430000
,,134,98.470001
,,135,98.470001
,,136,98.440002
,,137,98.440002
,,138,98.459999
,,139,98.449997
,,140,98.449997
,,141,98.430000
,,142,98.459999
,,143,98.440002
,,144,98.440002
,,145,98.449997
,,146,98.440002
,,147,98.459999
,,148,98.449997
,,149,98.459999
,,150,98.449997
,,151,98.449997
,,152,98.470001
,,153,98.440002
,,154,98.440002
,,155,98.449997
,,156,98.449997
,,157,98.449997
,,158,98.449997
,,159,98.449997
,,160,98.449997
,,161,98.449997
,,162,98.430000
,,163,98.440002
,,164,98.489998
,,165,98.470001
,,166,98.459999
,,167,98.430000
,,168,98.440002
,,169,98.440002
,,170,98.449997
,,171,98.449997
,,172,98.470001
,,173,98.449997
,,174,98.449997
,,175,98.470001
,,176,98.459999
,,177,98.440002
,,178,98.440002
,,179,98.449997
,,180,98.440002
,,181,98.459999
,,182,98.440002
,,183,98.449997
,,184,98.459999
,,185,98.459999
,,186,98.430000
,,187,98.440002
,,188,98.459999
,,189,98.449997
,,190,98.449997
,,191,98.459999
,,192,98.459999
,,193,98.449997
,,194,98.449997
,,195,98.470001
,,196,98.449997
,,197,98.449997
,,198,98.449997
,,199,98.440002
,,200,98.449997
,,201,98.470001
,,202,98.459999
,,203,98.440002
,,204,98.430000
,,205,98.449997
,,206,98.459999
,,207,98.459999
,,208,98.440002
,,209,98.459999
,,210,98.470001
,,211,98.440002
,,212,98.459999
,,213,98.470001
,,214,98.449997
,,215,98.440002
,,216,98.440002
,,217,98.449997
,,218,98.470001
,,219,98.459999
,,220,98.430000
,,221,98.470001
,,222,98.470001
,,223,98.459999
,,224,98.449997
,,225,98.440002
,,226,98.440002
,,227,98.459999
,,228,98.440002
,,229,98.459999
,,230,98.449997
,,231,98.440002
,,232,98.440002
,,233,98.440002
,,234,98.449997
,,235,98.449997
,,236,98.440002
,,237,98.440002
,,238,98.449997
,,239,98.449997
,,240,98.430000
,,241,98.470001
,,242,98.459999
,,243,98.449997
,,244,98.440002
,,245,98.459999
,,246,98.440002
,,247,98.440002
,,248,98.449997
,,249,98.430000
,,250,98.449997
,,251,98.449997
,,252,98.440002
,,253,98.459999
,,254,98.449997
,,255,98.449997
,,256,98.459999
,,257,98.449997
,,258,98.430000
,,259,98.449997
,,260,98.459999
,,261,98.449997
,,262,98.440002
,,263,98.440002
,,264,98.440002
,,265,98.449997
,,266,98.430000
,,267,98.449997
,,268,98.459999
,,269,98.449997
,,270,98.440002
,,271,98.440002
,,272,98.459999
,,273,98.449997
,,274,98.449997
,,275,98.440002
,,276,98.449997
,,277,98.449997
,,278,98.459999
,,279,98.430000
,,280,98.440002
,,281,98.449997
,,282,98.440002
,,283,98.449997
,,284,98.440002
,,285,98.459999
,,286,98.449997
,,287,98.440002
,,288,98.440002
,,289,98.430000
,,290,98.440002
,,291,98.440002
,,292,98.449997
,,293,98.459999
,,294,98.480003
,,295,98.440002
,,296,98.449997
,,297,98.449997
,,298,98.440002
,,299,98.470001
,,300,98.449997
,,301,98.449997
,,302,98.459999
,,303,98.440002
,,304,98.459999
,,305,98.440002
,,306,98.440002
,,307,98.459999
,,308,98.430000
,,309,98.449997
,,310,98.449997
,,311,98.449997
,,312,98.449997
,,313,98.449997
,,314,98.470001
,,315,98.449997
,,316,98.449997
,,317,98.459999
,,318,98.449997
,,319,98.449997
,,320,98.459999
,,321,98.470001
,,322,98.440002
,,323,98.449997
,,324,98.449997
,,325,98.430000
,,326,98.449997
,,327,98.459999
,,328,98.449997
,,329,98.440002
,,330,98.449997
,,331,98.470001
,,332,98.449997
,,333,98.449997
,,334,98.449997
,,335,98.440002
,,336,98.480003
,,337,98.449997
,,338,98.449997
,,339,98.449997
,,340,98.459999
,,341,98.449997
,,342,98.449997
,,343,98.449997
,,344,98.459999
,,345,98.459999
,,346,98.440002
,,347,98.430000
,,348,98.449997
,,349,98.449997
,,350,98.449997
,,351,98.449997
,,352,98.440002
,,353,98.449997
,,354,98.440002
,,355,98.449997
,,356,98.449997
,,357,98.430000
,,358,98.449997
,,359,98.440002
,,360,98.449997
,,361,98.440002
,,362,98.440002
,,363,98.440002
,,364,98.449997
,,365,98.449997
,,366,98.449997
,,367,98.430000
,,368,98.459999
,,369,98.449997
,,370,98.449997
,,371,98.480003
,,372,98.449997
,,373,98.430000
,,374,98.449997
,,375,98.449997
,,376,98.440002
,,377,98.440002
,,378,98.449997
,,379,98.449997
,,380,98.440002
,,381,98.470001
,,382,98.449997
,,383,98.449997
,,384,98.440002
,,385,98.440002
,,386,98.449997
,,387,98.440002
,,388,98.440002
,,389,98.430000
,,390,98.449997
,,391,98.440002
,,392,98.430000
,,393,98.440002
,,394,98.449997
,,395,98.440002
,,396,98.440002
,,397,98.449997
,,398,98.440002
,,399,98.459999
,,400,98.470001
,,401,98.440002
,,402,98.449997
,,403,98.440002
,,404,98.430000
,,405,98.459999
,,406,98.440002
,,407,98.449997
,,408,98.459999
,,409,98.449997
,,410,98.459999
,,411,98.459999
,,412,98.449997
,,413,98.449997
,,414,98.449997
,,415,98.459999
,,416,98.449997
,,417,98.440002
,,418,98.449997
,,419,98.440002
,,420,98.449997
,,421,98.459999
,,422,98.449997
,,423,98.440002
,,424,98.440002
,,425,98.449997
,,426,98.430000
,,427,98.449997
,,428,98.440002
,,429,98.459999
,,430,98.449997
,,431,98.449997
,,432,98.440002
,,433,98.449997
,,434,98.440002
,,435,98.440002
,,436,98.470001
,,437,98.449997
,,438,98.430000
,,439,98.449997
,,440,98.449997
,,441,98.449997
,,442,98.459999
,,443,98.470001
,,444,98.440002
,,445,98.470001
,,446,98.449997
,,447,98.449997
,,448,98.459999
,,449,98.449997
,,450,98.449997
,,451,98.449997
,,452,98.440002
,,453,98.459999
,,454,98.449997
,,455,98.430000
,,456,98.449997
,,457,98.449997
,,458,98.440002
,,459,98.449997
,,460,98.440002
,,461,98.440002
,,462,98.449997
,,463,98.470001
,,464,98.470001
,,465,98.470001
,,466,98.449997
,,467,98.449997
,,468,98.449997
,,469,98.440002
,,470,98.440002
,,471,98.440002
,,472,98.440002
,,473,98.449997
,,474,98.440002
,,475,98.449997
,,476,98.449997
,,477,98.470001
,,478,98.449997
,,479,98.449997
,,480,98.440002
,,481,98.459999
,,482,98.470001
,,483,98.459999
,,484,98.440002
,,485,98.449997
,,486,98.440002
,,487,98.459999
,,488,98.449997
,,489,98.440002
,,490,98.449997
,,491,98.440002
,,492,98.449997
,,493,98.449997
,,494,98.449997
,,495,98.449997
,,496,98.449997
,,497,98.440002
,,498,98.449997
,,499,98.459999
,,500,98.440002
,,501,98.440002
,,502,98.440002
,,503,98.440002
,,504,98.440002
,,505,98.470001
,,506,98.440002
,,507,98.470001
,,508,98.430000
,,509,98.440002
,,510,98.449997
,,511,98.480003
,,512,98.449997
,,513,98.459999
,,514,98.449997
,,515,98.459999
,,516,98.470001
,,517,98.440002
,,518,98.449997
,,519,98.449997
,,520,98.470001
,,521,98.440002
,,522,98.440002
,,523,98.459999
,,524,98.440002
,,525,98.440002
,,526,98.440002
,,527,98.449997
,,528,98.449997
,,529,98.449997
,,530,98.430000
,,531,98.459999
,,532,98.430000
,,533,98.440002
,,534,98.440002
,,535,98.440002
,,536,98.440002
,,537,98.440002
,,538,98.449997
,,539,98.449997
,,540,98.440002
,,541,98.440002
,,542,98.449997
,,543,98.449997
,,544,98.440002
,,545,98.470001
,,546,98.449997
,,547,98.440002
,,548,98.449997
,,549,98.459999
,,550,98.459999
,,551,98.440002
,,552,98.459999
,,553,98.459999
,,554,98.440002
,,555,98.449997
,,556,98.449997
,,557,98.449997
,,558,98.459999
,,559,98.449997
,,560,98.449997
,,561,98.449997
,,562,98.449997
,,563,98.449997
,,564,98.459999
,,565,98.470001
,,566,98.459999
,,567,98.440002
,,568,98.440002
,,569,98.480003
,,570,98.440002
,,571,98.470001
,,572,98.449997
,,573,98.430000
,,574,98.430000
,,575,98.440002
,,576,98.430000
,,577,98.449997
,,578,98.440002
,,579,98.440002
,,580,98.440002
,,581,98.440002
,,582,98.459999
,,583,98.449997
,,584,98.449997
,,585,98.459999
,,586,98.449997
,,587,98.449997
,,588,98.449997
,,589,98.440002
,,590,98.440002
,,591,98.459999
,,592,98.449997
,,593,98.449997
,,594,98.440002
,,595,98.449997
,,596,98.440002
,,597,98.449997
,,598,98.440002
,,599,98.440002
,,600,98.440002
,,601,98.440002
,,602,98.449997
,,603,98.449997
,,604,98.449997
,,605,98.449997
,,606,98.459999
,,607,98.449997
,,608,98.440002
,,609,98.449997
,,610,98.449997
,,611,98.430000
,,612,98.430000
,,613,98.449997
,,614,98.449997
,,615,98.440002
,,616,98.449997
,,617,98.459999
,,618,98.459999
,,619,98.459999
,,620,98.440002
,,621,98.459999
,,622,98.440002
,,623,98.430000
,,624,98.449997
,,625,98.440002
,,626,98.440002
,,627,98.459999
,,628,98.449997
,,629,98.440002
,,630,98.440002
,,631,98.449997
,,632,98.449997
,,633,98.449997
,,634,98.449997
,,635,98.440002
,,636,98.449997
,,637,98.449997
,,638,98.470001
,,639,98.430000
,,640,98.449997
,,641,98.459999
,,642,98.449997
,,643,98.449997
,,644,98.449997
,,645,98.440002
,,646,98.449997
,,647,98.440002
,,648,98.459999
,,649,98.440002
,,650,98.430000
,,651,98.440002
,,652,98.440002
,,653,98.449997
,,654,98.449997
,,655,98.440002
,,656,98.459999
,,657,98.449997
,,658,98.449997
,,659,98.430000
,,660,98.449997
,,661,98.440002
,,662,98.430000
,,663,98.449997
,,664,98.470001
,,665,98.449997
,,666,98.440002
,,667,98.440002
,,668,98.440002
,,669,98.459999
,,670,98.449997
,,671,98.440002
,,672,98.430000
,,673,98.440002
,,674,98.449997
,,675,98.440002
,,676,98.449997
,,677,98.440002
,,678,98.440002
,,679,98.459999
,,680,98.440002
,,681,98.449997
,,682,98.449997
,,683,98.449997
,,684,98.449997
,,685,98.440002
,,686,98.459999
,,687,98.440002
,,688,98.449997
,,689,98.459999
,,690,98.430000
,,691,98.449997
,,692,98.449997
,,693,98.449997
,,694,98.440002
,,695,98.440002
,,696,98.440002
,,697,98.440002
,,698,98.449997
,,699,98.480003
,,700,98.440002
,,701,98.440002
,,702,98.459999
,,703,98.449997
,,704,98.449997
,,705,98.440002
,,706,98.449997
,,707,98.459999
,,708,98.440002
,,709,98.449997
,,710,98.449997
,,711,98.440002
,,712,98.449997
,,713,98.449997
,,714,98.440002
,,715,98.449997
,,716,98.449997
,,717,98.440002
,,718,98.440002
,,719,98.449997
,,720,98.440002
,,721,98.449997
,,722,98.430000
,,723,98.430000
,,724,98.449997
,,725,98.449997
,,726,98.459999
,,727,98.470001
,,728,98.459999
,,729,98.449997
,,730,98.440002
,,731,98.440002
,,732,98.440002
,,733,98.440002
,,734,98.440002
,,735,98.440002
,,736,98.449997
,,737,98.449997
,,738,98.440002
,,739,98.449997
,,740,98.459999
,,741,98.440002
,,742,98.449997
,,743,98.470001
,,744,98.449997
,,745,98.440002
,,746,98.430000
,,747,98.470001
,,748,98.440002
,,749,98.430000
,,750,98.459999
,,751,98.449997
,,752,98.459999
,,753,98.440002
,,754,98.440002
,,755,98.449997
,,756,98.440002
,,757,98.440002
,,758,98.470001
,,759,98.440002
,,760,98.449997
,,761,98.449997
,,762,98.449997
,,763,98.459999
,,764,98.430000
,,765,98.440002
,,766,98.459999
,,767,98.440002
,,768,98.459999
,,769,98.449997
,,770,98.459999
,,771,98.440002
,,772,98.449997
,,773,98.440002
,,774,98.459999
,,775,98.449997
,,776,98.440002
,,777,98.440002
,,778,98.449997
,,779,98.449997
,,780,98.459999
,,781,98.440002
,,782,98.470001
,,783,98.440002
,,784,98.440002
,,785,98.449997
,,786,98.449997
,,787,98.449997
,,788,98.449997
,,789,98.449997
,,790,98.470001
,,791,98.459999
,,792,98.449997
,,793,98.459999
,,794,98.419998
,,795,98.440002
,,796,98.440002
,,797,98.440002
,,798,98.459999
,,799,98.430000
,,800,98.449997
,,801,98.440002
,,802,98.459999
,,803,98.459999
,,804,98.449997
,,805,98.449997
,,806,98.440002
,,807,98.440002
,,808,98.440002
,,809,98.430000
,,810,98.459999
,,811,98.449997
,,812,98.440002
,,813,98.449997
,,814,98.449997
,,815,98.430000
,,816,98.459999
,,817,98.459999
,,818,98.470001
,,819,98.440002
,,820,98.449997
,,821,98.440002
,,822,98.440002
,,823,98.449997
,,824,98.459999
,,825,98.440002
,,826,98.449997
,,827,98.440002
,,828,98.449997
,,829,98.449997
,,830,98.430000
,,831,98.459999
,,832,98.440002
,,833,98.449997
,,834,98.459999
,,835,98.459999
,,836,98.449997
,,837,98.449997
,,838,98.430000
,,839,98.449997
,,840,98.449997
,,841,98.449997
,,842,98.440002
,,843,98.449997
,,844,98.449997
,,845,98.440002
,,846,98.449997
,,847,98.440002
,,848,98.440002
,,849,98.440002
,,850,98.449997
,,851,98.449997
,,852,98.449997
,,853,98.449997
,,854,98.459999
,,855,98.470001
,,856,98.440002
,,857,98.449997
,,858,98.470001
,,859,98.430000
,,860,98.440002
,,861,98.440002
,,862,98.480003
,,863,98.440002
,,864,98.459999
,,865,98.440002
,,866,98.430000
,,867,98.440002
,,868,98.449997
,,869,98.449997
,,870,98.449997
,,871,98.449997
,,872,98.449997
,,873,98.440002
,,874,98.449997
,,875,98.470001
,,876,98.449997
,,877,98.449997
,,878,98.480003
,,879,98.440002
,,880,98.449997
,,881,98.449997
,,882,98.440002
,,883,98.470001
,,884,98.449997
,,885,98.449997
,,886,98.449997
,,887,98.449997
,,888,98.449997
,,889,98.449997
,,890,98.459999
,,891,98.449997
,,892,98.440002
,,893,98.449997
,,894,98.430000
,,895,98.449997
,,896,98.449997
,,897,98.430000
,,898,98.449997
,,899,98.459999
,,900,98.440002
,,901,98.449997
,,902,98.440002
,,903,98.449997
,,904,98.449997
,,905,98.449997
,,906,98.440002
,,907,98.440002
,,908,98.449997
,,909,98.449997
,,910,98.459999
,,911,98.459999
,,912,98.449997
,,913,98.459999
,,914,98.449997
,,915,98.449997
,,916,98.440002
,,917,98.459999
,,918,98.449997
,,919,98.440002
,,920,98.430000
,,921,98.440002
,,922,98.449997
,,923,98.449997
,,924,98.430000
,,925,98.449997
,,926,98.449997
,,927,98.459999
,,928,98.440002
,,929,98.449997
,,930,98.440002
,,931,98.449997
,,932,98.449997
,,933,98.449997
,,934,98.440002
,,935,98.440002
,,936,98.440002
,,937,98.470001
,,938,98.459999
,,939,98.449997
,,940,98.470001
,,941,98.440002
,,942,98.449997
,,943,98.459999
,,944,98.449997
,,945,98.449997
,,946,98.449997
,,947,98.459999
,,948,98.440002
,,949,98.459999
,,950,98.449997
,,951,98.440002
,,952,98.440002
,,953,98.440002
,,954,98.449997
,,955,98.449997
,,956,98.459999
,,957,98.440002
,,958,98.459999
,,959,98.470001
,,960,98.459999
,,961,98.440002
,,962,98.449997
,,963,98.459999
,,964,98.459999
,,965,98.470001
,,966,98.440002
,,967,98.440002
,,968,98.449997
,,969,98.459999
,,970,98.459999
,,971,98.459999
,,972,98.459999
,,973,98.449997
,,974,98.430000
,,975,98.459999
,,976,98.449997
,,977,98.459999
,,978,98.459999
,,979,98.449997
,,980,98.459999
,,981,98.440002
,,982,98.449997
,,983,98.440002
,,984,98.449997
,,985,98.440002
,,986,98.470001
,,987,98.449997
,,988,98.440002
,,989,98.440002
,,990,98.440002
,,991,98.449997
,,992,98.449997
,,993,98.449997
,,994,98.449997
,,995,98.449997
,,996,98.449997
,,997,98.430000
,,998,98.459999
,,999,98.440002
,,1000,98.440002
,,1001,98.440002
,,1002,98.459999
,,1003,98.440002
,,1004,98.440002
,,1005,98.440002
,,1006,98.449997
,,1007,98.449997
,,1008,98.440002
,,1009,98.449997
,,1010,98.440002
,,1011,98.440002
,,1012,98.449997
,,1013,98.440002
,,1014,98.449997
,,1015,98.459999
,,1016,98.430000
,,1017,98.449997
,,1018,98.449997
,,1019,98.449997
,,1020,98.449997
,,1021,98.440002
,,1022,98.430000
,,1023,98.449997
,2:
,,0,98.440002
,,1,98.449997
,,2,98.440002
,,3,98.449997
,,4,98.440002
,,5,98.449997
,,6,98.449997
,,7,98.430000
,,8,98.440002
,,9,98.449997
,,10,98.440002
,,11,98.449997
,,12,98.449997
,,13,98.440002
,,14,98.449997
,,15,98.449997
,,16,98.449997
,,17,98.449997
,,18,98.440002
,,19,98.449997
,,20,98.449997
,,21,98.449997
,,22,98.449997
,,23,98.440002
,,24,98.440002
,,25,98.440002
,,26,98.440002
,,27,98.440002
,,28,98.440002
,,29,98.440002
,,30,98.440002
,,31,98.430000
,,32,98.440002
,,33,98.449997
,,34,98.449997
,,35,98.449997
,,36,98.449997
,,37,98.449997
,,38,98.449997
,,39,98.449997
,,40,98.449997
,,41,98.440002
,,42,98.449997
,,43,98.440002
,,44,98.449997
,,45,98.449997
,,46,98.440002
,,47,98.449997
,,48,98.440002
,,49,98.440002
,,50,98.449997
,,51,98.449997
,,52,98.449997
,,53,98.449997
,,54,98.440002
,,55,98.440002
,,56,98.430000
,,57,98.440002
,,58,98.449997
,,59,98.449997
,,60,98.430000
,,61,98.449997
,,62,98.449997
,,63,98.440002
,,64,98.449997
,,65,98.440002
,,66,98.440002
,,67,98.449997
,,68,98.449997
,,69,98.440002
,,70,98.449997
,,71,98.440002
,,72,98.440002
,,73,98.449997
,,74,98.449997
,,75,98.430000
,,76,98.430000
,,77,98.449997
,,78,98.449997
,,79,98.449997
,,80,98.449997
,,81,98.440002
,,82,98.449997
,,83,98.449997
,,84,98.449997
,,85,98.430000
,,86,98.449997
,,87,98.449997
,,88,98.449997
,,89,98.449997
,,90,98.440002
,,91,98.449997
,,92,98.440002
,,93,98.449997
,,94,98.440002
,,95,98.449997
,,96,98.440002
,,97,98.430000
,,98,98.449997
,,99,98.440002
,,100,98.440002
,,101,98.449997
,,102,98.449997
,,103,98.449997
,,104,98.449997
,,105,98.440002
,,106,98.440002
,,107,98.449997
,,108,98.449997
,,109,98.440002
,,110,98.440002
,,111,98.449997
,,112,98.430000
,,113,98.449997
,,114,98.440002
,,115,98.430000
,,116,98.449997
,,117,98.440002
,,118,98.449997
,,119,98.440002
,,120,98.449997
,,121,98.440002
,,122,98.440002
,,123,98.449997
,,124,98.449997
,,125,98.449997
,,126,98.449997
,,127,98.449997
,,128,98.449997
,,129,98.440002
,,130,98.430000
,,131,98.449997
,,132,98.440002
,,133,98.440002
,,134,98.440002
,,135,98.449997
,,136,98.440002
,,137,98.449997
,,138,98.440002
,,139,98.440002
,,140,98.449997
,,141,98.449997
,,142,98.449997
,,143,98.449997
,,144,98.440002
,,145,98.440002
,,146,98.449997
,,147,98.449997
,,148,98.430000
,,149,98.449997
,,150,98.449997
,,151,98.440002
,,152,98.440002
,,153,98.449997
,,154,98.440002
,,155,98.430000
,,156,98.440002
,,157,98.449997
,,158,98.449997
,,159,98.449997
,,160,98.449997
,,161,98.449997
,,162,98.449997
,,163,98.449997
,,164,98.440002
,,165,98.449997
,,166,98.440002
,,167,98.449997
,,168,98.440002
,,169,98.440002
,,170,98.449997
,,171,98.449997
,,172,98.440002
,,173,98.440002
,,174,98.430000
,,175,98.440002
,,176,98.449997
,,177,98.449997
,,178,98.430000
,,179,98.440002
,,180,98.449997
,,181,98.430000
,,182,98.440002
,,183,98.449997
,,184,98.440002
,,185,98.449997
,,186,98.449997
,,187,98.440002
,,188,98.449997
,,189,98.449997
,,190,98.430000
,,191,98.440002
,,192,98.440002
,,193,98.440002
,,194,98.449997
,,195,98.449997
,,196,98.449997
,,197,98.449997
,,198,98.449997
,,199,98.449997
,,200,98.440002
,,201,98.449997
,,202,98.430000
,,203,98.440002
,,204,98.430000
,,205,98.449997
,,206,98.440002
,,207,98.430000
,,208,98.449997
,,209,98.449997
,,210,98.449997
,,211,98.440002
,,212,98.449997
,,213,98.449997
,,214,98.440002
,,215,98.440002
,,216,98.440002
,,217,98.449997
,,218,98.449997
,,219,98.430000
,,220,98.440002
,,221,98.440002
,,222,98.440002
,,223,98.449997
,,224,98.449997
,,225,98.449997
,,226,98.440002
,,227,98.449997
,,228,98.449997
,,229,98.449997
,,230,98.430000
,,231,98.440002
,,232,98.440002
,,233,98.430000
,,234,98.449997
,,235,98.449997
,,236,98.440002
,,237,98.440002
,,238,98.449997
,,239,98.440002
,,240,98.449997
,,241,98.440002
,,242,98.430000
,,243,98.440002
,,244,98.449997
,,245,98.440002
,,246,98.440002
,,247,98.449997
,,248,98.440002
,,249,98.440002
,,250,98.449997
,,251,98.449997
,,252,98.449997
,,253,98.449997
,,254,98.449997
,,255,98.440002
,,256,98.449997
,,257,98.449997
,,258,98.449997
,,259,98.449997
,,260,98.440002
,,261,98.440002
,,262,98.440002
,,263,98.430000
,,264,98.440002
,,265,98.449997
,,266,98.449997
,,267,98.440002
,,268,98.449997
,,269,98.440002
,,270,98.440002
,,271,98.449997
,,272,98.440002
,,273,98.449997
,,274,98.449997
,,275,98.449997
,,276,98.440002
,,277,98.440002
,,278,98.430000
,,279,98.449997
,,280,98.449997
,,281,98.449997
,,282,98.449997
,,283,98.449997
,,284,98.440002
,,285,98.430000
,,286,98.449997
,,287,98.449997
,,288,98.449997
,,289,98.449997
,,290,98.440002
,,291,98.440002
,,292,98.440002
,,293,98.449997
,,294,98.449997
,,295,98.440002
,,296,98.449997
,,297,98.440002
,,298,98.430000
,,299,98.449997
,,300,98.440002
,,301,98.440002
,,302,98.440002
,,303,98.449997
,,304,98.440002
,,305,98.440002
,,306,98.449997
,,307,98.449997
,,308,98.449997
,,309,98.449997
,,310,98.449997
,,311,98.449997
,,312,98.440002
,,313,98.440002
,,314,98.449997
,,315,98.449997
,,316,98.440002
,,317,98.449997
,,318,98.440002
,,319,98.440002
,,320,98.440002
,,321,98.440002
,,322,98.440002
,,323,98.449997
,,324,98.440002
,,325,98.449997
,,326,98.430000
,,327,98.449997
,,328,98.430000
,,329,98.440002
,,330,98.449997
,,331,98.440002
,,332,98.449997
,,333,98.440002
,,334,98.449997
,,335,98.449997
,,336,98.440002
,,337,98.440002
,,338,98.449997
,,339,98.449997
,,340,98.440002
,,341,98.449997
,,342,98.449997
,,343,98.449997
,,344,98.440002
,,345,98.449997
,,346,98.449997
,,347,98.449997
,,348,98.440002
,,349,98.449997
,,350,98.430000
,,351,98.449997
,,352,98.430000
,,353,98.449997
,,354,98.449997
,,355,98.449997
,,356,98.430000
,,357,98.449997
,,358,98.449997
,,359,98.449997
,,360,98.440002
,,361,98.449997
,,362,98.449997
,,363,98.440002
,,364,98.449997
,,365,98.449997
,,366,98.449997
,,367,98.449997
,,368,98.440002
,,369,98.449997
,,370,98.440002
,,371,98.449997
,,372,98.449997
,,373,98.449997
,,374,98.430000
,,375,98.449997
,,376,98.430000
,,377,98.440002
,,378,98.430000
,,379,98.449997
,,380,98.449997
,,381,98.440002
,,382,98.449997
,,383,98.449997
,,384,98.449997
,,385,98.449997
,,386,98.449997
,,387,98.449997
,,388,98.449997
,,389,98.449997
,,390,98.449997
,,391,98.449997
,,392,98.440002
,,393,98.430000
,,394,98.449997
,,395,98.449997
,,396,98.449997
,,397,98.449997
,,398,98.440002
,,399,98.430000
,,400,98.440002
,,401,98.449997
,,402,98.449997
,,403,98.449997
,,404,98.449997
,,405,98.449997
,,406,98.449997
,,407,98.449997
,,408,98.449997
,,409,98.449997
,,410,98.440002
,,411,98.430000
,,412,98.449997
,,413,98.440002
,,414,98.440002
,,415,98.449997
,,416,98.449997
,,417,98.449997
,,418,98.440002
,,419,98.430000
,,420,98.449997
,,421,98.449997
,,422,98.449997
,,423,98.449997
,,424,98.449997
,,425,98.449997
,,426,98.440002
,,427,98.449997
,,428,98.449997
,,429,98.430000
,,430,98.440002
,,431,98.440002
,,432,98.449997
,,433,98.449997
,,434,98.440002
,,435,98.449997
,,436,98.440002
,,437,98.449997
,,438,98.449997
,,439,98.449997
,,440,98.449997
,,441,98.449997
,,442,98.440002
,,443,98.449997
,,444,98.430000
,,445,98.449997
,,446,98.430000
,,447,98.449997
,,448,98.440002
,,449,98.440002
,,450,98.440002
,,451,98.449997
,,452,98.440002
,,453,98.440002
,,454,98.449997
,,455,98.440002
,,456,98.449997
,,457,98.449997
,,458,98.449997
,,459,98.449997
,,460,98.440002
,,461,98.449997
,,462,98.449997
,,463,98.449997
,,464,98.440002
,,465,98.449997
,,466,98.430000
,,467,98.440002
,,468,98.449997
,,469,98.449997
,,470,98.449997
,,471,98.440002
,,472,98.449997
,,473,98.449997
,,474,98.449997
,,475,98.449997
,,476,98.449997
,,477,98.440002
,,478,98.440002
,,479,98.449997
,,480,98.440002
,,481,98.440002
,,482,98.449997
,,483,98.449997
,,484,98.440002
,,485,98.430000
,,486,98.449997
,,487,98.440002
,,488,98.449997
,,489,98.449997
,,490,98.440002
,,491,98.440002
,,492,98.449997
,,493,98.449997
,,494,98.440002
,,495,98.449997
,,496,98.449997
,,497,98.449997
,,498,98.440002
,,499,98.449997
,,500,98.449997
,,501,98.449997
,,502,98.449997
,,503,98.440002
,,504,98.440002
,,505,98.449997
,,506,98.449997
,,507,98.449997
,,508,98.449997
,,509,98.430000
,,510,98.440002
,,511,98.449997
,,512,98.449997
,,513,98.449997
,,514,98.440002
,,515,98.440002
,,516,98.449997
,,517,98.449997
,,518,98.449997
,,519,98.449997
,,520,98.449997
,,521,98.440002
,,522,98.430000
,,523,98.449997
,,524,98.440002
,,525,98.449997
,,526,98.449997
,,527,98.440002
,,528,98.430000
,,529,98.440002
,,530,98.449997
,,531,98.449997
,,532,98.430000
,,533,98.440002
,,534,98.440002
,,535,98.440002
,,536,98.430000
,,537,98.440002
,,538,98.440002
,,539,98.430000
,,540,98.449997
,,541,98.440002
,,542,98.449997
,,543,98.440002
,,544,98.440002
,,545,98.449997
,,546,98.449997
,,547,98.430000
,,548,98.449997
,,549,98.449997
,,550,98.430000
,,551,98.449997
,,552,98.440002
,,553,98.430000
,,554,98.449997
,,555,98.449997
,,556,98.449997
,,557,98.449997
,,558,98.449997
,,559,98.449997
,,560,98.449997
,,561,98.440002
,,562,98.449997
,,563,98.449997
,,564,98.449997
,,565,98.449997
,,566,98.449997
,,567,98.440002
,,568,98.449997
,,569,98.449997
,,570,98.449997
,,571,98.440002
,,572,98.449997
,,573,98.449997
,,574,98.449997
,,575,98.440002
,,576,98.449997
,,577,98.440002
,,578,98.449997
,,579,98.449997
,,580,98.449997
,,581,98.440002
,,582,98.440002
,,583,98.449997
,,584,98.430000
,,585,98.440002
,,586,98.449997
,,587,98.449997
,,588,98.449997
,,589,98.449997
,,590,98.449997
,,591,98.449997
,,592,98.449997
,,593,98.449997
,,594,98.449997
,,595,98.430000
,,596,98.449997
,,597,98.440002
,,598,98.449997
,,599,98.449997
,,600,98.449997
,,601,98.449997
,,602,98.449997
,,603,98.449997
,,604,98.449997
,,605,98.430000
,,606,98.449997
,,607,98.449997
,,608,98.430000
,,609,98.440002
,,610,98.440002
,,611,98.449997
,,612,98.440002
,,613,98.449997
,,614,98.440002
,,615,98.440002
,,616,98.449997
,,617,98.440002
,,618,98.440002
,,619,98.440002
,,620,98.440002
,,621,98.449997
,,622,98.449997
,,623,98.449997
,,624,98.449997
,,625,98.449997
,,626,98.440002
,,627,98.449997
,,628,98.449997
,,629,98.449997
,,630,98.449997
,,631,98.449997
,,632,98.440002
,,633,98.449997
,,634,98.440002
,,635,98.440002
,,636,98.440002
,,637,98.440002
,,638,98.430000
,,639,98.449997
,,640,98.430000
,,641,98.440002
,,642,98.449997
,,643,98.449997
,,644,98.449997
,,645,98.449997
,,646,98.440002
,,647,98.440002
,,648,98.430000
,,649,98.440002
,,650,98.449997
,,651,98.440002
,,652,98.440002
,,653,98.430000
,,654,98.449997
,,655,98.449997
,,656,98.449997
,,657,98.440002
,,658,98.440002
,,659,98.449997
,,660,98.440002
,,661,98.440002
,,662,98.449997
,,663,98.449997
,,664,98.449997
,,665,98.449997
,,666,98.449997
,,667,98.440002
,,668,98.449997
,,669,98.449997
,,670,98.449997
,,671,98.440002
,,672,98.449997
,,673,98.449997
,,674,98.440002
,,675,98.449997
,,676,98.449997
,,677,98.449997
,,678,98.430000
,,679,98.449997
,,680,98.440002
,,681,98.430000
,,682,98.430000
,,683,98.440002
,,684,98.440002
,,685,98.449997
,,686,98.449997
,,687,98.440002
,,688,98.449997
,,689,98.430000
,,690,98.449997
,,691,98.449997
,,692,98.440002
,,693,98.449997
,,694,98.440002
,,695,98.449997
,,696,98.440002
,,697,98.440002
,,698,98.440002
,,699,98.449997
,,700,98.449997
,,701,98.430000
,,702,98.449997
,,703,98.440002
,,704,98.449997
,,705,98.430000
,,706,98.440002
,,707,98.449997
,,708,98.440002
,,709,98.430000
,,710,98.440002
,,711,98.449997
,,712,98.440002
,,713,98.449997
,,714,98.440002
,,715,98.449997
,,716,98.449997
,,717,98.449997
,,718,98.440002
,,719,98.449997
,,720,98.449997
,,721,98.449997
,,722,98.449997
,,723,98.449997
,,724,98.449997
,,725,98.449997
,,726,98.440002
,,727,98.440002
,,728,98.440002
,,729,98.449997
,,730,98.449997
,,731,98.449997
,,732,98.440002
,,733,98.449997
,,734,98.430000
,,735,98.430000
,,736,98.430000
,,737,98.449997
,,738,98.440002
,,739,98.449997
,,740,98.449997
,,741,98.449997
,,742,98.449997
,,743,98.440002
,,744,98.449997
,,745,98.449997
,,746,98.440002
,,747,98.449997
,,748,98.449997
,,749,98.449997
,,750,98.440002
,,751,98.440002
,,752,98.449997
,,753,98.449997
,,754,98.449997
,,755,98.440002
,,756,98.449997
,,757,98.449997
,,758,98.449997
,,759,98.449997
,,760,98.449997
,,761,98.440002
,,762,98.449997
,,763,98.440002
,,764,98.430000
,,765,98.449997
,,766,98.430000
,,767,98.449997
,,768,98.440002
,,769,98.449997
,,770,98.449997
,,771,98.440002
,,772,98.449997
,,773,98.449997
,,774,98.449997
,,775,98.440002
,,776,98.449997
,,777,98.449997
,,778,98.449997
,,779,98.449997
,,780,98.449997
,,781,98.449997
,,782,98.440002
,,783,98.440002
,,784,98.449997
,,785,98.440002
,,786,98.449997
,,787,98.449997
,,788,98.440002
,,789,98.449997
,,790,98.449997
,,791,98.449997
,,792,98.449997
,,793,98.440002
,,794,98.449997
,,795,98.449997
,,796,98.440002
,,797,98.440002
,,798,98.440002
,,799,98.440002
,,800,98.430000
,,801,98.449997
,,802,98.449997
,,803,98.449997
,,804,98.440002
,,805,98.440002
,,806,98.449997
,,807,98.440002
,,808,98.449997
,,809,98.449997
,,810,98.449997
,,811,98.440002
,,812,98.449997
,,813,98.449997
,,814,98.449997
,,815,98.449997
,,816,98.440002
,,817,98.449997
,,818,98.449997
,,819,98.449997
,,820,98.449997
,,821,98.449997
,,822,98.449997
,,823,98.449997
,,824,98.440002
,,825,98.449997
,,826,98.449997
,,827,98.449997
,,828,98.449997
,,829,98.440002
,,830,98.449997
,,831,98.449997
,,832,98.449997
,,833,98.440002
,,834,98.449997
,,835,98.449997
,,836,98.440002
,,837,98.449997
,,838,98.449997
,,839,98.449997
,,840,98.440002
,,841,98.440002
,,842,98.449997
,,843,98.449997
,,844,98.440002
,,845,98.440002
,,846,98.449997
,,847,98.449997
,,848,98.449997
,,849,98.449997
,,850,98.449997
,,851,98.440002
,,852,98.449997
,,853,98.440002
,,854,98.449997
,,855,98.449997
,,856,98.449997
,,857,98.440002
,,858,98.440002
,,859,98.449997
,,860,98.440002
,,861,98.449997
,,862,98.430000
,,863,98.440002
,,864,98.430000
,,865,98.449997
,,866,98.449997
,,867,98.449997
,,868,98.449997
,,869,98.449997
,,870,98.449997
,,871,98.449997
,,872,98.440002
,,873,98.449997
,,874,98.440002
,,875,98.440002
,,876,98.440002
,,877,98.449997
,,878,98.449997
,,879,98.449997
,,880,98.449997
,,881,98.449997
,,882,98.449997
,,883,98.449997
,,884,98.440002
,,885,98.430000
,,886,98.440002
,,887,98.440002
,,888,98.449997
,,889,98.449997
,,890,98.440002
,,891,98.449997
,,892,98.440002
,,893,98.430000
,,894,98.449997
,,895,98.449997
,,896,98.449997
,,897,98.449997
,,898,98.449997
,,899,98.449997
,,900,98.449997
,,901,98.440002
,,902,98.430000
,,903,98.449997
,,904,98.449997
,,905,98.449997
,,906,98.449997
,,907,98.449997
,,908,98.430000
,,909,98.440002
,,910,98.440002
,,911,98.449997
,,912,98.440002
,,913,98.449997
,,914,98.449997
,,915,98.440002
,,916,98.449997
,,917,98.449997
,,918,98.449997
,,919,98.449997
,,920,98.430000
,,921,98.440002
,,922,98.449997
,,923,98.440002
,,924,98.449997
,,925,98.449997
,,926,98.430000
,,927,98.449997
,,928,98.449997
,,929,98.440002
,,930,98.449997
,,931,98.449997
,,932,98.449997
,,933,98.449997
,,934,98.440002
,,935,98.430000
,,936,98.449997
,,937,98.440002
,,938,98.449997
,,939,98.440002
,,940,98.430000
,,941,98.449997
,,942,98.449997
,,943,98.449997
,,944,98.449997
,,945,98.430000
,,946,98.449997
,,947,98.449997
,,948,98.440002
,,949,98.440002
,,950,98.449997
,,951,98.449997
,,952,98.449997
,,953,98.440002
,,954,98.440002
,,955,98.449997
,,956,98.449997
,,957,98.440002
,,958,98.449997
,,959,98.449997
,,960,98.449997
,,961,98.440002
,,962,98.440002
,,963,98.449997
,,964,98.449997
,,965,98.449997
,,966,98.440002
,,967,98.430000
,,968,98.440002
,,969,98.449997
,,970,98.440002
,,971,98.449997
,,972,98.440002
,,973,98.440002
,,974,98.430000
,,975,98.449997
,,976,98.449997
,,977,98.449997
,,978,98.449997
,,979,98.449997
,,980,98.449997
,,981,98.449997
,,982,98.449997
,,983,98.449997
,,984,98.440002
,,985,98.449997
,,986,98.440002
,,987,98.440002
,,988,98.430000
,,989,98.449997
,,990,98.449997
,,991,98.449997
,,992,98.449997
,,993,98.440002
,,994,98.440002
,,995,98.430000
,,996,98.449997
,,997,98.449997
,,998,98.449997
,,999,98.440002
,,1000,98.449997
,,1001,98.430000
,,1002,98.449997
,,1003,98.440002
,,1004,98.440002
,,1005,98.440002
,,1006,98.449997
,,1007,98.449997
,,1008,98.440002
,,1009,98.449997
,,1010,98.430000
,,1011,98.449997
,,1012,98.440002
,,1013,98.449997
,,1014,98.449997
,,1015,98.449997
,,1016,98.440002
,,1017,98.440002
,,1018,98.449997
,,1019,98.449997
,,1020,98.449997
,,1021,98.449997
,,1022,98.440002
,,1023,98.449997
0:
,0:
,,0,98.440002
,,1,98.459999
,,2,98.449997
,,3,98.449997
,,4,98.440002
,,5,98.449997
,,6,98.449997
,,7,98.449997
,,8,98.440002
,,9,98.470001
,,10,98.440002
,,11,98.440002
,,12,98.470001
,,13,98.449997
,,14,98.459999
,,15,98.459999
,,16,98.459999
,,17,98.449997
,,18,98.470001
,,19,98.440002
,,20,98.470001
,,21,98.470001
,,22,98.449997
,,23,98.449997
,,24,98.449997
,,25,98.440002
,,26,98.459999
,,27,98.440002
,,28,98.449997
,,29,98.449997
,,30,98.430000
,,31,98.449997
,,32,98.419998
,,33,98.459999
,,34,98.470001
,,35,98.470001
,,36,98.470001
,,37,98.459999
,,38,98.459999
,,39,98.449997
,,40,98.459999
,,41,98.449997
,,42,98.449997
,,43,98.419998
,,44,98.449997
,,45,98.459999
,,46,98.449997
,,47,98.459999
,,48,98.430000
,,49,98.459999
,,50,98.470001
,,51,98.440002
,,52,98.459999
,,53,98.459999
,,54,98.449997
,,55,98.459999
,,56,98.480003
,,57,98.430000
,,58,98.470001
,,59,98.459999
,,60,98.449997
,,61,98.470001
,,62,98.449997
,,63,98.440002
,,64,98.470001
,,65,98.459999
,,66,98.459999
,,67,98.449997
,,68,98.440002
,,69,98.459999
,,70,98.459999
,,71,98.459999
,,72,98.449997
,,73,98.459999
,,74,98.480003
,,75,98.459999
,,76,98.459999
,,77,98.459999
,,78,98.449997
,,79,98.459999
,,80,98.430000
,,81,98.440002
,,82,98.449997
,,83,98.459999
,,84,98.449997
,,85,98.449997
,,86,98.430000
,,87,98.449997
,,88,98.440002
,,89,98.430000
,,90,98.419998
,,91,98.459999
,,92,98.459999
,,93,98.459999
,,94,98.449997
,,95,98.430000
,,96,98.449997
,,97,98.449997
,,98,98.470001
,,99,98.449997
,,100,98.459999
,,101,98.470001
,,102,98.440002
,,103,98.459999
,,104,98.459999
,,105,98.430000
,,106,98.430000
,,107,98.459999
,,108,98.459999
,,109,98.470001
,,110,98.419998
,,111,98.449997
,,112,98.480003
,,113,98.440002
,,114,98.470001
,,115,98.440002
,,116,98.440002
,,117,98.470001
,,118,98.440002
,,119,98.449997
,,120,98.440002
,,121,98.459999
,,122,98.430000
,,123,98.480003
,,124,98.449997
,,125,98.470001
,,126,98.470001
,,127,98.470001
,,128,98.470001
,,129,98.480003
,,130,98.459999
,,131,98.449997
,,132,98.449997
,,133,98.470001
,,134,98.459999
,,135,98.449997
,,136,98.470001
,,137,98.459999
,,138,98.430000
,,139,98.419998
,,140,98.459999
,,141,98.459999
,,142,98.459999
,,143,98.449997
,,144,98.430000
,,145,98.430000
,,146,98.459999
,,147,98.449997
,,148,98.459999
,,149,98.440002
,,150,98.480003
,,151,98.449997
,,152,98.459999
,,153,98.470001
,,154,98.459999
,,155,98.440002
,,156,98.459999
,,157,98.440002
,,158,98.459999
,,159,98.430000
,,160,98.449997
,,161,98.449997
,,162,98.459999
,,163,98.430000
,,164,98.459999
,,165,98.449997
,,166,98.440002
,,167,98.489998
,,168,98.449997
,,169,98.449997
,,170,98.440002
,,171,98.449997
,,172,98.449997
,,173,98.459999
,,174,98.470001
,,175,98.459999
,,176,98.419998
,,177,98.449997
,,178,98.449997
,,179,98.449997
,,180,98.449997
,,181,98.449997
,,182,98.440002
,,183,98.440002
,,184,98.449997
,,185,98.449997
,,186,98.470001
,,187,98.449997
,,188,98.459999
,,189,98.459999
,,190,98.459999
,,191,98.459999
,,192,98.470001
,,193,98.449997
,,194,98.459999
,,195,98.459999
,,196,98.459999
,,197,98.470001
,,198,98.449997
,,199,98.470001
,,200,98.440002
,,201,98.430000
,,202,98.470001
,,203,98.430000
,,204,98.449997
,,205,98.449997
,,206,98.440002
,,207,98.470001
,,208,98.470001
,,209,98.470001
,,210,98.449997
,,211,98.470001
,,212,98.440002
,,213,98.430000
,,214,98.480003
,,215,98.459999
,,216,98.449997
,,217,98.440002
,,218,98.440002
,,219,98.459999
,,220,98.459999
,,221,98.470001
,,222,98.459999
,,223,98.470001
,,224,98.449997
,,225,98.449997
,,226,98.449997
,,227,98.440002
,,228,98.430000
,,229,98.449997
,,230,98.449997
,,231,98.449997
,,232,98.440002
,,233,98.459999
,,234,98.449997
,,235,98.459999
,,236,98.489998
,,237,98.430000
,,238,98.449997
,,239,98.449997
,,240,98.440002
,,241,98.449997
,,242,98.470001
,,243,98.449997
,,244,98.449997
,,245,98.449997
,,246,98.440002
,,247,98.480003
,,248,98.440002
,,249,98.440002
,,250,98.449997
,,251,98.449997
,,252,98.470001
,,253,98.470001
,,254,98.449997
,,255,98.430000
,,256,98.459999
,,257,98.449997
,,258,98.430000
,,259,98.440002
,,260,98.440002
,,261,98.440002
,,262,98.470001
,,263,98.470001
,,264,98.440002
,,265,98.449997
,,266,98.480003
,,267,98.430000
,,268,98.449997
,,269,98.470001
,,270,98.449997
,,271,98.449997
,,272,98.470001
,,273,98.459999
,,274,98.449997
,,275,98.459999
,,276,98.449997
,,277,98.440002
,,278,98.470001
,,279,98.480003
,,280,98.440002
,,281,98.449997
,,282,98.430000
,,283,98.470001
,,284,98.459999
,,285,98.440002
,,286,98.440002
,,287,98.459999
,,288,98.459999
,,289,98.440002
,,290,98.430000
,,291,98.470001
,,292,98.440002
,,293,98.480003
,,294,98.440002
,,295,98.449997
,,296,98.459999
,,297,98.449997
,,298,98.449997
,,299,98.470001
,,300,98.449997
,,301,98.449997
,,302,98.440002
,,303,98.440002
,,304,98.470001
,,305,98.459999
,,306,98.449997
,,307,98.470001
,,308,98.449997
,,309,98.419998
,,310,98.459999
,,311,98.440002
,,312,98.459999
,,313,98.470001
,,314,98.449997
,,315,98.470001
,,316,98.449997
,,317,98.430000
,,318,98.449997
,,319,98.440002
,,320,98.459999
,,321,98.470001
,,322,98.470001
,,323,98.440002
,,324,98.449997
,,325,98.449997
,,326,98.459999
,,327,98.449997
,,328,98.459999
,,329,98.459999
,,330,98.440002
,,331,98.419998
,,332,98.440002
,,333,98.440002
,,334,98.430000
,,335,98.470001
,,336,98.440002
,,337,98.459999
,,338,98.430000
,,339,98.459999
,,340,98.449997
,,341,98.459999
,,342,98.449997
,,343,98.440002
,,344,98.459999
,,345,98.449997
,,346,98.470001
,,347,98.449997
,,348,98.459999
,,349,98.459999
,,350,98.440002
,,351,98.480003
,,352,98.449997
,,353,98.440002
,,354,98.440002
,,355,98.449997
,,356,98.449997
,,357,98.459999
,,358,98.449997
,,359,98.440002
,,360,98.440002
,,361,98.459999
,,362,98.440002
,,363,98.449997
,,364,98.440002
,,365,98.470001
,,366,98.449997
,,367,98.470001
,,368,98.449997
,,369,98.440002
,,370,98.449997
,,371,98.449997
,,372,98.459999
,,373,98.440002
,,374,98.440002
,,375,98.440002
,,376,98.470001
,,377,98.470001
,,378,98.440002
,,379,98.459999
,,380,98.449997
,,381,98.430000
,,382,98.440002
,,383,98.449997
,,384,98.459999
,,385,98.459999
,,386,98.470001
,,387,98.449997
,,388,98.459999
,,389,98.449997
,,390,98.459999
,,391,98.449997
,,392,98.459999
,,393,98.440002
,,394,98.470001
,,395,98.470001
,,396,98.459999
,,397,98.449997
,,398,98.440002
,,399,98.430000
,,400,98.459999
,,401,98.419998
,,402,98.449997
,,403,98.430000
,,404,98.470001
,,405,98.459999
,,406,98.459999
,,407,98.449997
,,408,98.470001
,,409,98.449997
,,410,98.470001
,,411,98.470001
,,412,98.459999
,,413,98.440002
,,414,98.449997
,,415,98.440002
,,416,98.459999
,,417,98.440002
,,418,98.449997
,,419,98.449997
,,420,98.459999
,,421,98.440002
,,422,98.470001
,,423,98.440002
,,424,98.440002
,,425,98.449997
,,426,98.449997
,,427,98.449997
,,428,98.449997
,,429,98.459999
,,430,98.430000
,,431,98.440002
,,432,98.449997
,,433,98.459999
,,434,98.459999
,,435,98.459999
,,436,98.459999
,,437,98.470001
,,438,98.430000
,,439,98.440002
,,440,98.440002
,,441,98.440002
,,442,98.449997
,,443,98.449997
,,444,98.459999
,,445,98.440002
,,446,98.440002
,,447,98.449997
,,448,98.449997
,,449,98.449997
,,450,98.449997
,,451,98.449997
,,452,98.430000
,,453,98.480003
,,454,98.459999
,,455,98.440002
,,456,98.430000
,,457,98.449997
,,458,98.440002
,,459,98.440002
,,460,98.430000
,,461,98.430000
,,462,98.459999
,,463,98.470001
,,464,98.440002
,,465,98.430000
,,466,98.459999
,,467,98.449997
,,468,98.449997
,,469,98.449997
,,470,98.449997
,,471,98.459999
,,472,98.459999
,,473,98.470001
,,474,98.459999
,,475,98.449997
,,476,98.440002
,,477,98.459999
,,478,98.449997
,,479,98.440002
,,480,98.449997
,,481,98.459999
,,482,98.449997
,,483,98.449997
,,484,98.480003
,,485,98.459999
,,486,98.449997
,,487,98.470001
,,488,98.459999
,,489,98.449997
,,490,98.440002
,,491,98.449997
,,492,98.459999
,,493,98.470001
,,494,98.430000
,,495,98.440002
,,496,98.449997
,,497,98.440002
,,498,98.430000
,,499,98.459999
,,500,98.449997
,,501,98.480003
,,502,98.440002
,,503,98.440002
,,504,98.449997
,,505,98.470001
,,506,98.449997
,,507,98.470001
,,508,98.440002
,,509,98.459999
,,510,98.419998
,,511,98.449997
,,512,98.459999
,,513,98.440002
,,514,98.449997
,,515,98.480003
,,516,98.449997
,,517,98.449997
,,518,98.440002
,,519,98.459999
,,520,98.459999
,,521,98.470001
,,522,98.459999
,,523,98.430000
,,524,98.430000
,,525,98.459999
,,526,98.440002
,,527,98.459999
,,528,98.449997
,,529,98.459999
,,530,98.470001
,,531,98.440002
,,532,98.449997
,,533,98.449997
,,534,98.480003
,,535,98.459999
,,536,98.440002
,,537,98.459999
,,538,98.459999
,,539,98.440002
,,540,98.430000
,,541,98.440002
,,542,98.459999
,,543,98.449997
,,544,98.440002
,,545,98.449997
,,546,98.480003
,,547,98.459999
,,548,98.440002
,,549,98.459999
,,550,98.459999
,,551,98.449997
,,552,98.459999
,,553,98.459999
,,554,98.480003
,,555,98.440002
,,556,98.440002
,,557,98.449997
,,558,98.419998
,,559,98.449997
,,560,98.440002
,,561,98.430000
,,562,98.459999
,,563,98.449997
,,564,98.410004
,,565,98.440002
,,566,98.449997
,,567,98.489998
,,568,98.449997
,,569,98.470001
,,570,98.440002
,,571,98.440002
,,572,98.459999
,,573,98.440002
,,574,98.430000
,,575,98.419998
,,576,98.459999
,,577,98.470001
,,578,98.470001
,,579,98.459999
,,580,98.440002
,,581,98.459999
,,582,98.459999
,,583,98.440002
,,584,98.459999
,,585,98.459999
,,586,98.430000
,,587,98.459999
,,588,98.440002
,,589,98.440002
,,590,98.459999
,,591,98.449997
,,592,98.449997
,,593,98.459999
,,594,98.449997
,,595,98.459999
,,596,98.430000
,,597,98.419998
,,598,98.430000
,,599,98.430000
,,600,98.440002
,,601,98.440002
,,602,98.449997
,,603,98.449997
,,604,98.440002
,,605,98.449997
,,606,98.449997
,,607,98.459999
,,608,98.470001
,,609,98.449997
,,610,98.449997
,,611,98.449997
,,612,98.449997
,,613,98.459999
,,614,98.440002
,,615,98.470001
,,616,98.459999
,,617,98.440002
,,618,98.440002
,,619,98.459999
,,620,98.449997
,,621,98.449997
,,622,98.470001
,,623,98.470001
,,624,98.449997
,,625,98.449997
,,626,98.459999
,,627,98.449997
,,628,98.419998
,,629,98.470001
,,630,98.480003
,,631,98.440002
,,632,98.470001
,,633,98.459999
,,634,98.449997
,,635,98.430000
,,636,98.459999
,,637,98.449997
,,638,98.430000
,,639,98.459999
,,640,98.440002
,,641,98.449997
,,642,98.440002
,,643,98.459999
,,644,98.459999
,,645,98.459999
,,646,98.449997
,,647,98.459999
,,648,98.459999
,,649,98.459999
,,650,98.459999
,,651,98.449997
,,652,98.470001
,,653,98.470001
,,654,98.430000
,,655,98.440002
,,656,98.440002
,,657,98.470001
,,658,98.459999
,,659,98.449997
,,660,98.449997
,,661,98.470001
,,662,98.480003
,,663,98.449997
,,664,98.449997
,,665,98.470001
,,666,98.430000
,,667,98.440002
,,668,98.470001
,,669,98.430000
,,670,98.449997
,,671,98.459999
,,672,98.459999
,,673,98.449997
,,674,98.430000
,,675,98.449997
,,676,98.449997
,,677,98.449997
,,678,98.449997
,,679,98.449997
,,680,98.449997
,,681,98.449997
,,682,98.440002
,,683,98.449997
,,684,98.470001
,,685,98.459999
,,686,98.459999
,,687,98.470001
,,688,98.449997
,,689,98.449997
,,690,98.470001
,,691,98.459999
,,692,98.440002
,,693,98.459999
,,694,98.480003
,,695,98.430000
,,696,98.459999
,,697,98.440002
,,698,98.470001
,,699,98.480003
,,700,98.459999
,,701,98.440002
,,702,98.459999
,,703,98.459999
,,704,98.449997
,,705,98.440002
,,706,98.480003
,,707,98.440002
,,708,98.449997
,,709,98.449997
,,710,98.449997
,,711,98.459999
,,712,98.440002
,,713,98.480003
,,714,98.459999
,,715,98.440002
,,716,98.470001
,,717,98.440002
,,718,98.470001
,,719,98.440002
,,720,98.440002
,,721,98.449997
,,722,98.459999
,,723,98.459999
,,724,98.470001
,,725,98.470001
,,726,98.449997
,,727,98.440002
,,728,98.449997
,,729,98.449997
,,730,98.449997
,,731,98.449997
,,732,98.459999
,,733,98.459999
,,734,98.430000
,,735,98.449997
,,736,98.440002
,,737,98.440002
,,738,98.470001
,,739,98.449997
,,740,98.470001
,,741,98.480003
,,742,98.440002
,,743,98.459999
,,744,98.419998
,,745,98.459999
,,746,98.459999
,,747,98.459999
,,748,98.459999
,,749,98.430000
,,750,98.430000
,,751,98.440002
,,752,98.449997
,,753,98.449997
,,754,98.470001
,,755,98.449997
,,756,98.449997
,,757,98.459999
,,758,98.459999
,,759,98.449997
,,760,98.440002
,,761,98.440002
,,762,98.470001
,,763,98.440002
,,764,98.470001
,,765,98.480003
,,766,98.459999
,,767,98.449997
,,768,98.449997
,,769,98.459999
,,770,98.440002
,,771,98.459999
,,772,98.459999
,,773,98.459999
,,774,98.459999
,,775,98.480003
,,776,98.449997
,,777,98.449997
,,778,98.470001
,,779,98.449997
,,780,98.459999
,,781,98.449997
,,782,98.459999
,,783,98.440002
,,784,98.440002
,,785,98.459999
,,786,98.470001
,,787,98.440002
,,788,98.440002
,,789,98.459999
,,790,98.459999
,,791,98.449997
,,792,98.459999
,,793,98.430000
,,794,98.459999
,,795,98.459999
,,796,98.440002
,,797,98.459999
,,798,98.440002
,,799,98.440002
,,800,98.459999
,,801,98.430000
,,802,98.449997
,,803,98.449997
,,804,98.440002
,,805,98.449997
,,806,98.459999
,,807,98.440002
,,808,98.440002
,,809,98.459999
,,810,98.459999
,,811,98.449997
,,812,98.459999
,,813,98.430000
,,814,98.459999
,,815,98.449997
,,816,98.440002
,,817,98.459999
,,818,98.449997
,,819,98.459999
,,820,98.480003
,,821,98.459999
,,822,98.440002
,,823,98.449997
,,824,98.459999
,,825,98.449997
,,826,98.449997
,,827,98.459999
,,828,98.480003
,,829,98.480003
,,830,98.459999
,,831,98.459999
,,832,98.459999
,,833,98.440002
,,834,98.440002
,,835,98.440002
,,836,98.449997
,,837,98.459999
,,838,98.459999
,,839,98.459999
,,840,98.459999
,,841,98.459999
,,842,98.440002
,,843,98.449997
,,844,98.440002
,,845,98.449997
,,846,98.430000
,,847,98.459999
,,848,98.480003
,,849,98.459999
,,850,98.489998
,,851,98.459999
,,852,98.449997
,,853,98.449997
,,854,98.470001
,,855,98.480003
,,856,98.459999
,,857,98.440002
,,858,98.449997
,,859,98.440002
,,860,98.440002
,,861,98.459999
,,862,98.449997
,,863,98.430000
,,864,98.449997
,,865,98.470001
,,866,98.459999
,,867,98.470001
,,868,98.449997
,,869,98.449997
,,870,98.449997
,,871,98.440002
,,872,98.449997
,,873,98.449997
,,874,98.459999
,,875,98.449997
,,876,98.470001
,,877,98.449997
,,878,98.470001
,,879,98.459999
,,880,98.449997
,,881,98.449997
,,882,98.459999
,,883,98.440002
,,884,98.449997
,,885,98.449997
,,886,98.470001
,,887,98.459999
,,888,98.449997
,,889,98.430000
,,890,98.459999
,,891,98.449997
,,892,98.449997
,,893,98.440002
,,894,98.459999
,,895,98.459999
,,896,98.459999
,,897,98.459999
,,898,98.440002
,,899,98.480003
,,900,98.480003
,,901,98.449997
,,902,98.440002
,,903,98.459999
,,904,98.410004
,,905,98.459999
,,906,98.470001
,,907,98.470001
,,908,98.459999
,,909,98.470001
,,910,98.449997
,,911,98.449997
,,912,98.449997
,,913,98.480003
,,914,98.449997
,,915,98.440002
,,916,98.449997
,,917,98.489998
,,918,98.449997
,,919,98.449997
,,920,98.470001
,,921,98.440002
,,922,98.459999
,,923,98.430000
,,924,98.470001
,,925,98.449997
,,926,98.459999
,,927,98.459999
,,928,98.440002
,,929,98.470001
,,930,98.410004
,,931,98.449997
,,932,98.470001
,,933,98.489998
,,934,98.459999
,,935,98.449997
,,936,98.459999
,,937,98.459999
,,938,98.459999
,,939,98.449997
,,940,98.459999
,,941,98.449997
,,942,98.440002
,,943,98.459999
,,944,98.449997
,,945,98.449997
,,946,98.449997
,,947,98.440002
,,948,98.430000
,,949,98.470001
,,950,98.449997
,,951,98.419998
,,952,98.449997
,,953,98.449997
,,954,98.449997
,,955,98.440002
,,956,98.459999
,,957,98.440002
,,958,98.459999
,,959,98.470001
,,960,98.489998
,,961,98.470001
,,962,98.470001
,,963,98.449997
,,964,98.449997
,,965,98.440002
,,966,98.449997
,,967,98.480003
,,968,98.449997
,,969,98.440002
,,970,98.440002
,,971,98.449997
,,972,98.459999
,,973,98.470001
,,974,98.440002
,,975,98.459999
,,976,98.459999
,,977,98.459999
,,978,98.430000
,,979,98.440002
,,980,98.470001
,,981,98.449997
,,982,98.459999
,,983,98.480003
,,984,98.459999
,,985,98.449997
,,986,98.480003
,,987,98.470001
,,988,98.449997
,,989,98.470001
,,990,98.449997
,,991,98.449997
,,992,98.459999
,,993,98.449997
,,994,98.470001
,,995,98.459999
,,996,98.459999
,,997,98.440002
,,998,98.440002
,,999,98.449997
,,1000,98.470001
,,1001,98.480003
,,1002,98.480003
,,1003,98.480003
,,1004,98.470001
,,1005,98.449997
,,1006,98.449997
,,1007,98.440002
,,1008,98.459999
,,1009,98.470001
,,1010,98.459999
,,1011,98.410004
,,1012,98.459999
,,1013,98.430000
,,1014,98.470001
,,1015,98.440002
,,1016,98.449997
,,1017,98.459999
,,1018,98.440002
,,1019,98.440002
,,1020,98.470001
,,1021,98.440002
,,1022,98.440002
,,1023,98.440002
,1:
,,0,98.440002
,,1,98.449997
,,2,98.440002
,,3,98.419998
,,4,98.430000
,,5,98.440002
,,6,98.430000
,,7,98.440002
,,8,98.449997
,,9,98.440002
,,10,98.440002
,,11,98.440002
,,12,98.440002
,,13,98.459999
,,14,98.430000
,,15,98.440002
,,16,98.440002
,,17,98.449997
,,18,98.449997
,,19,98.440002
,,20,98.440002
,,21,98.449997
,,22,98.440002
,,23,98.449997
,,24,98.440002
,,25,98.440002
,,26,98.440002
,,27,98.440002
,,28,98.440002
,,29,98.440002
,,30,98.449997
,,31,98.440002
,,32,98.440002
,,33,98.440002
,,34,98.459999
,,35,98.440002
,,36,98.440002
,,37,98.440002
,,38,98.440002
,,39,98.430000
,,40,98.449997
,,41,98.440002
,,42,98.449997
,,43,98.449997
,,44,98.459999
,,45,98.440002
,,46,98.440002
,,47,98.440002
,,48,98.449997
,,49,98.449997
,,50,98.459999
,,51,98.449997
,,52,98.459999
,,53,98.449997
,,54,98.440002
,,55,98.449997
,,56,98.430000
,,57,98.440002
,,58,98.459999
,,59,98.449997
,,60,98.449997
,,61,98.440002
,,62,98.449997
,,63,98.449997
,,64,98.440002
,,65,98.440002
,,66,98.430000
,,67,98.430000
,,68,98.440002
,,69,98.430000
,,70,98.449997
,,71,98.449997
,,72,98.459999
,,73,98.440002
,,74,98.459999
,,75,98.440002
,,76,98.449997
,,77,98.440002
,,78,98.449997
,,79,98.440002
,,80,98.430000
,,81,98.430000
,,82,98.459999
,,83,98.440002
,,84,98.459999
,,85,98.459999
,,86,98.449997
,,87,98.440002
,,88,98.440002
,,89,98.449997
,,90,98.440002
,,91,98.459999
,,92,98.449997
,,93,98.459999
,,94,98.449997
,,95,98.449997
,,96,98.440002
,,97,98.449997
,,98,98.449997
,,99,98.440002
,,100,98.440002
,,101,98.430000
,,102,98.440002
,,103,98.440002
,,104,98.419998
,,105,98.440002
,,106,98.449997
,,107,98.449997
,,108,98.449997
,,109,98.440002
,,110,98.440002
,,111,98.449997
,,112,98.449997
,,113,98.459999
,,114,98.440002
,,115,98.449997
,,116,98.430000
,,117,98.459999
,,118,98.440002
,,119,98.449997
,,120,98.449997
,,121,98.440002
,,122,98.459999
,,123,98.440002
,,124,98.440002
,,125,98.449997
,,126,98.440002
,,127,98.440002
,,128,98.440002
,,129,98.430000
,,130,98.449997
,,131,98.440002
,,132,98.449997
,,133,98.430000
,,134,98.449997
,,135,98.449997
,,136,98.440002
,,137,98.459999
,,138,98.440002
,,139,98.440002
,,140,98.449997
,,141,98.440002
,,142,98.440002
,,143,98.459999
,,144,98.430000
,,145,98.449997
,,146,98.430000
,,147,98.430000
,,148,98.419998
,,149,98.440002
,,150,98.430000
,,151,98.449997
,,152,98.459999
,,153,98.430000
,,154,98.430000
,,155,98.449997
,,156,98.449997
,,157,98.449997
,,158,98.459999
,,159,98.440002
,,160,98.440002
,,161,98.440002
,,162,98.440002
,,163,98.440002
,,164,98.440002
,,165,98.470001
,,166,98.449997
,,167,98.449997
,,168,98.449997
,,169,98.449997
,,170,98.449997
,,171,98.440002
,,172,98.449997
,,173,98.449997
,,174,98.459999
,,175,98.449997
,,176,98.449997
,,177,98.419998
,,178,98.449997
,,179,98.459999
,,180,98.440002
,,181,98.449997
,,182,98.430000
,,183,98.459999
,,184,98.449997
,,185,98.440002
,,186,98.430000
,,187,98.440002
,,188,98.440002
,,189,98.440002
,,190,98.440002
,,191,98.459999
,,192,98.440002
,,193,98.440002
,,194,98.449997
,,195,98.440002
,,196,98.459999
,,197,98.430000
,,198,98.440002
,,199,98.459999
,,200,98.440002
,,201,98.449997
,,202,98.440002
,,203,98.440002
,,204,98.430000
,,205,98.470001
,,206,98.430000
,,207,98.440002
,,208,98.449997
,,209,98.430000
,,210,98.459999
,,211,98.430000
,,212,98.440002
,,213,98.440002
,,214,98.449997
,,215,98.449997
,,216,98.440002
,,217,98.440002
,,218,98.440002
,,219,98.449997
,,220,98.440002
,,221,98.449997
,,222,98.440002
,,223,98.449997
,,224,98.449997
,,225,98.440002
,,226,98.430000
,,227,98.459999
,,228,98.449997
,,229,98.449997
,,230,98.440002
,,231,98.440002
,,232,98.430000
,,233,98.449997
,,234,98.440002
,,235,98.449997
,,236,98.459999
,,237,98.449997
,,238,98.459999
,,239,98.449997
,,240,98.440002
,,241,98.449997
,,242,98.449997
,,243,98.449997
,,244,98.449997
,,245,98.459999
,,246,98.440002
,,247,98.440002
,,248,98.459999
,,249,98.449997
,,250,98.459999
,,251,98.449997
,,252,98.449997
,,253,98.449997
,,254,98.449997
,,255,98.430000
,,256,98.430000
,,257,98.440002
,,258,98.440002
,,259,98.440002
,,260,98.440002
,,261,98.449997
,,262,98.449997
,,263,98.449997
,,264,98.440002
,,265,98.440002
,,266,98.449997
,,267,98.430000
,,268,98.449997
,,269,98.430000
,,270,98.449997
,,271,98.440002
,,272,98.440002
,,273,98.430000
,,274,98.440002
,,275,98.440002
,,276,98.430000
,,277,98.430000
,,278,98.440002
,,279,98.440002
,,280,98.449997
,,281,98.440002
,,282,98.459999
,,283,98.440002
,,284,98.449997
,,285,98.430000
,,286,98.449997
,,287,98.449997
,,288,98.470001
,,289,98.449997
,,290,98.430000
,,291,98.440002
,,292,98.440002
,,293,98.440002
,,294,98.449997
,,295,98.459999
,,296,98.440002
,,297,98.449997
,,298,98.449997
,,299,98.440002
,,300,98.449997
,,301,98.449997
,,302,98.440002
,,303,98.440002
,,304,98.440002
,,305,98.430000
,,306,98.449997
,,307,98.440002
,,308,98.440002
,,309,98.459999
,,310,98.459999
,,311,98.440002
,,312,98.440002
,,313,98.449997
,,314,98.449997
,,315,98.449997
,,316,98.440002
,,317,98.449997
,,318,98.440002
,,319,98.440002
,,320,98.440002
,,321,98.449997
,,322,98.449997
,,323,98.449997
,,324,98.459999
,,325,98.440002
,,326,98.459999
,,327,98.440002
,,328,98.459999
,,329,98.430000
,,330,98.449997
,,331,98.440002
,,332,98.449997
,,333,98.440002
,,334,98.449997
,,335,98.440002
,,336,98.459999
,,337,98.440002
,,338,98.430000
,,339,98.449997
,,340,98.459999
,,341,98.449997
,,342,98.440002
,,343,98.449997
,,344,98.440002
,,345,98.449997
,,346,98.449997
,,347,98.440002
,,348,98.459999
,,349,98.449997
,,350,98.449997
,,351,98.449997
,,352,98.449997
,,353,98.440002
,,354,98.449997
,,355,98.430000
,,356,98.449997
,,357,98.430000
,,358,98.449997
,,359,98.449997
,,360,98.449997
,,361,98.449997
,,362,98.459999
,,363,98.440002
,,364,98.440002
,,365,98.440002
,,366,98.449997
,,367,98.440002
,,368,98.440002
,,369,98.430000
,,370,98.449997
,,371,98.470001
,,372,98.430000
,,373,98.440002
,,374,98.440002
,,375,98.440002
,,376,98.440002
,,377,98.459999
,,378,98.430000
,,379,98.440002
,,380,98.449997
,,381,98.440002
,,382,98.459999
,,383,98.430000
,,384,98.440002
,,385,98.440002
,,386,98.440002
,,387,98.440002
,,388,98.440002
,,389,98.440002
,,390,98.459999
,,391,98.430000
,,392,98.430000
,,393,98.440002
,,394,98.440002
,,395,98.419998
,,396,98.440002
,,397,98.440002
,,398,98.449997
,,399,98.459999
,,400,98.449997
,,401,98.449997
,,402,98.440002
,,403,98.449997
,,404,98.449997
,,405,98.459999
,,406,98.440002
,,407,98.459999
,,408,98.440002
,,409,98.449997
,,410,98.470001
,,411,98.459999
,,412,98.440002
,,413,98.449997
,,414,98.440002
,,415,98.440002
,,416,98.449997
,,417,98.449997
,,418,98.449997
,,419,98.430000
,,420,98.440002
,,421,98.440002
,,422,98.440002
,,423,98.440002
,,424,98.440002
,,425,98.459999
,,426,98.449997
,,427,98.430000
,,428,98.440002
,,429,98.449997
,,430,98.440002
,,431,98.449997
,,432,98.430000
,,433,98.449997
,,434,98.449997
,,435,98.449997
,,436,98.449997
,,437,98.440002
,,438,98.449997
,,439,98.459999
,,440,98.449997
,,441,98.440002
,,442,98.449997
,,443,98.440002
,,444,98.449997
,,445,98.459999
,,446,98.440002
,,447,98.449997
,,448,98.430000
,,449,98.459999
,,450,98.449997
,,451,98.440002
,,452,98.440002
,,453,98.449997
,,454,98.430000
,,455,98.440002
,,456,98.440002
,,457,98.449997
,,458,98.430000
,,459,98.449997
,,460,98.449997
,,461,98.449997
,,462,98.449997
,,463,98.459999
,,464,98.449997
,,465,98.440002
,,466,98.430000
,,467,98.459999
,,468,98.430000
,,469,98.440002
,,470,98.459999
,,471,98.440002
,,472,98.440002
,,473,98.449997
,,474,98.440002
,,475,98.449997
,,476,98.449997
,,477,98.459999
,,478,98.440002
,,479,98.430000
,,480,98.449997
,,481,98.449997
,,482,98.449997
,,483,98.449997
,,484,98.440002
,,485,98.430000
,,486,98.440002
,,487,98.449997
,,488,98.449997
,,489,98.449997
,,490,98.459999
,,491,98.440002
,,492,98.440002
,,493,98.440002
,,494,98.459999
,,495,98.440002
,,496,98.440002
,,497,98.440002
,,498,98.430000
,,499,98.449997
,,500,98.440002
,,501,98.449997
,,502,98.430000
,,503,98.459999
,,504,98.440002
,,505,98.449997
,,506,98.440002
,,507,98.449997
,,508,98.430000
,,509,98.449997
,,510,98.430000
,,511,98.449997
,,512,98.440002
,,513,98.440002
,,514,98.440002
,,515,98.440002
,,516,98.459999
,,517,98.440002
,,518,98.440002
,,519,98.440002
,,520,98.459999
,,521,98.459999
,,522,98.449997
,,523,98.449997
,,524,98.440002
,,525,98.430000
,,526,98.440002
,,527,98.440002
,,528,98.449997
,,529,98.449997
,,530,98.449997
,,531,98.449997
,,532,98.459999
,,533,98.449997
,,534,98.440002
,,535,98.440002
,,536,98.440002
,,537,98.430000
,,538,98.459999
,,539,98.449997
,,540,98.449997
,,541,98.440002
,,542,98.449997
,,543,98.449997
,,544,98.430000
,,545,98.449997
,,546,98.440002
,,547,98.440002
,,548,98.459999
,,549,98.430000
,,550,98.440002
,,551,98.449997
,,552,98.449997
,,553,98.440002
,,554,98.459999
,,555,98.459999
,,556,98.449997
,,557,98.440002
,,558,98.440002
,,559,98.440002
,,560,98.440002
,,561,98.440002
,,562,98.440002
,,563,98.440002
,,564,98.440002
,,565,98.449997
,,566,98.449997
,,567,98.449997
,,568,98.430000
,,569,98.449997
,,570,98.430000
,,571,98.449997
,,572,98.449997
,,573,98.459999
,,574,98.440002
,,575,98.449997
,,576,98.440002
,,577,98.440002
,,578,98.459999
,,579,98.459999
,,580,98.449997
,,581,98.440002
,,582,98.440002
,,583,98.440002
,,584,98.449997
,,585,98.440002
,,586,98.449997
,,587,98.449997
,,588,98.440002
,,589,98.449997
,,590,98.449997
,,591,98.449997
,,592,98.449997
,,593,98.440002
,,594,98.459999
,,595,98.459999
,,596,98.440002
,,597,98.449997
,,598,98.440002
,,599,98.449997
,,600,98.440002
,,601,98.459999
,,602,98.449997
,,603,98.449997
,,604,98.440002
,,605,98.440002
,,606,98.449997
,,607,98.459999
,,608,98.449997
,,609,98.459999
,,610,98.440002
,,611,98.449997
,,612,98.449997
,,613,98.430000
,,614,98.449997
,,615,98.449997
,,616,98.449997
,,617,98.440002
,,618,98.449997
,,619,98.440002
,,620,98.430000
,,621,98.470001
,,622,98.449997
,,623,98.449997
,,624,98.430000
,,625,98.440002
,,626,98.449997
,,627,98.459999
,,628,98.459999
,,629,98.440002
,,630,98.449997
,,631,98.440002
,,632,98.449997
,,633,98.449997
,,634,98.449997
,,635,98.440002
,,636,98.430000
,,637,98.449997
,,638,98.440002
,,639,98.449997
,,640,98.440002
,,641,98.430000
,,642,98.430000
,,643,98.440002
,,644,98.449997
,,645,98.440002
,,646,98.440002
,,647,98.449997
,,648,98.440002
,,649,98.459999
,,650,98.440002
,,651,98.440002
,,652,98.440002
,,653,98.449997
,,654,98.459999
,,655,98.440002
,,656,98.440002
,,657,98.440002
,,658,98.430000
,,659,98.440002
,,660,98.449997
,,661,98.430000
,,662,98.449997
,,663,98.430000
,,664,98.470001
,,665,98.440002
,,666,98.459999
,,667,98.430000
,,668,98.430000
,,669,98.459999
,,670,98.449997
,,671,98.449997
,,672,98.440002
,,673,98.449997
,,674,98.459999
,,675,98.449997
,,676,98.440002
,,677,98.430000
,,678,98.449997
,,679,98.440002
,,680,98.449997
,,681,98.430000
,,682,98.449997
,,683,98.440002
,,684,98.449997
,,685,98.449997
,,686,98.440002
,,687,98.440002
,,688,98.449997
,,689,98.430000
,,690,98.430000
,,691,98.440002
,,692,98.440002
,,693,98.459999
,,694,98.430000
,,695,98.440002
,,696,98.430000
,,697,98.430000
,,698,98.440002
,,699,98.440002
,,700,98.440002
,,701,98.449997
,,702,98.449997
,,703,98.440002
,,704,98.430000
,,705,98.440002
,,706,98.459999
,,707,98.449997
,,708,98.430000
,,709,98.440002
,,710,98.449997
,,711,98.449997
,,712,98.449997
,,713,98.459999
,,714,98.470001
,,715,98.449997
,,716,98.449997
,,717,98.440002
,,718,98.440002
,,719,98.449997
,,720,98.430000
,,721,98.419998
,,722,98.449997
,,723,98.440002
,,724,98.440002
,,725,98.449997
,,726,98.430000
,,727,98.459999
,,728,98.440002
,,729,98.430000
,,730,98.449997
,,731,98.449997
,,732,98.440002
,,733,98.430000
,,734,98.459999
,,735,98.440002
,,736,98.449997
,,737,98.449997
,,738,98.440002
,,739,98.449997
,,740,98.440002
,,741,98.449997
,,742,98.449997
,,743,98.459999
,,744,98.440002
,,745,98.430000
,,746,98.459999
,,747,98.459999
,,748,98.449997
,,749,98.440002
,,750,98.440002
,,751,98.449997
,,752,98.459999
,,753,98.440002
,,754,98.440002
,,755,98.459999
,,756,98.440002
,,757,98.440002
,,758,98.440002
,,759,98.449997
,,760,98.430000
,,761,98.440002
,,762,98.440002
,,763,98.449997
,,764,98.419998
,,765,98.430000
,,766,98.440002
,,767,98.430000
,,768,98.449997
,,769,98.449997
,,770,98.440002
,,771,98.440002
,,772,98.440002
,,773,98.440002
,,774,98.440002
,,775,98.430000
,,776,98.449997
,,777,98.440002
,,778,98.449997
,,779,98.449997
,,780,98.449997
,,781,98.449997
,,782,98.449997
,,783,98.449997
,,784,98.440002
,,785,98.440002
,,786,98.449997
,,787,98.459999
,,788,98.449997
,,789,98.440002
,,790,98.459999
,,791,98.430000
,,792,98.459999
,,793,98.440002
,,794,98.459999
,,795,98.430000
,,796,98.449997
,,797,98.440002
,,798,98.440002
,,799,98.449997
,,800,98.449997
,,801,98.440002
,,802,98.449997
,,803,98.459999
,,804,98.459999
,,805,98.440002
,,806,98.440002
,,807,98.449997
,,808,98.440002
,,809,98.430000
,,810,98.430000
,,811,98.459999
,,812,98.449997
,,813,98.449997
,,814,98.430000
,,815,98.430000
,,816,98.449997
,,817,98.430000
,,818,98.449997
,,819,98.449997
,,820,98.440002
,,821,98.449997
,,822,98.470001
,,823,98.440002
,,824,98.449997
,,825,98.449997
,,826,98.440002
,,827,98.449997
,,828,98.449997
,,829,98.440002
,,830,98.449997
,,831,98.440002
,,832,98.449997
,,833,98.430000
,,834,98.449997
,,835,98.440002
,,836,98.459999
,,837,98.440002
,,838,98.449997
,,839,98.449997
,,840,98.440002
,,841,98.449997
,,842,98.440002
,,843,98.430000
,,844,98.430000
,,845,98.440002
,,846,98.440002
,,847,98.430000
,,848,98.430000
,,849,98.440002
,,850,98.430000
,,851,98.430000
,,852,98.449997
,,853,98.449997
,,854,98.449997
,,855,98.459999
,,856,98.440002
,,857,98.459999
,,858,98.449997
,,859,98.449997
,,860,98.440002
,,861,98.449997
,,862,98.449997
,,863,98.440002
,,864,98.440002
,,865,98.459999
,,866,98.430000
,,867,98.440002
,,868,98.419998
,,869,98.449997
,,870,98.430000
,,871,98.440002
,,872,98.470001
,,873,98.440002
,,874,98.459999
,,875,98.430000
,,876,98.440002
,,877,98.459999
,,878,98.440002
,,879,98.430000
,,880,98.459999
,,881,98.440002
,,882,98.440002
,,883,98.449997
,,884,98.459999
,,885,98.449997
,,886,98.449997
,,887,98.449997
,,888,98.440002
,,889,98.430000
,,890,98.440002
,,891,98.449997
,,892,98.449997
,,893,98.430000
,,894,98.430000
,,895,98.449997
,,896,98.459999
,,897,98.430000
,,898,98.440002
,,899,98.459999
,,900,98.430000
,,901,98.449997
,,902,98.440002
,,903,98.440002
,,904,98.430000
,,905,98.440002
,,906,98.440002
,,907,98.449997
,,908,98.449997
,,909,98.440002
,,910,98.449997
,,911,98.449997
,,912,98.449997
,,913,98.440002
,,914,98.449997
,,915,98.449997
,,916,98.440002
,,917,98.449997
,,918,98.440002
,,919,98.440002
,,920,98.440002
,,921,98.449997
,,922,98.440002
,,923,98.440002
,,924,98.449997
,,925,98.459999
,,926,98.449997
,,927,98.440002
,,928,98.449997
,,929,98.449997
,,930,98.440002
,,931,98.430000
,,932,98.449997
,,933,98.449997
,,934,98.440002
,,935,98.459999
,,936,98.440002
,,937,98.449997
,,938,98.430000
,,939,98.440002
,,940,98.430000
,,941,98.430000
,,942,98.449997
,,943,98.449997
,,944,98.449997
,,945,98.440002
,,946,98.440002
,,947,98.440002
,,948,98.449997
,,949,98.449997
,,950,98.449997
,,951,98.440002
,,952,98.430000
,,953,98.419998
,,954,98.449997
,,955,98.449997
,,956,98.440002
,,957,98.449997
,,958,98.459999
,,959,98.449997
,,960,98.440002
,,961,98.440002
,,962,98.459999
,,963,98.440002
,,964,98.440002
,,965,98.459999
,,966,98.459999
,,967,98.440002
,,968,98.449997
,,969,98.440002
,,970,98.449997
,,971,98.449997
,,972,98.440002
,,973,98.459999
,,974,98.449997
,,975,98.449997
,,976,98.449997
,,977,98.449997
,,978,98.459999
,,979,98.449997
,,980,98.449997
,,981,98.419998
,,982,98.449997
,,983,98.440002
,,984,98.449997
,,985,98.440002
,,986,98.449997
,,987,98.459999
,,988,98.440002
,,989,98.449997
,,990,98.449997
,,991,98.440002
,,992,98.449997
,,993,98.459999
,,994,98.440002
,,995,98.449997
,,996,98.449997
,,997,98.440002
,,998,98.449997
,,999,98.430000
,,1000,98.430000
,,1001,98.449997
,,1002,98.449997
,,1003,98.430000
,,1004,98.440002
,,1005,98.459999
,,1006,98.440002
,,1007,98.449997
,,1008,98.449997
,,1009,98.459999
,,1010,98.440002
,,1011,98.449997
,,1012,98.430000
,,1013,98.440002
,,1014,98.430000
,,1015,98.440002
,,1016,98.440002
,,1017,98.449997
,,1018,98.449997
,,1019,98.449997
,,1020,98.440002
,,1021,98.440002
,,1022,98.449997
,,1023,98.430000
,2:
,,0,98.449997
,,1,98.449997
,,2,98.449997
,,3,98.440002
,,4,98.440002
,,5,98.449997
,,6,98.449997
,,7,98.449997
,,8,98.449997
,,9,98.449997
,,10,98.449997
,,11,98.449997
,,12,98.449997
,,13,98.449997
,,14,98.449997
,,15,98.449997
,,16,98.449997
,,17,98.440002
,,18,98.449997
,,19,98.449997
,,20,98.449997
,,21,98.449997
,,22,98.449997
,,23,98.440002
,,24,98.449997
,,25,98.449997
,,26,98.440002
,,27,98.449997
,,28,98.449997
,,29,98.440002
,,30,98.449997
,,31,98.449997
,,32,98.440002
,,33,98.449997
,,34,98.449997
,,35,98.449997
,,36,98.449997
,,37,98.449997
,,38,98.449997
,,39,98.449997
,,40,98.449997
,,41,98.440002
,,42,98.449997
,,43,98.440002
,,44,98.449997
,,45,98.440002
,,46,98.440002
,,47,98.440002
,,48,98.440002
,,49,98.449997
,,50,98.449997
,,51,98.440002
,,52,98.440002
,,53,98.449997
,,54,98.449997
,,55,98.440002
,,56,98.440002
,,57,98.449997
,,58,98.449997
,,59,98.440002
,,60,98.440002
,,61,98.449997
,,62,98.449997
,,63,98.440002
,,64,98.449997
,,65,98.449997
,,66,98.449997
,,67,98.449997
,,68,98.440002
,,69,98.449997
,,70,98.440002
,,71,98.449997
,,72,98.449997
,,73,98.449997
,,74,98.449997
,,75,98.440002
,,76,98.440002
,,77,98.449997
,,78,98.449997
,,79,98.449997
,,80,98.449997
,,81,98.449997
,,82,98.449997
,,83,98.449997
,,84,98.440002
,,85,98.440002
,,86,98.449997
,,87,98.449997
,,88,98.449997
,,89,98.449997
,,90,98.449997
,,91,98.449997
,,92,98.440002
,,93,98.449997
,,94,98.440002
,,95,98.449997
,,96,98.440002
,,97,98.440002
,,98,98.449997
,,99,98.440002
,,100,98.449997
,,101,98.449997
,,102,98.449997
,,103,98.440002
,,104,98.449997
,,105,98.449997
,,106,98.449997
,,107,98.449997
,,108,98.440002
,,109,98.449997
,,110,98.440002
,,111,98.449997
,,112,98.449997
,,113,98.449997
,,114,98.449997
,,115,98.440002
,,116,98.449997
,,117,98.440002
,,118,98.449997
,,119,98.440002
,,120,98.449997
,,121,98.440002
,,122,98.449997
,,123,98.440002
,,124,98.449997
,,125,98.449997
,,126,98.449997
,,127,98.449997
,,128,98.440002
,,129,98.449997
,,130,98.440002
,,131,98.440002
,,132,98.440002
,,133,98.440002
,,134,98.449997
,,135,98.440002
,,136,98.440002
,,137,98.449997
,,138,98.449997
,,139,98.449997
,,140,98.449997
,,141,98.449997
,,142,98.449997
,,143,98.440002
,,144,98.449997
,,145,98.440002
,,146,98.449997
,,147,98.449997
,,148,98.449997
,,149,98.449997
,,150,98.440002
,,151,98.449997
,,152,98.449997
,,153,98.449997
,,154,98.449997
,,155,98.440002
,,156,98.449997
,,157,98.440002
,,158,98.449997
,,159,98.449997
,,160,98.449997
,,161,98.449997
,,162,98.449997
,,163,98.449997
,,164,98.449997
,,165,98.449997
,,166,98.440002
,,167,98.440002
,,168,98.449997
,,169,98.440002
,,170,98.440002
,,171,98.449997
,,172,98.449997
,,173,98.449997
,,174,98.449997
,,175,98.449997
,,176,98.449997
,,177,98.440002
,,178,98.440002
,,179,98.449997
,,180,98.440002
,,181,98.440002
,,182,98.440002
,,183,98.449997
,,184,98.449997
,,185,98.440002
,,186,98.440002
,,187,98.440002
,,188,98.449997
,,189,98.449997
,,190,98.440002
,,191,98.440002
,,192,98.449997
,,193,98.449997
,,194,98.449997
,,195,98.449997
,,196,98.449997
,,197,98.449997
,,198,98.440002
,,199,98.449997
,,200,98.440002
,,201,98.449997
,,202,98.449997
,,203,98.449997
,,204,98.440002
,,205,98.449997
,,206,98.440002
,,207,98.440002
,,208,98.449997
,,209,98.449997
,,210,98.449997
,,211,98.449997
,,212,98.449997
,,213,98.440002
,,214,98.449997
,,215,98.449997
,,216,98.440002
,,217,98.449997
,,218,98.449997
,,219,98.440002
,,220,98.449997
,,221,98.440002
,,222,98.449997
,,223,98.449997
,,224,98.440002
,,225,98.449997
,,226,98.449997
,,227,98.440002
,,228,98.449997
,,229,98.449997
,,230,98.440002
,,231,98.449997
,,232,98.449997
,,233,98.440002
,,234,98.449997
,,235,98.449997
,,236,98.449997
,,237,98.449997
,,238,98.449997
,,239,98.449997
,,240,98.449997
,,241,98.449997
,,242,98.440002
,,243,98.449997
,,244,98.449997
,,245,98.449997
,,246,98.449997
,,247,98.449997
,,248,98.440002
,,249,98.449997
,,250,98.449997
,,251,98.440002
,,252,98.449997
,,253,98.440002
,,254,98.449997
,,255,98.440002
,,256,98.449997
,,257,98.449997
,,258,98.449997
,,259,98.449997
,,260,98.449997
,,261,98.449997
,,262,98.449997
,,263,98.440002
,,264,98.440002
,,265,98.449997
,,266,98.449997
,,267,98.449997
,,268,98.449997
,,269,98.449997
,,270,98.449997
,,271,98.449997
,,272,98.449997
,,273,98.449997
,,274,98.440002
,,275,98.449997
,,276,98.440002
,,277,98.449997
,,278,98.449997
,,279,98.449997
,,280,98.449997
,,281,98.449997
,,282,98.449997
,,283,98.449997
,,284,98.440002
,,285,98.440002
,,286,98.440002
,,287,98.449997
,,288,98.449997
,,289,98.449997
,,290,98.449997
,,291,98.449997
,,292,98.449997
,,293,98.449997
,,294,98.449997
,,295,98.449997
,,296,98.449997
,,297,98.449997
,,298,98.440002
,,299,98.449997
,,300,98.449997
,,301,98.449997
,,302,98.449997
,,303,98.440002
,,304,98.449997
,,305,98.449997
,,306,98.449997
,,307,98.440002
,,308,98.449997
,,309,98.449997
,,310,98.449997
,,311,98.449997
,,312,98.449997
,,313,98.440002
,,314,98.440002
,,315,98.449997
,,316,98.449997
,,317,98.449997
,,318,98.449997
,,319,98.449997
,,320,98.440002
,,321,98.449997
,,322,98.440002
,,323,98.449997
,,324,98.440002
,,325,98.449997
,,326,98.440002
,,327,98.440002
,,328,98.440002
,,329,98.449997
,,330,98.449997
,,331,98.449997
,,332,98.449997
,,333,98.440002
,,334,98.449997
,,335,98.440002
,,336,98.440002
,,337,98.449997
,,338,98.440002
,,339,98.449997
,,340,98.449997
,,341,98.449997
,,342,98.449997
,,343,98.449997
,,344,98.440002
,,345,98.449997
,,346,98.440002
,,347,98.440002
,,348,98.449997
,,349,98.440002
,,350,98.440002
,,351,98.449997
,,352,98.440002
,,353,98.440002
,,354,98.440002
,,355,98.449997
,,356,98.449997
,,357,98.449997
,,358,98.449997
,,359,98.449997
,,360,98.449997
,,361,98.449997
,,362,98.449997
,,363,98.449997
,,364,98.440002
,,365,98.449997
,,366,98.449997
,,367,98.449997
,,368,98.440002
,,369,98.449997
,,370,98.449997
,,371,98.449997
,,372,98.449997
,,373,98.449997
,,374,98.440002
,,375,98.440002
,,376,98.449997
,,377,98.449997
,,378,98.440002
,,379,98.449997
,,380,98.449997
,,381,98.449997
,,382,98.440002
,,383,98.449997
,,384,98.449997
,,385,98.440002
,,386,98.449997
,,387,98.449997
,,388,98.449997
,,389,98.449997
,,390,98.449997
,,391,98.440002
,,392,98.449997
,,393,98.440002
,,394,98.449997
,,395,98.449997
,,396,98.449997
,,397,98.440002
,,398,98.440002
,,399,98.440002
,,400,98.449997
,,401,98.440002
,,402,98.440002
,,403,98.449997
,,404,98.449997
,,405,98.440002
,,406,98.449997
,,407,98.449997
,,408,98.440002
,,409,98.449997
,,410,98.449997
,,411,98.449997
,,412,98.440002
,,413,98.449997
,,414,98.440002
,,415,98.449997
,,416,98.449997
,,417,98.449997
,,418,98.449997
,,419,98.440002
,,420,98.449997
,,421,98.449997
,,422,98.449997
,,423,98.449997
,,424,98.449997
,,425,98.449997
,,426,98.449997
,,427,98.449997
,,428,98.440002
,,429,98.449997
,,430,98.449997
,,431,98.449997
,,432,98.449997
,,433,98.449997
,,434,98.440002
,,435,98.449997
,,436,98.440002
,,437,98.449997
,,438,98.449997
,,439,98.449997
,,440,98.449997
,,441,98.449997
,,442,98.449997
,,443,98.449997
,,444,98.440002
,,445,98.449997
,,446,98.449997
,,447,98.449997
,,448,98.449997
,,449,98.449997
,,450,98.449997
,,451,98.449997
,,452,98.440002
,,453,98.449997
,,454,98.449997
,,455,98.449997
,,456,98.449997
,,457,98.449997
,,458,98.440002
,,459,98.449997
,,460,98.440002
,,461,98.449997
,,462,98.440002
,,463,98.449997
,,464,98.440002
,,465,98.449997
,,466,98.449997
,,467,98.440002
,,468,98.449997
,,469,98.449997
,,470,98.449997
,,471,98.440002
,,472,98.449997
,,473,98.449997
,,474,98.449997
,,475,98.449997
,,476,98.449997
,,477,98.449997
,,478,98.449997
,,479,98.449997
,,480,98.449997
,,481,98.449997
,,482,98.449997
,,483,98.449997
,,484,98.449997
,,485,98.440002
,,486,98.449997
,,487,98.440002
,,488,98.449997
,,489,98.449997
,,490,98.449997
,,491,98.449997
,,492,98.449997
,,493,98.449997
,,494,98.449997
,,495,98.449997
,,496,98.449997
,,497,98.449997
,,498,98.449997
,,499,98.449997
,,500,98.449997
,,501,98.449997
,,502,98.440002
,,503,98.440002
,,504,98.449997
,,505,98.440002
,,506,98.449997
,,507,98.440002
,,508,98.440002
,,509,98.440002
,,510,98.449997
,,511,98.449997
,,512,98.440002
,,513,98.449997
,,514,98.449997
,,515,98.449997
,,516,98.440002
,,517,98.449997
,,518,98.449997
,,519,98.449997
,,520,98.440002
,,521,98.449997
,,522,98.440002
,,523,98.449997
,,524,98.449997
,,525,98.440002
,,526,98.449997
,,527,98.449997
,,528,98.440002
,,529,98.449997
,,530,98.449997
,,531,98.440002
,,532,98.449997
,,533,98.440002
,,534,98.449997
,,535,98.440002
,,536,98.449997
,,537,98.440002
,,538,98.449997
,,539,98.449997
,,540,98.449997
,,541,98.449997
,,542,98.449997
,,543,98.449997
,,544,98.449997
,,545,98.449997
,,546,98.449997
,,547,98.440002
,,548,98.449997
,,549,98.449997
,,550,98.449997
,,551,98.449997
,,552,98.449997
,,553,98.440002
,,554,98.440002
,,555,98.449997
,,556,98.440002
,,557,98.449997
,,558,98.449997
,,559,98.440002
,,560,98.449997
,,561,98.440002
,,562,98.449997
,,563,98.449997
,,564,98.449997
,,565,98.440002
,,566,98.449997
,,567,98.449997
,,568,98.449997
,,569,98.449997
,,570,98.449997
,,571,98.440002
,,572,98.449997
,,573,98.449997
,,574,98.440002
,,575,98.440002
,,576,98.440002
,,577,98.449997
,,578,98.449997
,,579,98.449997
,,580,98.440002
,,581,98.449997
,,582,98.449997
,,583,98.449997
,,584,98.440002
,,585,98.440002
,,586,98.449997
,,587,98.440002
,,588,98.449997
,,589,98.449997
,,590,98.449997
,,591,98.449997
,,592,98.449997
,,593,98.449997
,,594,98.449997
,,595,98.449997
,,596,98.449997
,,597,98.449997
,,598,98.449997
,,599,98.449997
,,600,98.449997
,,601,98.449997
,,602,98.449997
,,603,98.449997
,,604,98.449997
,,605,98.440002
,,606,98.449997
,,607,98.449997
,,608,98.449997
,,609,98.440002
,,610,98.440002
,,611,98.440002
,,612,98.440002
,,613,98.449997
,,614,98.449997
,,615,98.449997
,,616,98.449997
,,617,98.449997
,,618,98.440002
,,619,98.440002
,,620,98.449997
,,621,98.449997
,,622,98.449997
,,623,98.449997
,,624,98.440002
,,625,98.440002
,,626,98.440002
,,627,98.449997
,,628,98.440002
,,629,98.440002
,,630,98.440002
,,631,98.449997
,,632,98.440002
,,633,98.449997
,,634,98.449997
,,635,98.449997
,,636,98.440002
,,637,98.440002
,,638,98.440002
,,639,98.449997
,,640,98.449997
,,641,98.449997
,,642,98.449997
,,643,98.449997
,,644,98.449997
,,645,98.449997
,,646,98.440002
,,647,98.440002
,,648,98.449997
,,649,98.440002
,,650,98.449997
,,651,98.449997
,,652,98.449997
,,653,98.440002
,,654,98.449997
,,655,98.449997
,,656,98.449997
,,657,98.440002
,,658,98.440002
,,659,98.449997
,,660,98.440002
,,661,98.449997
,,662,98.449997
,,663,98.449997
,,664,98.449997
,,665,98.449997
,,666,98.440002
,,667,98.440002
,,668,98.440002
,,669,98.449997
,,670,98.449997
,,671,98.449997
,,672,98.449997
,,673,98.449997
,,674,98.449997
,,675,98.440002
,,676,98.449997
,,677,98.449997
,,678,98.449997
,,679,98.449997
,,680,98.449997
,,681,98.440002
,,682,98.449997
,,683,98.440002
,,684,98.440002
,,685,98.449997
,,686,98.449997
,,687,98.449997
,,688,98.440002
,,689,98.449997
,,690,98.449997
,,691,98.449997
,,692,98.449997
,,693,98.449997
,,694,98.440002
,,695,98.449997
,,696,98.449997
,,697,98.449997
,,698,98.449997
,,699,98.440002
,,700,98.449997
,,701,98.440002
,,702,98.449997
,,703,98.440002
,,704,98.449997
,,705,98.440002
,,706,98.449997
,,707,98.449997
,,708,98.449997
,,709,98.440002
,,710,98.449997
,,711,98.440002
,,712,98.440002
,,713,98.449997
,,714,98.449997
,,715,98.449997
,,716,98.449997
,,717,98.449997
,,718,98.449997
,,719,98.449997
,,720,98.440002
,,721,98.449997
,,722,98.449997
,,723,98.449997
,,724,98.449997
,,725,98.449997
,,726,98.440002
,,727,98.449997
,,728,98.449997
,,729,98.449997
,,730,98.449997
,,731,98.449997
,,732,98.449997
,,733,98.449997
,,734,98.449997
,,735,98.440002
,,736,98.449997
,,737,98.440002
,,738,98.449997
,,739,98.440002
,,740,98.449997
,,741,98.449997
,,742,98.449997
,,743,98.440002
,,744,98.449997
,,745,98.449997
,,746,98.449997
,,747,98.440002
,,748,98.440002
,,749,98.449997
,,750,98.449997
,,751,98.449997
,,752,98.449997
,,753,98.449997
,,754,98.449997
,,755,98.449997
,,756,98.449997
,,757,98.449997
,,758,98.449997
,,759,98.449997
,,760,98.449997
,,761,98.449997
,,762,98.440002
,,763,98.440002
,,764,98.449997
,,765,98.449997
,,766,98.440002
,,767,98.449997
,,768,98.449997
,,769,98.440002
,,770,98.449997
,,771,98.449997
,,772,98.449997
,,773,98.449997
,,774,98.449997
,,775,98.449997
,,776,98.449997
,,777,98.449997
,,778,98.449997
,,779,98.440002
,,780,98.449997
,,781,98.440002
,,782,98.449997
,,783,98.449997
,,784,98.440002
,,785,98.440002
,,786,98.449997
,,787,98.449997
,,788,98.449997
,,789,98.440002
,,790,98.440002
,,791,98.440002
,,792,98.440002
,,793,98.449997
,,794,98.449997
,,795,98.449997
,,796,98.449997
,,797,98.440002
,,798,98.449997
,,799,98.449997
,,800,98.440002
,,801,98.449997
,,802,98.449997
,,803,98.449997
,,804,98.449997
,,805,98.440002
,,806,98.449997
,,807,98.449997
,,808,98.449997
,,809,98.449997
,,810,98.449997
,,811,98.449997
,,812,98.449997
,,813,98.440002
,,814,98.449997
,,815,98.449997
,,816,98.449997
,,817,98.449997
,,818,98.449997
,,819,98.449997
,,820,98.449997
,,821,98.449997
,,822,98.449997
,,823,98.449997
,,824,98.440002
,,825,98.449997
,,826,98.449997
,,827,98.449997
,,828,98.449997
,,829,98.440002
,,830,98.449997
,,831,98.449997
,,832,98.449997
,,833,98.449997
,,834,98.449997
,,835,98.449997
,,836,98.449997
,,837,98.449997
,,838,98.449997
,,839,98.449997
,,840,98.440002
,,841,98.449997
,,842,98.449997
,,843,98.449997
,,844,98.440002
,,845,98.449997
,,846,98.449997
,,847,98.449997
,,848,98.440002
,,849,98.449997
,,850,98.449997
,,851,98.449997
,,852,98.440002
,,853,98.449997
,,854,98.449997
,,855,98.440002
,,856,98.449997
,,857,98.449997
,,858,98.440002
,,859,98.449997
,,860,98.449997
,,861,98.449997
,,862,98.449997
,,863,98.449997
,,864,98.440002
,,865,98.449997
,,866,98.440002
,,867,98.449997
,,868,98.449997
,,869,98.440002
,,870,98.449997
,,871,98.449997
,,872,98.449997
,,873,98.449997
,,874,98.440002
,,875,98.449997
,,876,98.449997
,,877,98.449997
,,878,98.449997
,,879,98.449997
,,880,98.440002
,,881,98.449997
,,882,98.449997
,,883,98.440002
,,884,98.449997
,,885,98.440002
,,886,98.449997
,,887,98.440002
,,888,98.449997
,,889,98.449997
,,890,98.449997
,,891,98.440002
,,892,98.449997
,,893,98.440002
,,894,98.449997
,,895,98.440002
,,896,98.449997
,,897,98.440002
,,898,98.449997
,,899,98.449997
,,900,98.440002
,,901,98.440002
,,902,98.440002
,,903,98.440002
,,904,98.440002
,,905,98.449997
,,906,98.440002
,,907,98.440002
,,908,98.440002
,,909,98.440002
,,910,98.449997
,,911,98.440002
,,912,98.440002
,,913,98.449997
,,914,98.449997
,,915,98.440002
,,916,98.449997
,,917,98.440002
,,918,98.440002
,,919,98.449997
,,920,98.440002
,,921,98.449997
,,922,98.440002
,,923,98.449997
,,924,98.449997
,,925,98.440002
,,926,98.440002
,,927,98.449997
,,928,98.449997
,,929,98.449997
,,930,98.440002
,,931,98.440002
,,932,98.449997
,,933,98.449997
,,934,98.449997
,,935,98.440002
,,936,98.440002
,,937,98.440002
,,938,98.449997
,,939,98.440002
,,940,98.440002
,,941,98.449997
,,942,98.449997
,,943,98.449997
,,944,98.440002
,,945,98.449997
,,946,98.440002
,,947,98.449997
,,948,98.440002
,,949,98.449997
,,950,98.440002
,,951,98.449997
,,952,98.449997
,,953,98.440002
,,954,98.449997
,,955,98.449997
,,956,98.449997
,,957,98.440002
,,958,98.440002
,,959,98.449997
,,960,98.440002
,,961,98.440002
,,962,98.449997
,,963,98.449997
,,964,98.449997
,,965,98.449997
,,966,98.449997
,,967,98.440002
,,968,98.449997
,,969,98.449997
,,970,98.440002
,,971,98.449997
,,972,98.440002
,,973,98.440002
,,974,98.440002
,,975,98.449997
,,976,98.440002
,,977,98.449997
,,978,98.449997
,,979,98.449997
,,980,98.449997
,,981,98.449997
,,982,98.449997
,,983,98.449997
,,984,98.449997
,,985,98.449997
,,986,98.440002
,,987,98.440002
,,988,98.440002
,,989,98.440002
,,990,98.449997
,,991,98.449997
,,992,98.449997
,,993,98.449997
,,994,98.449997
,,995,98.440002
,,996,98.449997
,,997,98.449997
,,998,98.449997
,,999,98.440002
,,1000,98.449997
,,1001,98.449997
,,1002,98.449997
,,1003,98.440002
,,1004,98.449997
,,1005,98.449997
,,1006,98.440002
,,1007,98.449997
,,1008,98.449997
,,1009,98.440002
,,1010,98.440002
,,1011,98.440002
,,1012,98.449997
,,1013,98.440002
,,1014,98.449997
,,1015,98.449997
,,1016,98.440002
,,1017,98.449997
,,1018,98.449997
,,1019,98.440002
,,1020,98.449997
,,1021,98.449997
,,1022,98.449997
,,1023,98.440002
1:
,0:
,,0,98.480003
,,1,98.449997
,,2,98.459999
,,3,98.449997
,,4,98.470001
,,5,98.449997
,,6,98.449997
,,7,98.449997
,,8,98.489998
,,9,98.459999
,,10,98.449997
,,11,98.440002
,,12,98.440002
,,13,98.440002
,,14,98.440002
,,15,98.440002
,,16,98.449997
,,17,98.449997
,,18,98.470001
,,19,98.449997
,,20,98.459999
,,21,98.440002
,,22,98.470001
,,23,98.480003
,,24,98.470001
,,25,98.459999
,,26,98.440002
,,27,98.459999
,,28,98.470001
,,29,98.430000
,,30,98.489998
,,31,98.449997
,,32,98.459999
,,33,98.459999
,,34,98.480003
,,35,98.440002
,,36,98.489998
,,37,98.459999
,,38,98.489998
,,39,98.470001
,,40,98.459999
,,41,98.480003
,,42,98.430000
,,43,98.449997
,,44,98.459999
,,45,98.440002
,,46,98.449997
,,47,98.470001
,,48,98.440002
,,49,98.489998
,,50,98.449997
,,51,98.470001
,,52,98.449997
,,53,98.470001
,,54,98.449997
,,55,98.480003
,,56,98.459999
,,57,98.459999
,,58,98.449997
,,59,98.449997
,,60,98.459999
,,61,98.449997
,,62,98.480003
,,63,98.449997
,,64,98.480003
,,65,98.449997
,,66,98.480003
,,67,98.449997
,,68,98.480003
,,69,98.449997
,,70,98.480003
,,71,98.440002
,,72,98.459999
,,73,98.459999
,,74,98.489998
,,75,98.459999
,,76,98.449997
,,77,98.480003
,,78,98.459999
,,79,98.440002
,,80,98.470001
,,81,98.440002
,,82,98.459999
,,83,98.449997
,,84,98.470001
,,85,98.459999
,,86,98.440002
,,87,98.440002
,,88,98.489998
,,89,98.449997
,,90,98.430000
,,91,98.430000
,,92,98.440002
,,93,98.430000
,,94,98.470001
,,95,98.449997
,,96,98.489998
,,97,98.459999
,,98,98.459999
,,99,98.489998
,,100,98.430000
,,101,98.459999
,,102,98.449997
,,103,98.470001
,,104,98.449997
,,105,98.459999
,,106,98.449997
,,107,98.480003
,,108,98.470001
,,109,98.470001
,,110,98.440002
,,111,98.449997
,,112,98.449997
,,113,98.470001
,,114,98.470001
,,115,98.449997
,,116,98.440002
,,117,98.459999
,,118,98.459999
,,119,98.459999
,,120,98.470001
,,121,98.449997
,,122,98.449997
,,123,98.489998
,,124,98.440002
,,125,98.470001
,,126,98.459999
,,127,98.459999
,,128,98.459999
,,129,98.440002
,,130,98.459999
,,131,98.470001
,,132,98.430000
,,133,98.449997
,,134,98.500000
,,135,98.459999
,,136,98.470001
,,137,98.449997
,,138,98.430000
,,139,98.449997
,,140,98.449997
,,141,98.459999
,,142,98.470001
,,143,98.440002
,,144,98.430000
,,145,98.449997
,,146,98.470001
,,147,98.449997
,,148,98.459999
,,149,98.449997
,,150,98.470001
,,151,98.480003
,,152,98.470001
,,153,98.459999
,,154,98.449997
,,155,98.440002
,,156,98.459999
,,157,98.480003
,,158,98.459999
,,159,98.449997
,,160,98.470001
,,161,98.449997
,,162,98.459999
,,163,98.459999
,,164,98.470001
,,165,98.470001
,,166,98.449997
,,167,98.480003
,,168,98.459999
,,169,98.449997
,,170,98.449997
,,171,98.470001
,,172,98.430000
,,173,98.449997
,,174,98.459999
,,175,98.449997
,,176,98.430000
,,177,98.440002
,,178,98.440002
,,179,98.449997
,,180,98.449997
,,181,98.459999
,,182,98.449997
,,183,98.459999
,,184,98.459999
,,185,98.459999
,,186,98.449997
,,187,98.440002
,,188,98.449997
,,189,98.449997
,,190,98.459999
,,191,98.449997
,,192,98.459999
,,193,98.480003
,,194,98.459999
,,195,98.459999
,,196,98.480003
,,197,98.419998
,,198,98.459999
,,199,98.449997
,,200,98.470001
,,201,98.440002
,,202,98.449997
,,203,98.440002
,,204,98.480003
,,205,98.440002
,,206,98.470001
,,207,98.470001
,,208,98.449997
,,209,98.440002
,,210,98.480003
,,211,98.449997
,,212,98.470001
,,213,98.449997
,,214,98.459999
,,215,98.459999
,,216,98.449997
,,217,98.459999
,,218,98.480003
,,219,98.449997
,,220,98.449997
,,221,98.440002
,,222,98.459999
,,223,98.449997
,,224,98.449997
,,225,98.459999
,,226,98.489998
,,227,98.440002
,,228,98.470001
,,229,98.440002
,,230,98.470001
,,231,98.449997
,,232,98.459999
,,233,98.500000
,,234,98.440002
,,235,98.440002
,,236,98.449997
,,237,98.430000
,,238,98.459999
,,239,98.430000
,,240,98.449997
,,241,98.459999
,,242,98.459999
,,243,98.449997
,,244,98.449997
,,245,98.459999
,,246,98.449997
,,247,98.459999
,,248,98.419998
,,249,98.459999
,,250,98.459999
,,251,98.449997
,,252,98.459999
,,253,98.500000
,,254,98.459999
,,255,98.470001
,,256,98.489998
,,257,98.459999
,,258,98.449997
,,259,98.470001
,,260,98.449997
,,261,98.459999
,,262,98.459999
,,263,98.500000
,,264,98.459999
,,265,98.470001
,,266,98.449997
,,267,98.449997
,,268,98.449997
,,269,98.449997
,,270,98.480003
,,271,98.449997
,,272,98.449997
,,273,98.459999
,,274,98.459999
,,275,98.449997
,,276,98.440002
,,277,98.440002
,,278,98.459999
,,279,98.449997
,,280,98.459999
,,281,98.480003
,,282,98.419998
,,283,98.430000
,,284,98.449997
,,285,98.459999
,,286,98.440002
,,287,98.500000
,,288,98.459999
,,289,98.480003
,,290,98.449997
,,291,98.480003
,,292,98.449997
,,293,98.449997
,,294,98.419998
,,295,98.480003
,,296,98.459999
,,297,98.440002
,,298,98.459999
,,299,98.449997
,,300,98.470001
,,301,98.440002
,,302,98.449997
,,303,98.430000
,,304,98.440002
,,305,98.449997
,,306,98.430000
,,307,98.489998
,,308,98.470001
,,309,98.449997
,,310,98.459999
,,311,98.459999
,,312,98.480003
,,313,98.480003
,,314,98.459999
,,315,98.500000
,,316,98.440002
,,317,98.459999
,,318,98.449997
,,319,98.459999
,,320,98.430000
,,321,98.510002
,,322,98.440002
,,323,98.459999
,,324,98.459999
,,325,98.449997
,,326,98.459999
,,327,98.470001
,,328,98.470001
,,329,98.449997
,,330,98.430000
,,331,98.440002
,,332,98.430000
,,333,98.449997
,,334,98.449997
,,335,98.449997
,,336,98.430000
,,337,98.459999
,,338,98.449997
,,339,98.449997
,,340,98.459999
,,341,98.470001
,,342,98.449997
,,343,98.470001
,,344,98.449997
,,345,98.489998
,,346,98.459999
,,347,98.459999
,,348,98.459999
,,349,98.470001
,,350,98.470001
,,351,98.449997
,,352,98.440002
,,353,98.440002
,,354,98.430000
,,355,98.449997
,,356,98.489998
,,357,98.480003
,,358,98.459999
,,359,98.449997
,,360,98.449997
,,361,98.440002
,,362,98.459999
,,363,98.449997
,,364,98.470001
,,365,98.470001
,,366,98.459999
,,367,98.459999
,,368,98.440002
,,369,98.449997
,,370,98.470001
,,371,98.430000
,,372,98.449997
,,373,98.459999
,,374,98.459999
,,375,98.459999
,,376,98.459999
,,377,98.480003
,,378,98.449997
,,379,98.459999
,,380,98.430000
,,381,98.459999
,,382,98.440002
,,383,98.459999
,,384,98.480003
,,385,98.470001
,,386,98.470001
,,387,98.440002
,,388,98.459999
,,389,98.449997
,,390,98.470001
,,391,98.470001
,,392,98.440002
,,393,98.459999
,,394,98.480003
,,395,98.470001
,,396,98.480003
,,397,98.470001
,,398,98.449997
,,399,98.440002
,,400,98.449997
,,401,98.470001
,,402,98.440002
,,403,98.440002
,,404,98.470001
,,405,98.459999
,,406,98.459999
,,407,98.449997
,,408,98.440002
,,409,98.449997
,,410,98.470001
,,411,98.440002
,,412,98.480003
,,413,98.459999
,,414,98.449997
,,415,98.440002
,,416,98.440002
,,417,98.470001
,,418,98.440002
,,419,98.449997
,,420,98.489998
,,421,98.459999
,,422,98.459999
,,423,98.459999
,,424,98.470001
,,425,98.470001
,,426,98.470001
,,427,98.470001
,,428,98.440002
,,429,98.449997
,,430,98.459999
,,431,98.440002
,,432,98.459999
,,433,98.430000
,,434,98.440002
,,435,98.430000
,,436,98.449997
,,437,98.440002
,,438,98.449997
,,439,98.459999
,,440,98.459999
,,441,98.459999
,,442,98.459999
,,443,98.449997
,,444,98.449997
,,445,98.459999
,,446,98.440002
,,447,98.470001
,,448,98.459999
,,449,98.449997
,,450,98.459999
,,451,98.430000
,,452,98.470001
,,453,98.480003
,,454,98.449997
,,455,98.449997
,,456,98.480003
,,457,98.480003
,,458,98.480003
,,459,98.459999
,,460,98.440002
,,461,98.470001
,,462,98.449997
,,463,98.440002
,,464,98.449997
,,465,98.459999
,,466,98.440002
,,467,98.470001
,,468,98.480003
,,469,98.449997
,,470,98.449997
,,471,98.459999
,,472,98.470001
,,473,98.470001
,,474,98.459999
,,475,98.470001
,,476,98.449997
,,477,98.459999
,,478,98.449997
,,479,98.459999
,,480,98.440002
,,481,98.480003
,,482,98.449997
,,483,98.459999
,,484,98.489998
,,485,98.470001
,,486,98.449997
,,487,98.500000
,,488,98.459999
,,489,98.459999
,,490,98.449997
,,491,98.430000
,,492,98.459999
,,493,98.430000
,,494,98.440002
,,495,98.459999
,,496,98.470001
,,497,98.470001
,,498,98.459999
,,499,98.470001
,,500,98.459999
,,501,98.470001
,,502,98.430000
,,503,98.459999
,,504,98.440002
,,505,98.459999
,,506,98.440002
,,507,98.449997
,,508,98.470001
,,509,98.419998
,,510,98.480003
,,511,98.449997
,,512,98.449997
,,513,98.449997
,,514,98.440002
,,515,98.449997
,,516,98.480003
,,517,98.489998
,,518,98.459999
,,519,98.470001
,,520,98.419998
,,521,98.459999
,,522,98.449997
,,523,98.449997
,,524,98.459999
,,525,98.449997
,,526,98.470001
,,527,98.459999
,,528,98.500000
,,529,98.470001
,,530,98.459999
,,531,98.459999
,,532,98.480003
,,533,98.449997
,,534,98.440002
,,535,98.470001
,,536,98.449997
,,537,98.470001
,,538,98.449997
,,539,98.440002
,,540,98.449997
,,541,98.459999
,,542,98.470001
,,543,98.440002
,,544,98.459999
,,545,98.440002
,,546,98.480003
,,547,98.430000
,,548,98.459999
,,549,98.459999
,,550,98.459999
,,551,98.500000
,,552,98.449997
,,553,98.480003
,,554,98.449997
,,555,98.449997
,,556,98.449997
,,557,98.480003
,,558,98.440002
,,559,98.480003
,,560,98.480003
,,561,98.480003
,,562,98.470001
,,563,98.440002
,,564,98.459999
,,565,98.440002
,,566,98.449997
,,567,98.459999
,,568,98.440002
,,569,98.440002
,,570,98.459999
,,571,98.449997
,,572,98.470001
,,573,98.449997
,,574,98.430000
,,575,98.440002
,,576,98.480003
,,577,98.480003
,,578,98.449997
,,579,98.449997
,,580,98.449997
,,581,98.440002
,,582,98.440002
,,583,98.449997
,,584,98.440002
,,585,98.470001
,,586,98.449997
,,587,98.449997
,,588,98.459999
,,589,98.449997
,,590,98.459999
,,591,98.430000
,,592,98.459999
,,593,98.449997
,,594,98.440002
,,595,98.470001
,,596,98.449997
,,597,98.459999
,,598,98.440002
,,599,98.470001
,,600,98.449997
,,601,98.449997
,,602,98.449997
,,603,98.470001
,,604,98.440002
,,605,98.440002
,,606,98.440002
,,607,98.470001
,,608,98.440002
,,609,98.449997
,,610,98.480003
,,611,98.510002
,,612,98.459999
,,613,98.470001
,,614,98.440002
,,615,98.470001
,,616,98.459999
,,617,98.470001
,,618,98.459999
,,619,98.500000
,,620,98.470001
,,621,98.459999
,,622,98.489998
,,623,98.480003
,,624,98.449997
,,625,98.470001
,,626,98.459999
,,627,98.480003
,,628,98.449997
,,629,98.440002
,,630,98.470001
,,631,98.459999
,,632,98.440002
,,633,98.449997
,,634,98.449997
,,635,98.459999
,,636,98.459999
,,637,98.449997
,,638,98.470001
,,639,98.449997
,,640,98.430000
,,641,98.449997
,,642,98.440002
,,643,98.459999
,,644,98.440002
,,645,98.470001
,,646,98.470001
,,647,98.459999
,,648,98.459999
,,649,98.449997
,,650,98.459999
,,651,98.449997
,,652,98.440002
,,653,98.449997
,,654,98.480003
,,655,98.470001
,,656,98.480003
,,657,98.449997
,,658,98.470001
,,659,98.430000
,,660,98.459999
,,661,98.440002
,,662,98.449997
,,663,98.430000
,,664,98.470001
,,665,98.449997
,,666,98.449997
,,667,98.440002
,,668,98.470001
,,669,98.440002
,,670,98.440002
,,671,98.449997
,,672,98.480003
,,673,98.470001
,,674,98.470001
,,675,98.470001
,,676,98.449997
,,677,98.470001
,,678,98.480003
,,679,98.449997
,,680,98.430000
,,681,98.480003
,,682,98.470001
,,683,98.449997
,,684,98.440002
,,685,98.480003
,,686,98.459999
,,687,98.440002
,,688,98.480003
,,689,98.470001
,,690,98.449997
,,691,98.430000
,,692,98.449997
,,693,98.480003
,,694,98.470001
,,695,98.470001
,,696,98.449997
,,697,98.459999
,,698,98.459999
,,699,98.470001
,,700,98.459999
,,701,98.459999
,,702,98.449997
,,703,98.440002
,,704,98.480003
,,705,98.440002
,,706,98.440002
,,707,98.449997
,,708,98.459999
,,709,98.449997
,,710,98.440002
,,711,98.470001
,,712,98.470001
,,713,98.459999
,,714,98.449997
,,715,98.440002
,,716,98.449997
,,717,98.449997
,,718,98.440002
,,719,98.449997
,,720,98.459999
,,721,98.449997
,,722,98.459999
,,723,98.459999
,,724,98.459999
,,725,98.449997
,,726,98.459999
,,727,98.470001
,,728,98.480003
,,729,98.459999
,,730,98.480003
,,731,98.449997
,,732,98.459999
,,733,98.480003
,,734,98.449997
,,735,98.470001
,,736,98.440002
,,737,98.480003
,,738,98.480003
,,739,98.449997
,,740,98.489998
,,741,98.480003
,,742,98.480003
,,743,98.459999
,,744,98.440002
,,745,98.459999
,,746,98.459999
,,747,98.470001
,,748,98.449997
,,749,98.449997
,,750,98.449997
,,751,98.430000
,,752,98.449997
,,753,98.440002
,,754,98.440002
,,755,98.449997
,,756,98.449997
,,757,98.449997
,,758,98.459999
,,759,98.459999
,,760,98.459999
,,761,98.480003
,,762,98.449997
,,763,98.440002
,,764,98.459999
,,765,98.459999
,,766,98.449997
,,767,98.459999
,,768,98.459999
,,769,98.449997
,,770,98.440002
,,771,98.459999
,,772,98.459999
,,773,98.449997
,,774,98.440002
,,775,98.470001
,,776,98.449997
,,777,98.449997
,,778,98.449997
,,779,98.459999
,,780,98.459999
,,781,98.449997
,,782,98.459999
,,783,98.449997
,,784,98.459999
,,785,98.470001
,,786,98.440002
,,787,98.449997
,,788,98.440002
,,789,98.449997
,,790,98.459999
,,791,98.449997
,,792,98.440002
,,793,98.470001
,,794,98.449997
,,795,98.449997
,,796,98.470001
,,797,98.449997
,,798,98.459999
,,799,98.470001
,,800,98.459999
,,801,98.449997
,,802,98.449997
,,803,98.470001
,,804,98.440002
,,805,98.459999
,,806,98.449997
,,807,98.440002
,,808,98.449997
,,809,98.440002
,,810,98.459999
,,811,98.449997
,,812,98.430000
,,813,98.449997
,,814,98.480003
,,815,98.459999
,,816,98.440002
,,817,98.449997
,,818,98.480003
,,819,98.449997
,,820,98.459999
,,821,98.459999
,,822,98.459999
,,823,98.500000
,,824,98.459999
,,825,98.459999
,,826,98.470001
,,827,98.470001
,,828,98.470001
,,829,98.459999
,,830,98.419998
,,831,98.449997
,,832,98.440002
,,833,98.440002
,,834,98.470001
,,835,98.449997
,,836,98.480003
,,837,98.449997
,,838,98.449997
,,839,98.480003
,,840,98.440002
,,841,98.449997
,,842,98.440002
,,843,98.440002
,,844,98.449997
,,845,98.449997
,,846,98.419998
,,847,98.480003
,,848,98.459999
,,849,98.459999
,,850,98.449997
,,851,98.459999
,,852,98.459999
,,853,98.470001
,,854,98.459999
,,855,98.459999
,,856,98.489998
,,857,98.459999
,,858,98.449997
,,859,98.459999
,,860,98.440002
,,861,98.470001
,,862,98.459999
,,863,98.449997
,,864,98.470001
,,865,98.459999
,,866,98.480003
,,867,98.459999
,,868,98.470001
,,869,98.449997
,,870,98.459999
,,871,98.440002
,,872,98.449997
,,873,98.430000
,,874,98.449997
,,875,98.480003
,,876,98.449997
,,877,98.449997
,,878,98.489998
,,879,98.470001
,,880,98.449997
,,881,98.440002
,,882,98.440002
,,883,98.430000
,,884,98.470001
,,885,98.480003
,,886,98.419998
,,887,98.459999
,,888,98.459999
,,889,98.440002
,,890,98.459999
,,891,98.480003
,,892,98.470001
,,893,98.430000
,,894,98.480003
,,895,98.470001
,,896,98.449997
,,897,98.440002
,,898,98.470001
,,899,98.459999
,,900,98.500000
,,901,98.480003
,,902,98.489998
,,903,98.449997
,,904,98.440002
,,905,98.449997
,,906,98.470001
,,907,98.440002
,,908,98.470001
,,909,98.449997
,,910,98.470001
,,911,98.449997
,,912,98.440002
,,913,98.459999
,,914,98.470001
,,915,98.440002
,,916,98.449997
,,917,98.459999
,,918,98.489998
,,919,98.449997
,,920,98.470001
,,921,98.430000
,,922,98.470001
,,923,98.459999
,,924,98.489998
,,925,98.430000
,,926,98.449997
,,927,98.459999
,,928,98.470001
,,929,98.440002
,,930,98.449997
,,931,98.480003
,,932,98.449997
,,933,98.459999
,,934,98.459999
,,935,98.470001
,,936,98.480003
,,937,98.440002
,,938,98.459999
,,939,98.459999
,,940,98.459999
,,941,98.430000
,,942,98.480003
,,943,98.470001
,,944,98.480003
,,945,98.459999
,,946,98.470001
,,947,98.470001
,,948,98.480003
,,949,98.449997
,,950,98.449997
,,951,98.459999
,,952,98.470001
,,953,98.459999
,,954,98.470001
,,955,98.440002
,,956,98.459999
,,957,98.459999
,,958,98.470001
,,959,98.459999
,,960,98.500000
,,961,98.449997
,,962,98.480003
,,963,98.459999
,,964,98.449997
,,965,98.440002
,,966,98.459999
,,967,98.500000
,,968,98.449997
,,969,98.470001
,,970,98.449997
,,971,98.449997
,,972,98.449997
,,973,98.449997
,,974,98.440002
,,975,98.430000
,,976,98.449997
,,977,98.500000
,,978,98.449997
,,979,98.440002
,,980,98.470001
,,981,98.449997
,,982,98.449997
,,983,98.480003
,,984,98.480003
,,985,98.480003
,,986,98.470001
,,987,98.449997
,,988,98.459999
,,989,98.480003
,,990,98.440002
,,991,98.449997
,,992,98.449997
,,993,98.459999
,,994,98.470001
,,995,98.470001
,,996,98.480003
,,997,98.459999
,,998,98.459999
,,999,98.470001
,,1000,98.459999
,,1001,98.459999
,,1002,98.459999
,,1003,98.459999
,,1004,98.470001
,,1005,98.410004
,,1006,98.449997
,,1007,98.459999
,,1008,98.470001
,,1009,98.489998
,,1010,98.459999
,,1011,98.419998
,,1012,98.449997
,,1013,98.470001
,,1014,98.440002
,,1015,98.440002
,,1016,98.480003
,,1017,98.459999
,,1018,98.440002
,,1019,98.430000
,,1020,98.449997
,,1021,98.480003
,,1022,98.470001
,,1023,98.449997
,1:
,,0,98.449997
,,1,98.449997
,,2,98.440002
,,3,98.449997
,,4,98.440002
,,5,98.449997
,,6,98.440002
,,7,98.449997
,,8,98.470001
,,9,98.440002
,,10,98.449997
,,11,98.449997
,,12,98.440002
,,13,98.459999
,,14,98.449997
,,15,98.440002
,,16,98.459999
,,17,98.449997
,,18,98.440002
,,19,98.449997
,,20,98.449997
,,21,98.449997
,,22,98.430000
,,23,98.449997
,,24,98.440002
,,25,98.440002
,,26,98.449997
,,27,98.449997
,,28,98.440002
,,29,98.459999
,,30,98.449997
,,31,98.449997
,,32,98.430000
,,33,98.430000
,,34,98.470001
,,35,98.449997
,,36,98.449997
,,37,98.449997
,,38,98.440002
,,39,98.449997
,,40,98.449997
,,41,98.440002
,,42,98.449997
,,43,98.449997
,,44,98.440002
,,45,98.440002
,,46,98.470001
,,47,98.459999
,,48,98.449997
,,49,98.470001
,,50,98.449997
,,51,98.449997
,,52,98.440002
,,53,98.449997
,,54,98.449997
,,55,98.449997
,,56,98.459999
,,57,98.449997
,,58,98.440002
,,59,98.459999
,,60,98.449997
,,61,98.440002
,,62,98.449997
,,63,98.430000
,,64,98.459999
,,65,98.480003
,,66,98.440002
,,67,98.459999
,,68,98.430000
,,69,98.430000
,,70,98.430000
,,71,98.459999
,,72,98.440002
,,73,98.440002
,,74,98.440002
,,75,98.459999
,,76,98.459999
,,77,98.459999
,,78,98.440002
,,79,98.449997
,,80,98.430000
,,81,98.449997
,,82,98.430000
,,83,98.470001
,,84,98.440002
,,85,98.459999
,,86,98.449997
,,87,98.440002
,,88,98.440002
,,89,98.449997
,,90,98.440002
,,91,98.470001
,,92,98.449997
,,93,98.440002
,,94,98.459999
,,95,98.449997
,,96,98.449997
,,97,98.440002
,,98,98.449997
,,99,98.459999
,,100,98.440002
,,101,98.449997
,,102,98.440002
,,103,98.440002
,,104,98.440002
,,105,98.430000
,,106,98.449997
,,107,98.459999
,,108,98.449997
,,109,98.440002
,,110,98.480003
,,111,98.440002
,,112,98.440002
,,113,98.459999
,,114,98.459999
,,115,98.459999
,,116,98.470001
,,117,98.449997
,,118,98.449997
,,119,98.440002
,,120,98.449997
,,121,98.449997
,,122,98.459999
,,123,98.459999
,,124,98.449997
,,125,98.449997
,,126,98.449997
,,127,98.459999
,,128,98.449997
,,129,98.449997
,,130,98.449997
,,131,98.440002
,,132,98.449997
,,133,98.459999
,,134,98.449997
,,135,98.459999
,,136,98.459999
,,137,98.440002
,,138,98.470001
,,139,98.449997
,,140,98.440002
,,141,98.459999
,,142,98.449997
,,143,98.459999
,,144,98.459999
,,145,98.470001
,,146,98.449997
,,147,98.449997
,,148,98.449997
,,149,98.440002
,,150,98.430000
,,151,98.449997
,,152,98.459999
,,153,98.440002
,,154,98.449997
,,155,98.440002
,,156,98.459999
,,157,98.449997
,,158,98.449997
,,159,98.449997
,,160,98.440002
,,161,98.449997
,,162,98.459999
,,163,98.440002
,,164,98.440002
,,165,98.459999
,,166,98.459999
,,167,98.449997
,,168,98.440002
,,169,98.449997
,,170,98.440002
,,171,98.449997
,,172,98.440002
,,173,98.449997
,,174,98.449997
,,175,98.459999
,,176,98.449997
,,177,98.440002
,,178,98.449997
,,179,98.459999
,,180,98.449997
,,181,98.449997
,,182,98.449997
,,183,98.470001
,,184,98.440002
,,185,98.440002
,,186,98.449997
,,187,98.430000
,,188,98.459999
,,189,98.440002
,,190,98.449997
,,191,98.449997
,,192,98.449997
,,193,98.440002
,,194,98.489998
,,195,98.440002
,,196,98.470001
,,197,98.459999
,,198,98.440002
,,199,98.459999
,,200,98.430000
,,201,98.449997
,,202,98.440002
,,203,98.480003
,,204,98.449997
,,205,98.449997
,,206,98.440002
,,207,98.430000
,,208,98.440002
,,209,98.440002
,,210,98.459999
,,211,98.440002
,,212,98.449997
,,213,98.449997
,,214,98.459999
,,215,98.449997
,,216,98.449997
,,217,98.449997
,,218,98.440002
,,219,98.459999
,,220,98.449997
,,221,98.430000
,,222,98.440002
,,223,98.449997
,,224,98.440002
,,225,98.459999
,,226,98.430000
,,227,98.449997
,,228,98.449997
,,229,98.440002
,,230,98.459999
,,231,98.459999
,,232,98.449997
,,233,98.449997
,,234,98.449997
,,235,98.440002
,,236,98.449997
,,237,98.449997
,,238,98.449997
,,239,98.449997
,,240,98.449997
,,241,98.449997
,,242,98.440002
,,243,98.440002
,,244,98.459999
,,245,98.440002
,,246,98.440002
,,247,98.449997
,,248,98.440002
,,249,98.459999
,,250,98.449997
,,251,98.459999
,,252,98.430000
,,253,98.440002
,,254,98.440002
,,255,98.440002
,,256,98.440002
,,257,98.449997
,,258,98.440002
,,259,98.459999
,,260,98.449997
,,261,98.440002
,,262,98.449997
,,263,98.449997
,,264,98.440002
,,265,98.449997
,,266,98.440002
,,267,98.449997
,,268,98.440002
,,269,98.440002
,,270,98.440002
,,271,98.459999
,,272,98.449997
,,273,98.430000
,,274,98.440002
,,275,98.440002
,,276,98.440002
,,277,98.470001
,,278,98.440002
,,279,98.449997
,,280,98.449997
,,281,98.459999
,,282,98.449997
,,283,98.440002
,,284,98.459999
,,285,98.449997
,,286,98.449997
,,287,98.440002
,,288,98.459999
,,289,98.449997
,,290,98.440002
,,291,98.449997
,,292,98.440002
,,293,98.449997
,,294,98.440002
,,295,98.449997
,,296,98.440002
,,297,98.440002
,,298,98.449997
,,299,98.430000
,,300,98.430000
,,301,98.449997
,,302,98.440002
,,303,98.449997
,,304,98.430000
,,305,98.440002
,,306,98.440002
,,307,98.430000
,,308,98.449997
,,309,98.440002
,,310,98.459999
,,311,98.449997
,,312,98.470001
,,313,98.480003
,,314,98.470001
,,315,98.449997
,,316,98.459999
,,317,98.440002
,,318,98.449997
,,319,98.449997
,,320,98.449997
,,321,98.449997
,,322,98.440002
,,323,98.459999
,,324,98.440002
,,325,98.440002
,,326,98.449997
,,327,98.449997
,,328,98.440002
,,329,98.470001
,,330,98.449997
,,331,98.440002
,,332,98.440002
,,333,98.470001
,,334,98.449997
,,335,98.440002
,,336,98.449997
,,337,98.440002
,,338,98.449997
,,339,98.459999
,,340,98.449997
,,341,98.459999
,,342,98.449997
,,343,98.440002
,,344,98.449997
,,345,98.440002
,,346,98.449997
,,347,98.449997
,,348,98.449997
,,349,98.449997
,,350,98.449997
,,351,98.470001
,,352,98.449997
,,353,98.449997
,,354,98.430000
,,355,98.430000
,,356,98.449997
,,357,98.449997
,,358,98.440002
,,359,98.470001
,,360,98.440002
,,361,98.459999
,,362,98.470001
,,363,98.459999
,,364,98.449997
,,365,98.459999
,,366,98.449997
,,367,98.459999
,,368,98.449997
,,369,98.449997
,,370,98.440002
,,371,98.440002
,,372,98.440002
,,373,98.459999
,,374,98.430000
,,375,98.459999
,,376,98.449997
,,377,98.470001
,,378,98.449997
,,379,98.419998
,,380,98.449997
,,381,98.459999
,,382,98.459999
,,383,98.449997
,,384,98.449997
,,385,98.449997
,,386,98.459999
,,387,98.440002
,,388,98.470001
,,389,98.440002
,,390,98.459999
,,391,98.449997
,,392,98.449997
,,393,98.449997
,,394,98.459999
,,395,98.449997
,,396,98.440002
,,397,98.449997
,,398,98.449997
,,399,98.449997
,,400,98.440002
,,401,98.440002
,,402,98.449997
,,403,98.459999
,,404,98.459999
,,405,98.440002
,,406,98.449997
,,407,98.459999
,,408,98.449997
,,409,98.449997
,,410,98.440002
,,411,98.449997
,,412,98.449997
,,413,98.430000
,,414,98.449997
,,415,98.449997
,,416,98.449997
,,417,98.459999
,,418,98.440002
,,419,98.449997
,,420,98.449997
,,421,98.449997
,,422,98.459999
,,423,98.449997
,,424,98.449997
,,425,98.449997
,,426,98.440002
,,427,98.430000
,,428,98.470001
,,429,98.470001
,,430,98.440002
,,431,98.449997
,,432,98.430000
,,433,98.440002
,,434,98.440002
,,435,98.459999
,,436,98.440002
,,437,98.459999
,,438,98.459999
,,439,98.449997
,,440,98.440002
,,441,98.449997
,,442,98.449997
,,443,98.440002
,,444,98.449997
,,445,98.449997
,,446,98.449997
,,447,98.440002
,,448,98.440002
,,449,98.449997
,,450,98.449997
,,451,98.440002
,,452,98.440002
,,453,98.449997
,,454,98.449997
,,455,98.449997
,,456,98.440002
,,457,98.440002
,,458,98.449997
,,459,98.459999
,,460,98.449997
,,461,98.449997
,,462,98.449997
,,463,98.440002
,,464,98.449997
,,465,98.459999
,,466,98.449997
,,467,98.449997
,,468,98.440002
,,469,98.449997
,,470,98.459999
,,471,98.449997
,,472,98.440002
,,473,98.459999
,,474,98.449997
,,475,98.440002
,,476,98.449997
,,477,98.449997
,,478,98.440002
,,479,98.430000
,,480,98.449997
,,481,98.440002
,,482,98.440002
,,483,98.449997
,,484,98.449997
,,485,98.440002
,,486,98.459999
,,487,98.440002
,,488,98.449997
,,489,98.480003
,,490,98.449997
,,491,98.449997
,,492,98.449997
,,493,98.440002
,,494,98.470001
,,495,98.449997
,,496,98.440002
,,497,98.459999
,,498,98.459999
,,499,98.449997
,,500,98.449997
,,501,98.440002
,,502,98.430000
,,503,98.449997
,,504,98.449997
,,505,98.430000
,,506,98.440002
,,507,98.449997
,,508,98.449997
,,509,98.470001
,,510,98.449997
,,511,98.449997
,,512,98.440002
,,513,98.440002
,,514,98.470001
,,515,98.449997
,,516,98.470001
,,517,98.449997
,,518,98.449997
,,519,98.449997
,,520,98.449997
,,521,98.449997
,,522,98.449997
,,523,98.459999
,,524,98.449997
,,525,98.449997
,,526,98.449997
,,527,98.440002
,,528,98.440002
,,529,98.459999
,,530,98.449997
,,531,98.440002
,,532,98.470001
,,533,98.449997
,,534,98.449997
,,535,98.430000
,,536,98.449997
,,537,98.440002
,,538,98.449997
,,539,98.440002
,,540,98.449997
,,541,98.449997
,,542,98.459999
,,543,98.440002
,,544,98.440002
,,545,98.449997
,,546,98.449997
,,547,98.449997
,,548,98.470001
,,549,98.430000
,,550,98.449997
,,551,98.470001
,,552,98.449997
,,553,98.449997
,,554,98.449997
,,555,98.459999
,,556,98.449997
,,557,98.440002
,,558,98.440002
,,559,98.440002
,,560,98.440002
,,561,98.449997
,,562,98.440002
,,563,98.449997
,,564,98.440002
,,565,98.440002
,,566,98.449997
,,567,98.440002
,,568,98.449997
,,569,98.440002
,,570,98.459999
,,571,98.440002
,,572,98.470001
,,573,98.480003
,,574,98.440002
,,575,98.459999
,,576,98.459999
,,577,98.440002
,,578,98.449997
,,579,98.459999
,,580,98.449997
,,581,98.470001
,,582,98.430000
,,583,98.470001
,,584,98.440002
,,585,98.449997
,,586,98.449997
,,587,98.459999
,,588,98.449997
,,589,98.440002
,,590,98.449997
,,591,98.449997
,,592,98.440002
,,593,98.449997
,,594,98.449997
,,595,98.449997
,,596,98.440002
,,597,98.449997
,,598,98.449997
,,599,98.449997
,,600,98.449997
,,601,98.449997
,,602,98.449997
,,603,98.430000
,,604,98.440002
,,605,98.449997
,,606,98.430000
,,607,98.440002
,,608,98.449997
,,609,98.449997
,,610,98.459999
,,611,98.449997
,,612,98.449997
,,613,98.430000
,,614,98.449997
,,615,98.459999
,,616,98.449997
,,617,98.430000
,,618,98.440002
,,619,98.449997
,,620,98.459999
,,621,98.449997
,,622,98.459999
,,623,98.449997
,,624,98.459999
,,625,98.440002
,,626,98.449997
,,627,98.489998
,,628,98.449997
,,629,98.449997
,,630,98.459999
,,631,98.430000
,,632,98.459999
,,633,98.449997
,,634,98.449997
,,635,98.459999
,,636,98.430000
,,637,98.459999
,,638,98.440002
,,639,98.459999
,,640,98.430000
,,641,98.440002
,,642,98.430000
,,643,98.440002
,,644,98.459999
,,645,98.440002
,,646,98.449997
,,647,98.449997
,,648,98.440002
,,649,98.459999
,,650,98.459999
,,651,98.470001
,,652,98.440002
,,653,98.449997
,,654,98.449997
,,655,98.459999
,,656,98.449997
,,657,98.449997
,,658,98.449997
,,659,98.449997
,,660,98.459999
,,661,98.449997
,,662,98.470001
,,663,98.440002
,,664,98.449997
,,665,98.449997
,,666,98.459999
,,667,98.440002
,,668,98.440002
,,669,98.449997
,,670,98.440002
,,671,98.459999
,,672,98.470001
,,673,98.449997
,,674,98.449997
,,675,98.470001
,,676,98.449997
,,677,98.449997
,,678,98.480003
,,679,98.449997
,,680,98.489998
,,681,98.430000
,,682,98.440002
,,683,98.449997
,,684,98.459999
,,685,98.480003
,,686,98.449997
,,687,98.459999
,,688,98.440002
,,689,98.449997
,,690,98.449997
,,691,98.449997
,,692,98.449997
,,693,98.440002
,,694,98.440002
,,695,98.459999
,,696,98.440002
,,697,98.449997
,,698,98.440002
,,699,98.449997
,,700,98.449997
,,701,98.449997
,,702,98.459999
,,703,98.459999
,,704,98.440002
,,705,98.430000
,,706,98.440002
,,707,98.449997
,,708,98.440002
,,709,98.459999
,,710,98.449997
,,711,98.449997
,,712,98.440002
,,713,98.449997
,,714,98.459999
,,715,98.440002
,,716,98.449997
,,717,98.449997
,,718,98.449997
,,719,98.449997
,,720,98.459999
,,721,98.440002
,,722,98.449997
,,723,98.459999
,,724,98.440002
,,725,98.449997
,,726,98.440002
,,727,98.440002
,,728,98.440002
,,729,98.449997
,,730,98.449997
,,731,98.449997
,,732,98.440002
,,733,98.440002
,,734,98.449997
,,735,98.449997
,,736,98.470001
,,737,98.449997
,,738,98.470001
,,739,98.449997
,,740,98.440002
,,741,98.449997
,,742,98.449997
,,743,98.449997
,,744,98.449997
,,745,98.440002
,,746,98.459999
,,747,98.449997
,,748,98.459999
,,749,98.440002
,,750,98.459999
,,751,98.440002
,,752,98.449997
,,753,98.449997
,,754,98.449997
,,755,98.459999
,,756,98.449997
,,757,98.449997
,,758,98.440002
,,759,98.459999
,,760,98.430000
,,761,98.449997
,,762,98.459999
,,763,98.449997
,,764,98.449997
,,765,98.459999
,,766,98.449997
,,767,98.459999
,,768,98.440002
,,769,98.449997
,,770,98.430000
,,771,98.449997
,,772,98.449997
,,773,98.449997
,,774,98.449997
,,775,98.449997
,,776,98.459999
,,777,98.449997
,,778,98.449997
,,779,98.449997
,,780,98.449997
,,781,98.459999
,,782,98.449997
,,783,98.459999
,,784,98.449997
,,785,98.449997
,,786,98.440002
,,787,98.440002
,,788,98.449997
,,789,98.449997
,,790,98.440002
,,791,98.440002
,,792,98.459999
,,793,98.449997
,,794,98.449997
,,795,98.449997
,,796,98.449997
,,797,98.459999
,,798,98.440002
,,799,98.459999
,,800,98.430000
,,801,98.449997
,,802,98.449997
,,803,98.449997
,,804,98.470001
,,805,98.489998
,,806,98.459999
,,807,98.489998
,,808,98.449997
,,809,98.459999
,,810,98.449997
,,811,98.459999
,,812,98.449997
,,813,98.440002
,,814,98.430000
,,815,98.449997
,,816,98.449997
,,817,98.449997
,,818,98.430000
,,819,98.449997
,,820,98.459999
,,821,98.489998
,,822,98.449997
,,823,98.430000
,,824,98.449997
,,825,98.449997
,,826,98.440002
,,827,98.449997
,,828,98.440002
,,829,98.449997
,,830,98.440002
,,831,98.440002
,,832,98.430000
,,833,98.440002
,,834,98.440002
,,835,98.449997
,,836,98.440002
,,837,98.440002
,,838,98.459999
,,839,98.449997
,,840,98.440002
,,841,98.440002
,,842,98.459999
,,843,98.449997
,,844,98.440002
,,845,98.449997
,,846,98.449997
,,847,98.440002
,,848,98.430000
,,849,98.449997
,,850,98.430000
,,851,98.449997
,,852,98.440002
,,853,98.459999
,,854,98.430000
,,855,98.449997
,,856,98.449997
,,857,98.449997
,,858,98.440002
,,859,98.440002
,,860,98.459999
,,861,98.449997
,,862,98.449997
,,863,98.449997
,,864,98.449997
,,865,98.470001
,,866,98.440002
,,867,98.459999
,,868,98.449997
,,869,98.459999
,,870,98.440002
,,871,98.459999
,,872,98.440002
,,873,98.449997
,,874,98.449997
,,875,98.449997
,,876,98.459999
,,877,98.440002
,,878,98.440002
,,879,98.440002
,,880,98.449997
,,881,98.449997
,,882,98.459999
,,883,98.440002
,,884,98.480003
,,885,98.440002
,,886,98.440002
,,887,98.440002
,,888,98.449997
,,889,98.430000
,,890,98.449997
,,891,98.449997
,,892,98.440002
,,893,98.440002
,,894,98.449997
,,895,98.449997
,,896,98.459999
,,897,98.449997
,,898,98.449997
,,899,98.430000
,,900,98.440002
,,901,98.449997
,,902,98.440002
,,903,98.449997
,,904,98.449997
,,905,98.459999
,,906,98.449997
,,907,98.449997
,,908,98.430000
,,909,98.440002
,,910,98.449997
,,911,98.449997
,,912,98.440002
,,913,98.430000
,,914,98.449997
,,915,98.440002
,,916,98.449997
,,917,98.459999
,,918,98.440002
,,919,98.430000
,,920,98.440002
,,921,98.449997
,,922,98.440002
,,923,98.440002
,,924,98.459999
,,925,98.449997
,,926,98.440002
,,927,98.430000
,,928,98.470001
,,929,98.449997
,,930,98.449997
,,931,98.440002
,,932,98.459999
,,933,98.470001
,,934,98.449997
,,935,98.449997
,,936,98.449997
,,937,98.440002
,,938,98.440002
,,939,98.440002
,,940,98.440002
,,941,98.440002
,,942,98.480003
,,943,98.440002
,,944,98.459999
,,945,98.459999
,,946,98.449997
,,947,98.440002
,,948,98.459999
,,949,98.449997
,,950,98.449997
,,951,98.449997
,,952,98.449997
,,953,98.440002
,,954,98.459999
,,955,98.440002
,,956,98.449997
,,957,98.440002
,,958,98.470001
,,959,98.440002
,,960,98.449997
,,961,98.449997
,,962,98.440002
,,963,98.449997
,,964,98.449997
,,965,98.449997
,,966,98.449997
,,967,98.459999
,,968,98.440002
,,969,98.449997
,,970,98.440002
,,971,98.449997
,,972,98.440002
,,973,98.459999
,,974,98.449997
,,975,98.449997
,,976,98.449997
,,977,98.440002
,,978,98.449997
,,979,98.449997
,,980,98.449997
,,981,98.449997
,,982,98.440002
,,983,98.459999
,,984,98.440002
,,985,98.449997
,,986,98.449997
,,987,98.449997
,,988,98.440002
,,989,98.449997
,,990,98.459999
,,991,98.470001
,,992,98.459999
,,993,98.440002
,,994,98.459999
,,995,98.449997
,,996,98.449997
,,997,98.440002
,,998,98.430000
,,999,98.430000
,,1000,98.440002
,,1001,98.449997
,,1002,98.440002
,,1003,98.440002
,,1004,98.459999
,,1005,98.449997
,,1006,98.449997
,,1007,98.449997
,,1008,98.459999
,,1009,98.440002
,,1010,98.449997
,,1011,98.449997
,,1012,98.440002
,,1013,98.449997
,,1014,98.440002
,,1015,98.449997
,,1016,98.459999
,,1017,98.449997
,,1018,98.449997
,,1019,98.449997
,,1020,98.459999
,,1021,98.470001
,,1022,98.449997
,,1023,98.440002
,2:
,,0,98.449997
,,1,98.449997
,,2,98.449997
,,3,98.440002
,,4,98.440002
,,5,98.449997
,,6,98.440002
,,7,98.449997
,,8,98.449997
,,9,98.440002
,,10,98.440002
,,11,98.440002
,,12,98.449997
,,13,98.449997
,,14,98.440002
,,15,98.440002
,,16,98.440002
,,17,98.440002
,,18,98.449997
,,19,98.430000
,,20,98.440002
,,21,98.440002
,,22,98.449997
,,23,98.440002
,,24,98.449997
,,25,98.449997
,,26,98.449997
,,27,98.449997
,,28,98.449997
,,29,98.440002
,,30,98.449997
,,31,98.449997
,,32,98.440002
,,33,98.440002
,,34,98.449997
,,35,98.440002
,,36,98.440002
,,37,98.449997
,,38,98.440002
,,39,98.440002
,,40,98.449997
,,41,98.440002
,,42,98.440002
,,43,98.440002
,,44,98.449997
,,45,98.430000
,,46,98.440002
,,47,98.430000
,,48,98.440002
,,49,98.449997
,,50,98.440002
,,51,98.430000
,,52,98.430000
,,53,98.440002
,,54,98.449997
,,55,98.449997
,,56,98.449997
,,57,98.449997
,,58,98.440002
,,59,98.440002
,,60,98.449997
,,61,98.449997
,,62,98.440002
,,63,98.449997
,,64,98.440002
,,65,98.449997
,,66,98.449997
,,67,98.449997
,,68,98.430000
,,69,98.449997
,,70,98.430000
,,71,98.449997
,,72,98.449997
,,73,98.440002
,,74,98.440002
,,75,98.449997
,,76,98.449997
,,77,98.449997
,,78,98.440002
,,79,98.430000
,,80,98.449997
,,81,98.449997
,,82,98.449997
,,83,98.449997
,,84,98.430000
,,85,98.449997
,,86,98.449997
,,87,98.440002
,,88,98.440002
,,89,98.440002
,,90,98.449997
,,91,98.440002
,,92,98.449997
,,93,98.440002
,,94,98.440002
,,95,98.440002
,,96,98.440002
,,97,98.449997
,,98,98.449997
,,99,98.449997
,,100,98.449997
,,101,98.449997
,,102,98.449997
,,103,98.430000
,,104,98.440002
,,105,98.449997
,,106,98.449997
,,107,98.440002
,,108,98.440002
,,109,98.449997
,,110,98.440002
,,111,98.440002
,,112,98.449997
,,113,98.449997
,,114,98.449997
,,115,98.449997
,,116,98.449997
,,117,98.449997
,,118,98.430000
,,119,98.449997
,,120,98.440002
,,121,98.449997
,,122,98.440002
,,123,98.430000
,,124,98.440002
,,125,98.449997
,,126,98.430000
,,127,98.440002
,,128,98.440002
,,129,98.449997
,,130,98.449997
,,131,98.430000
,,132,98.449997
,,133,98.449997
,,134,98.449997
,,135,98.440002
,,136,98.449997
,,137,98.430000
,,138,98.440002
,,139,98.449997
,,140,98.449997
,,141,98.440002
,,142,98.440002
,,143,98.430000
,,144,98.449997
,,145,98.449997
,,146,98.449997
,,147,98.440002
,,148,98.449997
,,149,98.440002
,,150,98.430000
,,151,98.440002
,,152,98.449997
,,153,98.440002
,,154,98.449997
,,155,98.449997
,,156,98.449997
,,157,98.440002
,,158,98.449997
,,159,98.449997
,,160,98.449997
,,161,98.449997
,,162,98.440002
,,163,98.449997
,,164,98.449997
,,165,98.449997
,,166,98.449997
,,167,98.430000
,,168,98.449997
,,169,98.449997
,,170,98.430000
,,171,98.430000
,,172,98.449997
,,173,98.449997
,,174,98.449997
,,175,98.449997
,,176,98.449997
,,177,98.440002
,,178,98.449997
,,179,98.449997
,,180,98.440002
,,181,98.449997
,,182,98.440002
,,183,98.449997
,,184,98.440002
,,185,98.440002
,,186,98.430000
,,187,98.449997
,,188,98.449997
,,189,98.440002
,,190,98.449997
,,191,98.449997
,,192,98.449997
,,193,98.449997
,,194,98.440002
,,195,98.440002
,,196,98.440002
,,197,98.440002
,,198,98.440002
,,199,98.449997
,,200,98.449997
,,201,98.430000
,,202,98.449997
,,203,98.449997
,,204,98.449997
,,205,98.440002
,,206,98.449997
,,207,98.449997
,,208,98.440002
,,209,98.440002
,,210,98.449997
,,211,98.449997
,,212,98.440002
,,213,98.430000
,,214,98.440002
,,215,98.449997
,,216,98.440002
,,217,98.440002
,,218,98.449997
,,219,98.449997
,,220,98.449997
,,221,98.449997
,,222,98.449997
,,223,98.449997
,,224,98.440002
,,225,98.449997
,,226,98.449997
,,227,98.440002
,,228,98.449997
,,229,98.440002
,,230,98.449997
,,231,98.449997
,,232,98.449997
,,233,98.449997
,,234,98.440002
,,235,98.440002
,,236,98.449997
,,237,98.449997
,,238,98.449997
,,239,98.449997
,,240,98.449997
,,241,98.449997
,,242,98.449997
,,243,98.449997
,,244,98.449997
,,245,98.449997
,,246,98.449997
,,247,98.440002
,,248,98.449997
,,249,98.449997
,,250,98.430000
,,251,98.430000
,,252,98.449997
,,253,98.440002
,,254,98.440002
,,255,98.449997
,,256,98.440002
,,257,98.440002
,,258,98.440002
,,259,98.440002
,,260,98.449997
,,261,98.449997
,,262,98.449997
,,263,98.449997
,,264,98.449997
,,265,98.440002
,,266,98.440002
,,267,98.449997
,,268,98.449997
,,269,98.449997
,,270,98.449997
,,271,98.449997
,,272,98.449997
,,273,98.440002
,,274,98.440002
,,275,98.440002
,,276,98.440002
,,277,98.449997
,,278,98.449997
,,279,98.440002
,,280,98.449997
,,281,98.430000
,,282,98.440002
,,283,98.440002
,,284,98.440002
,,285,98.449997
,,286,98.430000
,,287,98.440002
,,288,98.449997
,,289,98.449997
,,290,98.449997
,,291,98.449997
,,292,98.449997
,,293,98.430000
,,294,98.449997
,,295,98.440002
,,296,98.440002
,,297,98.449997
,,298,98.449997
,,299,98.449997
,,300,98.449997
,,301,98.449997
,,302,98.449997
,,303,98.430000
,,304,98.449997
,,305,98.449997
,,306,98.449997
,,307,98.440002
,,308,98.449997
,,309,98.440002
,,310,98.440002
,,311,98.440002
,,312,98.449997
,,313,98.449997
,,314,98.440002
,,315,98.440002
,,316,98.449997
,,317,98.449997
,,318,98.449997
,,319,98.449997
,,320,98.449997
,,321,98.449997
,,322,98.449997
,,323,98.440002
,,324,98.440002
,,325,98.440002
,,326,98.449997
,,327,98.430000
,,328,98.449997
,,329,98.449997
,,330,98.440002
,,331,98.449997
,,332,98.449997
,,333,98.440002
,,334,98.449997
,,335,98.430000
,,336,98.449997
,,337,98.449997
,,338,98.440002
,,339,98.449997
,,340,98.449997
,,341,98.440002
,,342,98.440002
,,343,98.449997
,,344,98.440002
,,345,98.440002
,,346,98.430000
,,347,98.430000
,,348,98.449997
,,349,98.430000
,,350,98.449997
,,351,98.449997
,,352,98.449997
,,353,98.440002
,,354,98.440002
,,355,98.449997
,,356,98.449997
,,357,98.449997
,,358,98.449997
,,359,98.440002
,,360,98.449997
,,361,98.449997
,,362,98.449997
,,363,98.449997
,,364,98.440002
,,365,98.449997
,,366,98.440002
,,367,98.449997
,,368,98.449997
,,369,98.440002
,,370,98.449997
,,371,98.440002
,,372,98.440002
,,373,98.449997
,,374,98.449997
,,375,98.430000
,,376,98.449997
,,377,98.449997
,,378,98.449997
,,379,98.449997
,,380,98.440002
,,381,98.449997
,,382,98.440002
,,383,98.449997
,,384,98.440002
,,385,98.430000
,,386,98.440002
,,387,98.449997
,,388,98.440002
,,389,98.449997
,,390,98.440002
,,391,98.440002
,,392,98.449997
,,393,98.449997
,,394,98.449997
,,395,98.430000
,,396,98.449997
,,397,98.440002
,,398,98.440002
,,399,98.449997
,,400,98.449997
,,401,98.430000
,,402,98.430000
,,403,98.449997
,,404,98.449997
,,405,98.430000
,,406,98.449997
,,407,98.440002
,,408,98.440002
,,409,98.440002
,,410,98.449997
,,411,98.449997
,,412,98.440002
,,413,98.449997
,,414,98.440002
,,415,98.440002
,,416,98.440002
,,417,98.449997
,,418,98.449997
,,419,98.449997
,,420,98.449997
,,421,98.449997
,,422,98.440002
,,423,98.440002
,,424,98.440002
,,425,98.449997
,,426,98.449997
,,427,98.440002
,,428,98.430000
,,429,98.449997
,,430,98.449997
,,431,98.449997
,,432,98.440002
,,433,98.449997
,,434,98.440002
,,435,98.449997
,,436,98.449997
,,437,98.449997
,,438,98.449997
,,439,98.440002
,,440,98.449997
,,441,98.440002
,,442,98.449997
,,443,98.430000
,,444,98.449997
,,445,98.449997
,,446,98.449997
,,447,98.430000
,,448,98.449997
,,449,98.449997
,,450,98.449997
,,451,98.440002
,,452,98.449997
,,453,98.449997
,,454,98.440002
,,455,98.449997
,,456,98.449997
,,457,98.449997
,,458,98.430000
,,459,98.440002
,,460,98.449997
,,461,98.440002
,,462,98.430000
,,463,98.430000
,,464,98.449997
,,465,98.440002
,,466,98.449997
,,467,98.440002
,,468,98.440002
,,469,98.440002
,,470,98.449997
,,471,98.449997
,,472,98.449997
,,473,98.449997
,,474,98.449997
,,475,98.449997
,,476,98.449997
,,477,98.449997
,,478,98.449997
,,479,98.440002
,,480,98.449997
,,481,98.449997
,,482,98.449997
,,483,98.440002
,,484,98.449997
,,485,98.449997
,,486,98.449997
,,487,98.449997
,,488,98.440002
,,489,98.430000
,,490,98.449997
,,491,98.449997
,,492,98.440002
,,493,98.449997
,,494,98.449997
,,495,98.449997
,,496,98.449997
,,497,98.449997
,,498,98.449997
,,499,98.440002
,,500,98.440002
,,501,98.440002
,,502,98.440002
,,503,98.449997
,,504,98.449997
,,505,98.430000
,,506,98.449997
,,507,98.430000
,,508,98.430000
,,509,98.449997
,,510,98.449997
,,511,98.440002
,,512,98.440002
,,513,98.440002
,,514,98.449997
,,515,98.440002
,,516,98.440002
,,517,98.440002
,,518,98.449997
,,519,98.430000
,,520,98.440002
,,521,98.440002
,,522,98.449997
,,523,98.440002
,,524,98.449997
,,525,98.440002
,,526,98.440002
,,527,98.440002
,,528,98.449997
,,529,98.449997
,,530,98.449997
,,531,98.440002
,,532,98.449997
,,533,98.440002
,,534,98.449997
,,535,98.449997
,,536,98.449997
,,537,98.449997
,,538,98.449997
,,539,98.449997
,,540,98.440002
,,541,98.449997
,,542,98.440002
,,543,98.449997
,,544,98.440002
,,545,98.449997
,,546,98.449997
,,547,98.449997
,,548,98.449997
,,549,98.430000
,,550,98.449997
,,551,98.440002
,,552,98.449997
,,553,98.449997
,,554,98.430000
,,555,98.440002
,,556,98.430000
,,557,98.440002
,,558,98.449997
,,559,98.430000
,,560,98.449997
,,561,98.440002
,,562,98.440002
,,563,98.440002
,,564,98.440002
,,565,98.440002
,,566,98.430000
,,567,98.449997
,,568,98.440002
,,569,98.440002
,,570,98.449997
,,571,98.449997
,,572,98.449997
,,573,98.449997
,,574,98.440002
,,575,98.449997
,,576,98.440002
,,577,98.449997
,,578,98.430000
,,579,98.449997
,,580,98.440002
,,581,98.449997
,,582,98.449997
,,583,98.449997
,,584,98.449997
,,585,98.440002
,,586,98.440002
,,587,98.440002
,,588,98.440002
,,589,98.440002
,,590,98.430000
,,591,98.440002
,,592,98.440002
,,593,98.440002
,,594,98.449997
,,595,98.449997
,,596,98.440002
,,597,98.449997
,,598,98.440002
,,599,98.449997
,,600,98.440002
,,601,98.449997
,,602,98.449997
,,603,98.449997
,,604,98.440002
,,605,98.449997
,,606,98.440002
,,607,98.449997
,,608,98.449997
,,609,98.440002
,,610,98.449997
,,611,98.430000
,,612,98.449997
,,613,98.440002
,,614,98.449997
,,615,98.449997
,,616,98.440002
,,617,98.449997
,,618,98.440002
,,619,98.440002
,,620,98.440002
,,621,98.440002
,,622,98.440002
,,623,98.449997
,,624,98.440002
,,625,98.430000
,,626,98.449997
,,627,98.440002
,,628,98.440002
,,629,98.440002
,,630,98.440002
,,631,98.449997
,,632,98.449997
,,633,98.440002
,,634,98.449997
,,635,98.449997
,,636,98.440002
,,637,98.449997
,,638,98.449997
,,639,98.430000
,,640,98.449997
,,641,98.449997
,,642,98.449997
,,643,98.449997
,,644,98.430000
,,645,98.449997
,,646,98.440002
,,647,98.449997
,,648,98.449997
,,649,98.449997
,,650,98.440002
,,651,98.449997
,,652,98.449997
,,653,98.449997
,,654,98.440002
,,655,98.440002
,,656,98.449997
,,657,98.449997
,,658,98.449997
,,659,98.440002
,,660,98.449997
,,661,98.449997
,,662,98.449997
,,663,98.430000
,,664,98.449997
,,665,98.440002
,,666,98.440002
,,667,98.449997
,,668,98.430000
,,669,98.440002
,,670,98.440002
,,671,98.440002
,,672,98.440002
,,673,98.440002
,,674,98.449997
,,675,98.430000
,,676,98.449997
,,677,98.440002
,,678,98.449997
,,679,98.440002
,,680,98.449997
,,681,98.449997
,,682,98.449997
,,683,98.440002
,,684,98.449997
,,685,98.430000
,,686,98.440002
,,687,98.449997
,,688,98.440002
,,689,98.449997
,,690,98.440002
,,691,98.449997
,,692,98.449997
,,693,98.449997
,,694,98.449997
,,695,98.440002
,,696,98.449997
,,697,98.449997
,,698,98.449997
,,699,98.430000
,,700,98.449997
,,701,98.449997
,,702,98.440002
,,703,98.449997
,,704,98.449997
,,705,98.449997
,,706,98.449997
,,707,98.449997
,,708,98.440002
,,709,98.449997
,,710,98.449997
,,711,98.430000
,,712,98.440002
,,713,98.430000
,,714,98.449997
,,715,98.440002
,,716,98.440002
,,717,98.449997
,,718,98.449997
,,719,98.440002
,,720,98.440002
,,721,98.440002
,,722,98.449997
,,723,98.449997
,,724,98.440002
,,725,98.449997
,,726,98.440002
,,727,98.449997
,,728,98.449997
,,729,98.449997
,,730,98.449997
,,731,98.449997
,,732,98.449997
,,733,98.440002
,,734,98.449997
,,735,98.449997
,,736,98.449997
,,737,98.430000
,,738,98.449997
,,739,98.440002
,,740,98.440002
,,741,98.440002
,,742,98.449997
,,743,98.440002
,,744,98.449997
,,745,98.449997
,,746,98.449997
,,747,98.440002
,,748,98.440002
,,749,98.440002
,,750,98.449997
,,751,98.449997
,,752,98.440002
,,753,98.440002
,,754,98.449997
,,755,98.449997
,,756,98.449997
,,757,98.440002
,,758,98.449997
,,759,98.440002
,,760,98.440002
,,761,98.449997
,,762,98.430000
,,763,98.449997
,,764,98.449997
,,765,98.449997
,,766,98.449997
,,767,98.449997
,,768,98.449997
,,769,98.440002
,,770,98.440002
,,771,98.449997
,,772,98.440002
,,773,98.440002
,,774,98.449997
,,775,98.449997
,,776,98.440002
,,777,98.449997
,,778,98.449997
,,779,98.440002
,,780,98.440002
,,781,98.430000
,,782,98.449997
,,783,98.449997
,,784,98.430000
,,785,98.449997
,,786,98.449997
,,787,98.440002
,,788,98.449997
,,789,98.440002
,,790,98.430000
,,791,98.430000
,,792,98.430000
,,793,98.449997
,,794,98.430000
,,795,98.449997
,,796,98.449997
,,797,98.440002
,,798,98.449997
,,799,98.449997
,,800,98.449997
,,801,98.449997
,,802,98.440002
,,803,98.449997
,,804,98.449997
,,805,98.449997
,,806,98.449997
,,807,98.449997
,,808,98.449997
,,809,98.449997
,,810,98.449997
,,811,98.449997
,,812,98.449997
,,813,98.440002
,,814,98.440002
,,815,98.449997
,,816,98.449997
,,817,98.440002
,,818,98.449997
,,819,98.449997
,,820,98.440002
,,821,98.440002
,,822,98.440002
,,823,98.440002
,,824,98.440002
,,825,98.430000
,,826,98.440002
,,827,98.440002
,,828,98.440002
,,829,98.449997
,,830,98.449997
,,831,98.449997
,,832,98.430000
,,833,98.449997
,,834,98.440002
,,835,98.449997
,,836,98.449997
,,837,98.440002
,,838,98.440002
,,839,98.440002
,,840,98.440002
,,841,98.449997
,,842,98.440002
,,843,98.449997
,,844,98.440002
,,845,98.449997
,,846,98.440002
,,847,98.440002
,,848,98.440002
,,849,98.449997
,,850,98.440002
,,851,98.449997
,,852,98.440002
,,853,98.449997
,,854,98.449997
,,855,98.430000
,,856,98.440002
,,857,98.449997
,,858,98.440002
,,859,98.440002
,,860,98.449997
,,861,98.440002
,,862,98.449997
,,863,98.449997
,,864,98.449997
,,865,98.440002
,,866,98.440002
,,867,98.449997
,,868,98.449997
,,869,98.440002
,,870,98.440002
,,871,98.449997
,,872,98.449997
,,873,98.440002
,,874,98.449997
,,875,98.449997
,,876,98.449997
,,877,98.449997
,,878,98.449997
,,879,98.440002
,,880,98.440002
,,881,98.440002
,,882,98.449997
,,883,98.440002
,,884,98.449997
,,885,98.449997
,,886,98.449997
,,887,98.449997
,,888,98.449997
,,889,98.440002
,,890,98.449997
,,891,98.440002
,,892,98.449997
,,893,98.449997
,,894,98.449997
,,895,98.430000
,,896,98.449997
,,897,98.440002
,,898,98.449997
,,899,98.440002
,,900,98.430000
,,901,98.449997
,,902,98.449997
,,903,98.440002
,,904,98.440002
,,905,98.440002
,,906,98.440002
,,907,98.440002
,,908,98.449997
,,909,98.449997
,,910,98.449997
,,911,98.440002
,,912,98.449997
,,913,98.449997
,,914,98.440002
,,915,98.449997
,,916,98.440002
,,917,98.440002
,,918,98.440002
,,919,98.449997
,,920,98.449997
,,921,98.449997
,,922,98.440002
,,923,98.440002
,,924,98.440002
,,925,98.430000
,,926,98.449997
,,927,98.449997
,,928,98.440002
,,929,98.449997
,,930,98.430000
,,931,98.430000
,,932,98.440002
,,933,98.440002
,,934,98.449997
,,935,98.449997
,,936,98.440002
,,937,98.449997
,,938,98.440002
,,939,98.449997
,,940,98.449997
,,941,98.449997
,,942,98.430000
,,943,98.440002
,,944,98.430000
,,945,98.449997
,,946,98.440002
,,947,98.430000
,,948,98.449997
,,949,98.440002
,,950,98.440002
,,951,98.440002
,,952,98.449997
,,953,98.440002
,,954,98.449997
,,955,98.449997
,,956,98.449997
,,957,98.440002
,,958,98.440002
,,959,98.440002
,,960,98.430000
,,961,98.449997
,,962,98.449997
,,963,98.449997
,,964,98.440002
,,965,98.440002
,,966,98.449997
,,967,98.449997
,,968,98.449997
,,969,98.449997
,,970,98.449997
,,971,98.430000
,,972,98.449997
,,973,98.449997
,,974,98.449997
,,975,98.440002
,,976,98.440002
,,977,98.449997
,,978,98.449997
,,979,98.440002
,,980,98.449997
,,981,98.440002
,,982,98.449997
,,983,98.440002
,,984,98.440002
,,985,98.440002
,,986,98.449997
,,987,98.440002
,,988,98.449997
,,989,98.430000
,,990,98.440002
,,991,98.449997
,,992,98.440002
,,993,98.449997
,,994,98.449997
,,995,98.449997
,,996,98.449997
,,997,98.449997
,,998,98.440002
,,999,98.449997
,,1000,98.440002
,,1001,98.449997
,,1002,98.449997
,,1003,98.440002
,,1004,98.449997
,,1005,98.449997
,,1006,98.440002
,,1007,98.430000
,,1008,98.449997
,,1009,98.440002
,,1010,98.449997
,,1011,98.430000
,,1012,98.449997
,,1013,98.440002
,,1014,98.449997
,,1015,98.440002
,,1016,98.449997
,,1017,98.449997
,,1018,98.449997
,,1019,98.440002
,,1020,98.449997
,,1021,98.440002
,,1022,98.449997
,,1023,98.440002

Completed in 14.283334 minutes


==> images/data/raw-logs/channel-s-a/lfcW2A2_L0-L3.csv <==
Accuracy before error injection: 98.529999
-1:
,0:
,,0,98.529999
,,1,98.489998
,,2,98.470001
,,3,98.519997
,,4,98.500000
,,5,98.519997
,,6,98.519997
,,7,98.489998
,,8,98.529999
,,9,98.519997
,,10,98.500000
,,11,98.529999
,,12,98.510002
,,13,98.519997
,,14,98.510002
,,15,98.519997
,,16,98.480003
,,17,98.529999
,,18,98.480003
,,19,98.480003
,,20,98.529999
,,21,98.500000
,,22,98.519997
,,23,98.510002
,,24,98.489998
,,25,98.529999
,,26,98.489998
,,27,98.529999
,,28,98.519997
,,29,98.519997
,,30,98.500000
,,31,98.519997
,,32,98.510002
,,33,98.529999
,,34,98.519997
,,35,98.519997
,,36,98.500000
,,37,98.500000
,,38,98.500000
,,39,98.519997
,,40,98.480003
,,41,98.529999
,,42,98.500000
,,43,98.480003
,,44,98.540001
,,45,98.510002
,,46,98.529999
,,47,98.480003
,,48,98.519997
,,49,98.540001
,,50,98.510002
,,51,98.529999
,,52,98.529999
,,53,98.529999
,,54,98.519997
,,55,98.510002
,,56,98.519997
,,57,98.529999
,,58,98.500000
,,59,98.489998
,,60,98.500000
,,61,98.529999
,,62,98.529999
,,63,98.510002
,,64,98.500000
,,65,98.529999
,,66,98.519997
,,67,98.519997
,,68,98.510002
,,69,98.529999
,,70,98.519997
,,71,98.510002
,,72,98.519997
,,73,98.540001
,,74,98.529999
,,75,98.519997
,,76,98.510002
,,77,98.519997
,,78,98.510002
,,79,98.500000
,,80,98.510002
,,81,98.529999
,,82,98.519997
,,83,98.519997
,,84,98.510002
,,85,98.519997
,,86,98.489998
,,87,98.500000
,,88,98.529999
,,89,98.500000
,,90,98.510002
,,91,98.519997
,,92,98.500000
,,93,98.500000
,,94,98.510002
,,95,98.519997
,,96,98.529999
,,97,98.529999
,,98,98.500000
,,99,98.519997
,,100,98.529999
,,101,98.519997
,,102,98.529999
,,103,98.510002
,,104,98.510002
,,105,98.519997
,,106,98.510002
,,107,98.519997
,,108,98.510002
,,109,98.529999
,,110,98.529999
,,111,98.510002
,,112,98.529999
,,113,98.519997
,,114,98.529999
,,115,98.540001
,,116,98.489998
,,117,98.529999
,,118,98.500000
,,119,98.519997
,,120,98.500000
,,121,98.500000
,,122,98.519997
,,123,98.519997
,,124,98.519997
,,125,98.510002
,,126,98.500000
,,127,98.500000
,,128,98.500000
,,129,98.540001
,,130,98.519997
,,131,98.529999
,,132,98.529999
,,133,98.500000
,,134,98.519997
,,135,98.519997
,,136,98.510002
,,137,98.510002
,,138,98.529999
,,139,98.529999
,,140,98.519997
,,141,98.510002
,,142,98.510002
,,143,98.500000
,,144,98.510002
,,145,98.529999
,,146,98.559998
,,147,98.519997
,,148,98.540001
,,149,98.480003
,,150,98.500000
,,151,98.529999
,,152,98.540001
,,153,98.540001
,,154,98.519997
,,155,98.510002
,,156,98.510002
,,157,98.489998
,,158,98.529999
,,159,98.510002
,,160,98.529999
,,161,98.519997
,,162,98.529999
,,163,98.510002
,,164,98.519997
,,165,98.510002
,,166,98.519997
,,167,98.519997
,,168,98.519997
,,169,98.519997
,,170,98.519997
,,171,98.529999
,,172,98.510002
,,173,98.500000
,,174,98.519997
,,175,98.519997
,,176,98.510002
,,177,98.510002
,,178,98.540001
,,179,98.500000
,,180,98.500000
,,181,98.519997
,,182,98.529999
,,183,98.510002
,,184,98.519997
,,185,98.529999
,,186,98.519997
,,187,98.519997
,,188,98.529999
,,189,98.489998
,,190,98.519997
,,191,98.519997
,,192,98.540001
,,193,98.519997
,,194,98.529999
,,195,98.519997
,,196,98.519997
,,197,98.519997
,,198,98.540001
,,199,98.500000
,,200,98.519997
,,201,98.500000
,,202,98.510002
,,203,98.510002
,,204,98.519997
,,205,98.519997
,,206,98.519997
,,207,98.529999
,,208,98.500000
,,209,98.519997
,,210,98.510002
,,211,98.500000
,,212,98.519997
,,213,98.519997
,,214,98.519997
,,215,98.519997
,,216,98.519997
,,217,98.529999
,,218,98.519997
,,219,98.540001
,,220,98.519997
,,221,98.510002
,,222,98.540001
,,223,98.500000
,,224,98.510002
,,225,98.529999
,,226,98.529999
,,227,98.510002
,,228,98.529999
,,229,98.540001
,,230,98.519997
,,231,98.519997
,,232,98.519997
,,233,98.519997
,,234,98.489998
,,235,98.529999
,,236,98.540001
,,237,98.529999
,,238,98.519997
,,239,98.489998
,,240,98.500000
,,241,98.510002
,,242,98.519997
,,243,98.510002
,,244,98.500000
,,245,98.529999
,,246,98.519997
,,247,98.500000
,,248,98.540001
,,249,98.510002
,,250,98.510002
,,251,98.510002
,,252,98.510002
,,253,98.500000
,,254,98.510002
,,255,98.510002
,,256,98.519997
,,257,98.519997
,,258,98.519997
,,259,98.519997
,,260,98.510002
,,261,98.519997
,,262,98.510002
,,263,98.519997
,,264,98.510002
,,265,98.519997
,,266,98.529999
,,267,98.510002
,,268,98.519997
,,269,98.459999
,,270,98.500000
,,271,98.510002
,,272,98.489998
,,273,98.510002
,,274,98.510002
,,275,98.500000
,,276,98.519997
,,277,98.529999
,,278,98.500000
,,279,98.500000
,,280,98.529999
,,281,98.519997
,,282,98.519997
,,283,98.510002
,,284,98.489998
,,285,98.500000
,,286,98.519997
,,287,98.529999
,,288,98.519997
,,289,98.529999
,,290,98.529999
,,291,98.529999
,,292,98.510002
,,293,98.529999
,,294,98.510002
,,295,98.540001
,,296,98.500000
,,297,98.510002
,,298,98.510002
,,299,98.519997
,,300,98.519997
,,301,98.519997
,,302,98.529999
,,303,98.529999
,,304,98.550003
,,305,98.519997
,,306,98.519997
,,307,98.540001
,,308,98.500000
,,309,98.519997
,,310,98.500000
,,311,98.510002
,,312,98.529999
,,313,98.550003
,,314,98.540001
,,315,98.529999
,,316,98.519997
,,317,98.510002
,,318,98.510002
,,319,98.510002
,,320,98.519997
,,321,98.510002
,,322,98.519997
,,323,98.510002
,,324,98.489998
,,325,98.540001
,,326,98.500000
,,327,98.510002
,,328,98.500000
,,329,98.510002
,,330,98.510002
,,331,98.529999
,,332,98.480003
,,333,98.519997
,,334,98.529999
,,335,98.510002
,,336,98.480003
,,337,98.500000
,,338,98.519997
,,339,98.529999
,,340,98.519997
,,341,98.519997
,,342,98.529999
,,343,98.510002
,,344,98.519997
,,345,98.510002
,,346,98.480003
,,347,98.510002
,,348,98.470001
,,349,98.519997
,,350,98.510002
,,351,98.510002
,,352,98.529999
,,353,98.519997
,,354,98.529999
,,355,98.500000
,,356,98.510002
,,357,98.519997
,,358,98.489998
,,359,98.519997
,,360,98.500000
,,361,98.529999
,,362,98.529999
,,363,98.529999
,,364,98.529999
,,365,98.489998
,,366,98.510002
,,367,98.529999
,,368,98.540001
,,369,98.529999
,,370,98.519997
,,371,98.500000
,,372,98.519997
,,373,98.510002
,,374,98.489998
,,375,98.489998
,,376,98.489998
,,377,98.519997
,,378,98.540001
,,379,98.500000
,,380,98.529999
,,381,98.489998
,,382,98.510002
,,383,98.519997
,,384,98.500000
,,385,98.529999
,,386,98.500000
,,387,98.519997
,,388,98.519997
,,389,98.500000
,,390,98.519997
,,391,98.529999
,,392,98.529999
,,393,98.540001
,,394,98.540001
,,395,98.519997
,,396,98.529999
,,397,98.510002
,,398,98.489998
,,399,98.510002
,,400,98.510002
,,401,98.510002
,,402,98.519997
,,403,98.529999
,,404,98.529999
,,405,98.529999
,,406,98.529999
,,407,98.519997
,,408,98.510002
,,409,98.480003
,,410,98.489998
,,411,98.500000
,,412,98.529999
,,413,98.529999
,,414,98.529999
,,415,98.529999
,,416,98.529999
,,417,98.510002
,,418,98.519997
,,419,98.529999
,,420,98.519997
,,421,98.510002
,,422,98.519997
,,423,98.519997
,,424,98.510002
,,425,98.500000
,,426,98.519997
,,427,98.500000
,,428,98.489998
,,429,98.519997
,,430,98.519997
,,431,98.519997
,,432,98.510002
,,433,98.529999
,,434,98.529999
,,435,98.480003
,,436,98.519997
,,437,98.540001
,,438,98.529999
,,439,98.510002
,,440,98.500000
,,441,98.500000
,,442,98.510002
,,443,98.559998
,,444,98.500000
,,445,98.529999
,,446,98.519997
,,447,98.529999
,,448,98.529999
,,449,98.489998
,,450,98.540001
,,451,98.519997
,,452,98.510002
,,453,98.500000
,,454,98.510002
,,455,98.510002
,,456,98.510002
,,457,98.510002
,,458,98.500000
,,459,98.519997
,,460,98.519997
,,461,98.529999
,,462,98.529999
,,463,98.500000
,,464,98.529999
,,465,98.519997
,,466,98.519997
,,467,98.519997
,,468,98.540001
,,469,98.489998
,,470,98.519997
,,471,98.519997
,,472,98.510002
,,473,98.519997
,,474,98.489998
,,475,98.519997
,,476,98.529999
,,477,98.529999
,,478,98.489998
,,479,98.519997
,,480,98.519997
,,481,98.510002
,,482,98.519997
,,483,98.500000
,,484,98.519997
,,485,98.519997
,,486,98.519997
,,487,98.510002
,,488,98.559998
,,489,98.510002
,,490,98.510002
,,491,98.519997
,,492,98.510002
,,493,98.510002
,,494,98.510002
,,495,98.529999
,,496,98.500000
,,497,98.500000
,,498,98.519997
,,499,98.519997
,,500,98.510002
,,501,98.529999
,,502,98.500000
,,503,98.540001
,,504,98.480003
,,505,98.489998
,,506,98.510002
,,507,98.500000
,,508,98.529999
,,509,98.540001
,,510,98.540001
,,511,98.510002
,,512,98.529999
,,513,98.489998
,,514,98.519997
,,515,98.529999
,,516,98.529999
,,517,98.510002
,,518,98.519997
,,519,98.529999
,,520,98.489998
,,521,98.500000
,,522,98.500000
,,523,98.529999
,,524,98.529999
,,525,98.500000
,,526,98.500000
,,527,98.500000
,,528,98.519997
,,529,98.510002
,,530,98.529999
,,531,98.510002
,,532,98.529999
,,533,98.529999
,,534,98.500000
,,535,98.529999
,,536,98.540001
,,537,98.510002
,,538,98.519997
,,539,98.510002
,,540,98.519997
,,541,98.540001
,,542,98.500000
,,543,98.529999
,,544,98.529999
,,545,98.519997
,,546,98.510002
,,547,98.519997
,,548,98.500000
,,549,98.489998
,,550,98.529999
,,551,98.529999
,,552,98.500000
,,553,98.510002
,,554,98.519997
,,555,98.519997
,,556,98.510002
,,557,98.510002
,,558,98.529999
,,559,98.519997
,,560,98.540001
,,561,98.510002
,,562,98.529999
,,563,98.529999
,,564,98.500000
,,565,98.510002
,,566,98.519997
,,567,98.510002
,,568,98.510002
,,569,98.529999
,,570,98.510002
,,571,98.519997
,,572,98.529999
,,573,98.519997
,,574,98.519997
,,575,98.510002
,,576,98.519997
,,577,98.510002
,,578,98.529999
,,579,98.519997
,,580,98.540001
,,581,98.510002
,,582,98.519997
,,583,98.500000
,,584,98.519997
,,585,98.510002
,,586,98.510002
,,587,98.519997
,,588,98.519997
,,589,98.510002
,,590,98.540001
,,591,98.529999
,,592,98.519997
,,593,98.470001
,,594,98.489998
,,595,98.519997
,,596,98.480003
,,597,98.500000
,,598,98.489998
,,599,98.529999
,,600,98.510002
,,601,98.540001
,,602,98.529999
,,603,98.519997
,,604,98.510002
,,605,98.519997
,,606,98.500000
,,607,98.510002
,,608,98.500000
,,609,98.540001
,,610,98.510002
,,611,98.510002
,,612,98.510002
,,613,98.529999
,,614,98.510002
,,615,98.519997
,,616,98.489998
,,617,98.500000
,,618,98.519997
,,619,98.510002
,,620,98.500000
,,621,98.540001
,,622,98.510002
,,623,98.519997
,,624,98.529999
,,625,98.519997
,,626,98.519997
,,627,98.500000
,,628,98.480003
,,629,98.489998
,,630,98.540001
,,631,98.529999
,,632,98.489998
,,633,98.519997
,,634,98.510002
,,635,98.519997
,,636,98.500000
,,637,98.519997
,,638,98.519997
,,639,98.519997
,,640,98.510002
,,641,98.500000
,,642,98.489998
,,643,98.519997
,,644,98.519997
,,645,98.529999
,,646,98.510002
,,647,98.500000
,,648,98.510002
,,649,98.500000
,,650,98.519997
,,651,98.519997
,,652,98.529999
,,653,98.529999
,,654,98.519997
,,655,98.519997
,,656,98.510002
,,657,98.500000
,,658,98.510002
,,659,98.510002
,,660,98.500000
,,661,98.510002
,,662,98.500000
,,663,98.500000
,,664,98.510002
,,665,98.519997
,,666,98.500000
,,667,98.519997
,,668,98.510002
,,669,98.529999
,,670,98.489998
,,671,98.510002
,,672,98.510002
,,673,98.540001
,,674,98.540001
,,675,98.500000
,,676,98.519997
,,677,98.510002
,,678,98.519997
,,679,98.510002
,,680,98.519997
,,681,98.500000
,,682,98.519997
,,683,98.510002
,,684,98.510002
,,685,98.529999
,,686,98.519997
,,687,98.510002
,,688,98.519997
,,689,98.510002
,,690,98.519997
,,691,98.529999
,,692,98.500000
,,693,98.519997
,,694,98.519997
,,695,98.510002
,,696,98.519997
,,697,98.540001
,,698,98.489998
,,699,98.519997
,,700,98.510002
,,701,98.510002
,,702,98.529999
,,703,98.540001
,,704,98.510002
,,705,98.489998
,,706,98.510002
,,707,98.519997
,,708,98.540001
,,709,98.489998
,,710,98.500000
,,711,98.529999
,,712,98.529999
,,713,98.519997
,,714,98.519997
,,715,98.519997
,,716,98.500000
,,717,98.480003
,,718,98.529999
,,719,98.529999
,,720,98.519997
,,721,98.510002
,,722,98.529999
,,723,98.529999
,,724,98.529999
,,725,98.519997
,,726,98.529999
,,727,98.489998
,,728,98.500000
,,729,98.510002
,,730,98.519997
,,731,98.510002
,,732,98.519997
,,733,98.500000
,,734,98.489998
,,735,98.519997
,,736,98.500000
,,737,98.500000
,,738,98.519997
,,739,98.519997
,,740,98.510002
,,741,98.529999
,,742,98.529999
,,743,98.550003
,,744,98.510002
,,745,98.529999
,,746,98.510002
,,747,98.500000
,,748,98.519997
,,749,98.519997
,,750,98.529999
,,751,98.500000
,,752,98.519997
,,753,98.500000
,,754,98.510002
,,755,98.529999
,,756,98.529999
,,757,98.529999
,,758,98.529999
,,759,98.529999
,,760,98.529999
,,761,98.529999
,,762,98.529999
,,763,98.500000
,,764,98.529999
,,765,98.510002
,,766,98.519997
,,767,98.500000
,,768,98.510002
,,769,98.529999
,,770,98.529999
,,771,98.519997
,,772,98.519997
,,773,98.519997
,,774,98.519997
,,775,98.510002
,,776,98.500000
,,777,98.500000
,,778,98.519997
,,779,98.529999
,,780,98.500000
,,781,98.500000
,,782,98.529999
,,783,98.529999
,,784,98.519997
,,785,98.529999
,,786,98.519997
,,787,98.519997
,,788,98.489998
,,789,98.480003
,,790,98.489998
,,791,98.519997
,,792,98.519997
,,793,98.519997
,,794,98.489998
,,795,98.529999
,,796,98.500000
,,797,98.489998
,,798,98.510002
,,799,98.529999
,,800,98.519997
,,801,98.500000
,,802,98.510002
,,803,98.519997
,,804,98.500000
,,805,98.500000
,,806,98.529999
,,807,98.529999
,,808,98.500000
,,809,98.519997
,,810,98.440002
,,811,98.500000
,,812,98.540001
,,813,98.480003
,,814,98.519997
,,815,98.540001
,,816,98.519997
,,817,98.500000
,,818,98.519997
,,819,98.510002
,,820,98.519997
,,821,98.529999
,,822,98.489998
,,823,98.510002
,,824,98.529999
,,825,98.529999
,,826,98.529999
,,827,98.540001
,,828,98.519997
,,829,98.519997
,,830,98.529999
,,831,98.510002
,,832,98.519997
,,833,98.489998
,,834,98.519997
,,835,98.540001
,,836,98.529999
,,837,98.489998
,,838,98.519997
,,839,98.529999
,,840,98.540001
,,841,98.519997
,,842,98.500000
,,843,98.519997
,,844,98.480003
,,845,98.519997
,,846,98.529999
,,847,98.510002
,,848,98.500000
,,849,98.510002
,,850,98.519997
,,851,98.510002
,,852,98.519997
,,853,98.519997
,,854,98.500000
,,855,98.500000
,,856,98.500000
,,857,98.510002
,,858,98.510002
,,859,98.540001
,,860,98.489998
,,861,98.540001
,,862,98.529999
,,863,98.519997
,,864,98.489998
,,865,98.519997
,,866,98.529999
,,867,98.529999
,,868,98.500000
,,869,98.510002
,,870,98.519997
,,871,98.510002
,,872,98.510002
,,873,98.480003
,,874,98.510002
,,875,98.470001
,,876,98.519997
,,877,98.489998
,,878,98.529999
,,879,98.500000
,,880,98.519997
,,881,98.500000
,,882,98.519997
,,883,98.519997
,,884,98.500000
,,885,98.500000
,,886,98.519997
,,887,98.519997
,,888,98.480003
,,889,98.500000
,,890,98.519997
,,891,98.480003
,,892,98.529999
,,893,98.510002
,,894,98.510002
,,895,98.510002
,,896,98.519997
,,897,98.510002
,,898,98.500000
,,899,98.529999
,,900,98.510002
,,901,98.510002
,,902,98.519997
,,903,98.519997
,,904,98.510002
,,905,98.489998
,,906,98.529999
,,907,98.529999
,,908,98.489998
,,909,98.529999
,,910,98.510002
,,911,98.519997
,,912,98.519997
,,913,98.510002
,,914,98.519997
,,915,98.500000
,,916,98.510002
,,917,98.529999
,,918,98.519997
,,919,98.510002
,,920,98.529999
,,921,98.529999
,,922,98.519997
,,923,98.500000
,,924,98.510002
,,925,98.519997
,,926,98.510002
,,927,98.519997
,,928,98.519997
,,929,98.519997
,,930,98.510002
,,931,98.519997
,,932,98.540001
,,933,98.519997
,,934,98.510002
,,935,98.529999
,,936,98.540001
,,937,98.500000
,,938,98.519997
,,939,98.500000
,,940,98.519997
,,941,98.510002
,,942,98.529999
,,943,98.510002
,,944,98.529999
,,945,98.510002
,,946,98.510002
,,947,98.500000
,,948,98.519997
,,949,98.510002
,,950,98.510002
,,951,98.519997
,,952,98.519997
,,953,98.510002
,,954,98.529999
,,955,98.519997
,,956,98.519997
,,957,98.519997
,,958,98.519997
,,959,98.489998
,,960,98.519997
,,961,98.489998
,,962,98.519997
,,963,98.529999
,,964,98.519997
,,965,98.529999
,,966,98.500000
,,967,98.519997
,,968,98.510002
,,969,98.519997
,,970,98.529999
,,971,98.529999
,,972,98.489998
,,973,98.510002
,,974,98.489998
,,975,98.529999
,,976,98.519997
,,977,98.510002
,,978,98.519997
,,979,98.540001
,,980,98.519997
,,981,98.510002
,,982,98.519997
,,983,98.510002
,,984,98.500000
,,985,98.510002
,,986,98.510002
,,987,98.500000
,,988,98.529999
,,989,98.540001
,,990,98.510002
,,991,98.500000
,,992,98.500000
,,993,98.500000
,,994,98.529999
,,995,98.510002
,,996,98.510002
,,997,98.519997
,,998,98.500000
,,999,98.519997
,,1000,98.540001
,,1001,98.519997
,,1002,98.529999
,,1003,98.519997
,,1004,98.510002
,,1005,98.540001
,,1006,98.540001
,,1007,98.500000
,,1008,98.519997
,,1009,98.519997
,,1010,98.519997
,,1011,98.500000
,,1012,98.519997
,,1013,98.529999
,,1014,98.570000
,,1015,98.519997
,,1016,98.519997
,,1017,98.510002
,,1018,98.519997
,,1019,98.500000
,,1020,98.519997
,,1021,98.540001
,,1022,98.480003
,,1023,98.510002
,1:
,,0,98.519997
,,1,98.519997
,,2,98.519997
,,3,98.540001
,,4,98.529999
,,5,98.519997
,,6,98.529999
,,7,98.510002
,,8,98.510002
,,9,98.519997
,,10,98.510002
,,11,98.519997
,,12,98.529999
,,13,98.519997
,,14,98.519997
,,15,98.529999
,,16,98.519997
,,17,98.519997
,,18,98.540001
,,19,98.519997
,,20,98.519997
,,21,98.540001
,,22,98.529999
,,23,98.510002
,,24,98.519997
,,25,98.529999
,,26,98.550003
,,27,98.529999
,,28,98.510002
,,29,98.529999
,,30,98.529999
,,31,98.529999
,,32,98.540001
,,33,98.500000
,,34,98.529999
,,35,98.540001
,,36,98.519997
,,37,98.540001
,,38,98.519997
,,39,98.510002
,,40,98.540001
,,41,98.529999
,,42,98.529999
,,43,98.510002
,,44,98.529999
,,45,98.529999
,,46,98.540001
,,47,98.500000
,,48,98.519997
,,49,98.519997
,,50,98.529999
,,51,98.529999
,,52,98.510002
,,53,98.540001
,,54,98.529999
,,55,98.529999
,,56,98.540001
,,57,98.529999
,,58,98.529999
,,59,98.529999
,,60,98.529999
,,61,98.529999
,,62,98.529999
,,63,98.529999
,,64,98.529999
,,65,98.529999
,,66,98.519997
,,67,98.519997
,,68,98.529999
,,69,98.529999
,,70,98.529999
,,71,98.529999
,,72,98.529999
,,73,98.519997
,,74,98.510002
,,75,98.519997
,,76,98.540001
,,77,98.519997
,,78,98.529999
,,79,98.540001
,,80,98.519997
,,81,98.540001
,,82,98.519997
,,83,98.540001
,,84,98.540001
,,85,98.529999
,,86,98.519997
,,87,98.540001
,,88,98.529999
,,89,98.519997
,,90,98.540001
,,91,98.529999
,,92,98.510002
,,93,98.529999
,,94,98.519997
,,95,98.519997
,,96,98.519997
,,97,98.519997
,,98,98.529999
,,99,98.529999
,,100,98.529999
,,101,98.529999
,,102,98.529999
,,103,98.529999
,,104,98.529999
,,105,98.500000
,,106,98.510002
,,107,98.529999
,,108,98.529999
,,109,98.529999
,,110,98.519997
,,111,98.510002
,,112,98.519997
,,113,98.519997
,,114,98.529999
,,115,98.500000
,,116,98.540001
,,117,98.529999
,,118,98.519997
,,119,98.510002
,,120,98.529999
,,121,98.529999
,,122,98.519997
,,123,98.529999
,,124,98.529999
,,125,98.519997
,,126,98.529999
,,127,98.519997
,,128,98.529999
,,129,98.529999
,,130,98.529999
,,131,98.529999
,,132,98.529999
,,133,98.540001
,,134,98.519997
,,135,98.529999
,,136,98.519997
,,137,98.529999
,,138,98.529999
,,139,98.529999
,,140,98.529999
,,141,98.519997
,,142,98.529999
,,143,98.540001
,,144,98.519997
,,145,98.510002
,,146,98.529999
,,147,98.529999
,,148,98.529999
,,149,98.519997
,,150,98.540001
,,151,98.519997
,,152,98.529999
,,153,98.519997
,,154,98.519997
,,155,98.529999
,,156,98.519997
,,157,98.529999
,,158,98.540001
,,159,98.519997
,,160,98.529999
,,161,98.540001
,,162,98.529999
,,163,98.529999
,,164,98.540001
,,165,98.519997
,,166,98.519997
,,167,98.529999
,,168,98.529999
,,169,98.529999
,,170,98.540001
,,171,98.519997
,,172,98.529999
,,173,98.519997
,,174,98.529999
,,175,98.519997
,,176,98.519997
,,177,98.529999
,,178,98.510002
,,179,98.540001
,,180,98.519997
,,181,98.540001
,,182,98.529999
,,183,98.529999
,,184,98.510002
,,185,98.519997
,,186,98.540001
,,187,98.519997
,,188,98.529999
,,189,98.519997
,,190,98.529999
,,191,98.519997
,,192,98.519997
,,193,98.529999
,,194,98.529999
,,195,98.510002
,,196,98.529999
,,197,98.529999
,,198,98.529999
,,199,98.529999
,,200,98.529999
,,201,98.529999
,,202,98.540001
,,203,98.529999
,,204,98.540001
,,205,98.540001
,,206,98.519997
,,207,98.519997
,,208,98.529999
,,209,98.519997
,,210,98.519997
,,211,98.510002
,,212,98.540001
,,213,98.510002
,,214,98.519997
,,215,98.529999
,,216,98.529999
,,217,98.529999
,,218,98.519997
,,219,98.519997
,,220,98.529999
,,221,98.529999
,,222,98.519997
,,223,98.529999
,,224,98.529999
,,225,98.510002
,,226,98.519997
,,227,98.519997
,,228,98.529999
,,229,98.529999
,,230,98.529999
,,231,98.529999
,,232,98.529999
,,233,98.519997
,,234,98.529999
,,235,98.529999
,,236,98.529999
,,237,98.529999
,,238,98.540001
,,239,98.529999
,,240,98.529999
,,241,98.529999
,,242,98.529999
,,243,98.519997
,,244,98.529999
,,245,98.519997
,,246,98.529999
,,247,98.510002
,,248,98.529999
,,249,98.529999
,,250,98.529999
,,251,98.529999
,,252,98.529999
,,253,98.519997
,,254,98.510002
,,255,98.550003
,,256,98.540001
,,257,98.519997
,,258,98.529999
,,259,98.529999
,,260,98.529999
,,261,98.529999
,,262,98.500000
,,263,98.529999
,,264,98.529999
,,265,98.519997
,,266,98.529999
,,267,98.529999
,,268,98.550003
,,269,98.519997
,,270,98.510002
,,271,98.510002
,,272,98.529999
,,273,98.519997
,,274,98.519997
,,275,98.519997
,,276,98.529999
,,277,98.529999
,,278,98.500000
,,279,98.529999
,,280,98.529999
,,281,98.529999
,,282,98.529999
,,283,98.529999
,,284,98.529999
,,285,98.529999
,,286,98.529999
,,287,98.519997
,,288,98.519997
,,289,98.540001
,,290,98.529999
,,291,98.519997
,,292,98.519997
,,293,98.519997
,,294,98.529999
,,295,98.500000
,,296,98.529999
,,297,98.529999
,,298,98.529999
,,299,98.529999
,,300,98.519997
,,301,98.529999
,,302,98.529999
,,303,98.519997
,,304,98.540001
,,305,98.510002
,,306,98.519997
,,307,98.510002
,,308,98.519997
,,309,98.529999
,,310,98.519997
,,311,98.529999
,,312,98.510002
,,313,98.510002
,,314,98.510002
,,315,98.529999
,,316,98.529999
,,317,98.540001
,,318,98.529999
,,319,98.519997
,,320,98.510002
,,321,98.519997
,,322,98.529999
,,323,98.519997
,,324,98.519997
,,325,98.519997
,,326,98.529999
,,327,98.519997
,,328,98.519997
,,329,98.519997
,,330,98.519997
,,331,98.529999
,,332,98.510002
,,333,98.529999
,,334,98.529999
,,335,98.540001
,,336,98.529999
,,337,98.519997
,,338,98.529999
,,339,98.519997
,,340,98.519997
,,341,98.519997
,,342,98.519997
,,343,98.550003
,,344,98.529999
,,345,98.519997
,,346,98.529999
,,347,98.529999
,,348,98.519997
,,349,98.519997
,,350,98.529999
,,351,98.529999
,,352,98.529999
,,353,98.529999
,,354,98.529999
,,355,98.519997
,,356,98.500000
,,357,98.529999
,,358,98.529999
,,359,98.529999
,,360,98.529999
,,361,98.519997
,,362,98.540001
,,363,98.540001
,,364,98.529999
,,365,98.519997
,,366,98.519997
,,367,98.529999
,,368,98.519997
,,369,98.529999
,,370,98.529999
,,371,98.540001
,,372,98.529999
,,373,98.529999
,,374,98.529999
,,375,98.529999
,,376,98.519997
,,377,98.529999
,,378,98.519997
,,379,98.529999
,,380,98.529999
,,381,98.529999
,,382,98.529999
,,383,98.529999
,,384,98.519997
,,385,98.519997
,,386,98.529999
,,387,98.529999
,,388,98.540001
,,389,98.519997
,,390,98.519997
,,391,98.519997
,,392,98.510002
,,393,98.510002
,,394,98.540001
,,395,98.519997
,,396,98.529999
,,397,98.529999
,,398,98.529999
,,399,98.529999
,,400,98.519997
,,401,98.500000
,,402,98.529999
,,403,98.529999
,,404,98.529999
,,405,98.529999
,,406,98.540001
,,407,98.529999
,,408,98.519997
,,409,98.529999
,,410,98.510002
,,411,98.529999
,,412,98.540001
,,413,98.529999
,,414,98.529999
,,415,98.500000
,,416,98.519997
,,417,98.519997
,,418,98.519997
,,419,98.519997
,,420,98.529999
,,421,98.510002
,,422,98.540001
,,423,98.529999
,,424,98.510002
,,425,98.529999
,,426,98.529999
,,427,98.519997
,,428,98.519997
,,429,98.529999
,,430,98.519997
,,431,98.529999
,,432,98.529999
,,433,98.519997
,,434,98.519997
,,435,98.529999
,,436,98.519997
,,437,98.529999
,,438,98.529999
,,439,98.529999
,,440,98.519997
,,441,98.529999
,,442,98.510002
,,443,98.540001
,,444,98.529999
,,445,98.510002
,,446,98.519997
,,447,98.519997
,,448,98.510002
,,449,98.529999
,,450,98.519997
,,451,98.519997
,,452,98.519997
,,453,98.510002
,,454,98.519997
,,455,98.519997
,,456,98.500000
,,457,98.519997
,,458,98.529999
,,459,98.529999
,,460,98.529999
,,461,98.519997
,,462,98.540001
,,463,98.510002
,,464,98.510002
,,465,98.500000
,,466,98.519997
,,467,98.540001
,,468,98.529999
,,469,98.519997
,,470,98.529999
,,471,98.510002
,,472,98.529999
,,473,98.519997
,,474,98.510002
,,475,98.529999
,,476,98.519997
,,477,98.529999
,,478,98.510002
,,479,98.529999
,,480,98.540001
,,481,98.519997
,,482,98.519997
,,483,98.500000
,,484,98.510002
,,485,98.540001
,,486,98.529999
,,487,98.529999
,,488,98.529999
,,489,98.540001
,,490,98.519997
,,491,98.529999
,,492,98.510002
,,493,98.529999
,,494,98.519997
,,495,98.529999
,,496,98.519997
,,497,98.510002
,,498,98.529999
,,499,98.529999
,,500,98.510002
,,501,98.529999
,,502,98.529999
,,503,98.519997
,,504,98.519997
,,505,98.519997
,,506,98.519997
,,507,98.519997
,,508,98.529999
,,509,98.529999
,,510,98.529999
,,511,98.540001
,,512,98.519997
,,513,98.510002
,,514,98.510002
,,515,98.519997
,,516,98.519997
,,517,98.519997
,,518,98.529999
,,519,98.510002
,,520,98.529999
,,521,98.519997
,,522,98.529999
,,523,98.550003
,,524,98.500000
,,525,98.529999
,,526,98.510002
,,527,98.529999
,,528,98.529999
,,529,98.529999
,,530,98.529999
,,531,98.519997
,,532,98.529999
,,533,98.529999
,,534,98.529999
,,535,98.529999
,,536,98.529999
,,537,98.489998
,,538,98.519997
,,539,98.519997
,,540,98.519997
,,541,98.519997
,,542,98.540001
,,543,98.529999
,,544,98.529999
,,545,98.480003
,,546,98.519997
,,547,98.519997
,,548,98.519997
,,549,98.519997
,,550,98.500000
,,551,98.529999
,,552,98.529999
,,553,98.500000
,,554,98.529999
,,555,98.519997
,,556,98.519997
,,557,98.529999
,,558,98.519997
,,559,98.529999
,,560,98.510002
,,561,98.519997
,,562,98.529999
,,563,98.510002
,,564,98.529999
,,565,98.519997
,,566,98.519997
,,567,98.510002
,,568,98.510002
,,569,98.500000
,,570,98.510002
,,571,98.519997
,,572,98.529999
,,573,98.529999
,,574,98.540001
,,575,98.529999
,,576,98.519997
,,577,98.529999
,,578,98.529999
,,579,98.519997
,,580,98.529999
,,581,98.529999
,,582,98.529999
,,583,98.519997
,,584,98.519997
,,585,98.529999
,,586,98.510002
,,587,98.529999
,,588,98.529999
,,589,98.529999
,,590,98.529999
,,591,98.529999
,,592,98.540001
,,593,98.529999
,,594,98.529999
,,595,98.519997
,,596,98.510002
,,597,98.519997
,,598,98.529999
,,599,98.540001
,,600,98.529999
,,601,98.519997
,,602,98.529999
,,603,98.529999
,,604,98.519997
,,605,98.519997
,,606,98.510002
,,607,98.500000
,,608,98.519997
,,609,98.510002
,,610,98.540001
,,611,98.529999
,,612,98.519997
,,613,98.529999
,,614,98.529999
,,615,98.519997
,,616,98.529999
,,617,98.529999
,,618,98.519997
,,619,98.519997
,,620,98.510002
,,621,98.519997
,,622,98.529999
,,623,98.529999
,,624,98.529999
,,625,98.540001
,,626,98.540001
,,627,98.529999
,,628,98.519997
,,629,98.500000
,,630,98.519997
,,631,98.540001
,,632,98.519997
,,633,98.529999
,,634,98.519997
,,635,98.529999
,,636,98.500000
,,637,98.529999
,,638,98.540001
,,639,98.529999
,,640,98.529999
,,641,98.519997
,,642,98.529999
,,643,98.540001
,,644,98.529999
,,645,98.519997
,,646,98.500000
,,647,98.510002
,,648,98.510002
,,649,98.529999
,,650,98.529999
,,651,98.529999
,,652,98.529999
,,653,98.529999
,,654,98.540001
,,655,98.540001
,,656,98.519997
,,657,98.529999
,,658,98.519997
,,659,98.550003
,,660,98.510002
,,661,98.540001
,,662,98.519997
,,663,98.500000
,,664,98.540001
,,665,98.519997
,,666,98.529999
,,667,98.529999
,,668,98.529999
,,669,98.500000
,,670,98.519997
,,671,98.529999
,,672,98.529999
,,673,98.529999
,,674,98.510002
,,675,98.529999
,,676,98.529999
,,677,98.500000
,,678,98.529999
,,679,98.519997
,,680,98.519997
,,681,98.529999
,,682,98.519997
,,683,98.519997
,,684,98.529999
,,685,98.519997
,,686,98.519997
,,687,98.519997
,,688,98.510002
,,689,98.510002
,,690,98.529999
,,691,98.540001
,,692,98.540001
,,693,98.529999
,,694,98.529999
,,695,98.519997
,,696,98.529999
,,697,98.540001
,,698,98.529999
,,699,98.510002
,,700,98.529999
,,701,98.529999
,,702,98.529999
,,703,98.519997
,,704,98.529999
,,705,98.540001
,,706,98.529999
,,707,98.529999
,,708,98.529999
,,709,98.540001
,,710,98.529999
,,711,98.519997
,,712,98.519997
,,713,98.529999
,,714,98.529999
,,715,98.540001
,,716,98.529999
,,717,98.529999
,,718,98.519997
,,719,98.529999
,,720,98.500000
,,721,98.529999
,,722,98.519997
,,723,98.510002
,,724,98.519997
,,725,98.529999
,,726,98.529999
,,727,98.519997
,,728,98.510002
,,729,98.529999
,,730,98.519997
,,731,98.519997
,,732,98.519997
,,733,98.529999
,,734,98.529999
,,735,98.529999
,,736,98.529999
,,737,98.529999
,,738,98.519997
,,739,98.519997
,,740,98.529999
,,741,98.510002
,,742,98.529999
,,743,98.529999
,,744,98.510002
,,745,98.540001
,,746,98.529999
,,747,98.510002
,,748,98.529999
,,749,98.529999
,,750,98.529999
,,751,98.519997
,,752,98.529999
,,753,98.540001
,,754,98.529999
,,755,98.519997
,,756,98.529999
,,757,98.519997
,,758,98.500000
,,759,98.510002
,,760,98.519997
,,761,98.510002
,,762,98.519997
,,763,98.519997
,,764,98.519997
,,765,98.540001
,,766,98.519997
,,767,98.540001
,,768,98.529999
,,769,98.519997
,,770,98.519997
,,771,98.540001
,,772,98.540001
,,773,98.519997
,,774,98.529999
,,775,98.529999
,,776,98.519997
,,777,98.519997
,,778,98.519997
,,779,98.519997
,,780,98.510002
,,781,98.529999
,,782,98.529999
,,783,98.519997
,,784,98.540001
,,785,98.529999
,,786,98.519997
,,787,98.519997
,,788,98.510002
,,789,98.519997
,,790,98.510002
,,791,98.529999
,,792,98.529999
,,793,98.529999
,,794,98.500000
,,795,98.540001
,,796,98.519997
,,797,98.529999
,,798,98.519997
,,799,98.529999
,,800,98.519997
,,801,98.519997
,,802,98.540001
,,803,98.500000
,,804,98.529999
,,805,98.529999
,,806,98.529999
,,807,98.529999
,,808,98.519997
,,809,98.529999
,,810,98.510002
,,811,98.529999
,,812,98.510002
,,813,98.529999
,,814,98.529999
,,815,98.489998
,,816,98.529999
,,817,98.500000
,,818,98.529999
,,819,98.540001
,,820,98.529999
,,821,98.529999
,,822,98.529999
,,823,98.540001
,,824,98.529999
,,825,98.519997
,,826,98.529999
,,827,98.529999
,,828,98.529999
,,829,98.529999
,,830,98.519997
,,831,98.529999
,,832,98.519997
,,833,98.529999
,,834,98.529999
,,835,98.510002
,,836,98.529999
,,837,98.510002
,,838,98.529999
,,839,98.529999
,,840,98.550003
,,841,98.529999
,,842,98.529999
,,843,98.529999
,,844,98.529999
,,845,98.529999
,,846,98.519997
,,847,98.529999
,,848,98.529999
,,849,98.519997
,,850,98.529999
,,851,98.529999
,,852,98.519997
,,853,98.510002
,,854,98.519997
,,855,98.519997
,,856,98.529999
,,857,98.529999
,,858,98.550003
,,859,98.529999
,,860,98.529999
,,861,98.540001
,,862,98.510002
,,863,98.529999
,,864,98.519997
,,865,98.529999
,,866,98.519997
,,867,98.519997
,,868,98.529999
,,869,98.529999
,,870,98.519997
,,871,98.510002
,,872,98.519997
,,873,98.519997
,,874,98.510002
,,875,98.519997
,,876,98.529999
,,877,98.519997
,,878,98.519997
,,879,98.529999
,,880,98.529999
,,881,98.529999
,,882,98.519997
,,883,98.529999
,,884,98.519997
,,885,98.529999
,,886,98.529999
,,887,98.529999
,,888,98.529999
,,889,98.540001
,,890,98.540001
,,891,98.510002
,,892,98.529999
,,893,98.529999
,,894,98.529999
,,895,98.519997
,,896,98.529999
,,897,98.540001
,,898,98.519997
,,899,98.529999
,,900,98.519997
,,901,98.540001
,,902,98.540001
,,903,98.529999
,,904,98.519997
,,905,98.529999
,,906,98.529999
,,907,98.500000
,,908,98.519997
,,909,98.510002
,,910,98.500000
,,911,98.529999
,,912,98.540001
,,913,98.540001
,,914,98.519997
,,915,98.519997
,,916,98.510002
,,917,98.540001
,,918,98.529999
,,919,98.510002
,,920,98.519997
,,921,98.519997
,,922,98.529999
,,923,98.519997
,,924,98.519997
,,925,98.540001
,,926,98.500000
,,927,98.529999
,,928,98.540001
,,929,98.519997
,,930,98.510002
,,931,98.529999
,,932,98.510002
,,933,98.529999
,,934,98.519997
,,935,98.529999
,,936,98.540001
,,937,98.529999
,,938,98.529999
,,939,98.540001
,,940,98.529999
,,941,98.519997
,,942,98.540001
,,943,98.540001
,,944,98.529999
,,945,98.510002
,,946,98.519997
,,947,98.529999
,,948,98.529999
,,949,98.529999
,,950,98.500000
,,951,98.529999
,,952,98.529999
,,953,98.519997
,,954,98.510002
,,955,98.519997
,,956,98.500000
,,957,98.519997
,,958,98.529999
,,959,98.519997
,,960,98.510002
,,961,98.529999
,,962,98.529999
,,963,98.519997
,,964,98.519997
,,965,98.529999
,,966,98.519997
,,967,98.529999
,,968,98.519997
,,969,98.529999
,,970,98.529999
,,971,98.519997
,,972,98.529999
,,973,98.529999
,,974,98.519997
,,975,98.510002
,,976,98.519997
,,977,98.529999
,,978,98.529999
,,979,98.510002
,,980,98.529999
,,981,98.519997
,,982,98.500000
,,983,98.529999
,,984,98.519997
,,985,98.529999
,,986,98.529999
,,987,98.510002
,,988,98.519997
,,989,98.529999
,,990,98.529999
,,991,98.510002
,,992,98.529999
,,993,98.519997
,,994,98.529999
,,995,98.529999
,,996,98.510002
,,997,98.519997
,,998,98.540001
,,999,98.529999
,,1000,98.529999
,,1001,98.529999
,,1002,98.510002
,,1003,98.550003
,,1004,98.529999
,,1005,98.540001
,,1006,98.510002
,,1007,98.510002
,,1008,98.529999
,,1009,98.519997
,,1010,98.510002
,,1011,98.519997
,,1012,98.529999
,,1013,98.519997
,,1014,98.540001
,,1015,98.529999
,,1016,98.510002
,,1017,98.529999
,,1018,98.540001
,,1019,98.519997
,,1020,98.529999
,,1021,98.529999
,,1022,98.510002
,,1023,98.540001
,2:
,,0,98.529999
,,1,98.519997
,,2,98.529999
,,3,98.529999
,,4,98.519997
,,5,98.529999
,,6,98.529999
,,7,98.529999
,,8,98.519997
,,9,98.519997
,,10,98.529999
,,11,98.519997
,,12,98.529999
,,13,98.529999
,,14,98.540001
,,15,98.519997
,,16,98.529999
,,17,98.519997
,,18,98.529999
,,19,98.529999
,,20,98.529999
,,21,98.529999
,,22,98.529999
,,23,98.540001
,,24,98.529999
,,25,98.529999
,,26,98.519997
,,27,98.529999
,,28,98.510002
,,29,98.510002
,,30,98.540001
,,31,98.529999
,,32,98.540001
,,33,98.529999
,,34,98.529999
,,35,98.529999
,,36,98.529999
,,37,98.529999
,,38,98.519997
,,39,98.529999
,,40,98.529999
,,41,98.540001
,,42,98.519997
,,43,98.529999
,,44,98.529999
,,45,98.529999
,,46,98.529999
,,47,98.529999
,,48,98.529999
,,49,98.529999
,,50,98.529999
,,51,98.529999
,,52,98.529999
,,53,98.510002
,,54,98.519997
,,55,98.529999
,,56,98.519997
,,57,98.529999
,,58,98.529999
,,59,98.529999
,,60,98.519997
,,61,98.519997
,,62,98.529999
,,63,98.540001
,,64,98.529999
,,65,98.529999
,,66,98.540001
,,67,98.529999
,,68,98.529999
,,69,98.519997
,,70,98.519997
,,71,98.529999
,,72,98.529999
,,73,98.529999
,,74,98.529999
,,75,98.519997
,,76,98.510002
,,77,98.529999
,,78,98.529999
,,79,98.519997
,,80,98.529999
,,81,98.519997
,,82,98.529999
,,83,98.519997
,,84,98.519997
,,85,98.519997
,,86,98.540001
,,87,98.529999
,,88,98.529999
,,89,98.510002
,,90,98.519997
,,91,98.510002
,,92,98.540001
,,93,98.529999
,,94,98.510002
,,95,98.510002
,,96,98.529999
,,97,98.529999
,,98,98.529999
,,99,98.519997
,,100,98.519997
,,101,98.540001
,,102,98.529999
,,103,98.540001
,,104,98.529999
,,105,98.529999
,,106,98.529999
,,107,98.510002
,,108,98.529999
,,109,98.519997
,,110,98.540001
,,111,98.510002
,,112,98.519997
,,113,98.519997
,,114,98.519997
,,115,98.519997
,,116,98.529999
,,117,98.529999
,,118,98.519997
,,119,98.529999
,,120,98.529999
,,121,98.510002
,,122,98.540001
,,123,98.529999
,,124,98.529999
,,125,98.519997
,,126,98.529999
,,127,98.529999
,,128,98.510002
,,129,98.519997
,,130,98.519997
,,131,98.540001
,,132,98.529999
,,133,98.519997
,,134,98.529999
,,135,98.529999
,,136,98.540001
,,137,98.529999
,,138,98.540001
,,139,98.519997
,,140,98.519997
,,141,98.529999
,,142,98.510002
,,143,98.529999
,,144,98.519997
,,145,98.529999
,,146,98.529999
,,147,98.510002
,,148,98.529999
,,149,98.540001
,,150,98.540001
,,151,98.519997
,,152,98.529999
,,153,98.529999
,,154,98.529999
,,155,98.519997
,,156,98.529999
,,157,98.529999
,,158,98.519997
,,159,98.529999
,,160,98.519997
,,161,98.529999
,,162,98.519997
,,163,98.519997
,,164,98.540001
,,165,98.529999
,,166,98.519997
,,167,98.529999
,,168,98.529999
,,169,98.510002
,,170,98.529999
,,171,98.529999
,,172,98.540001
,,173,98.529999
,,174,98.529999
,,175,98.529999
,,176,98.540001
,,177,98.529999
,,178,98.519997
,,179,98.529999
,,180,98.529999
,,181,98.519997
,,182,98.540001
,,183,98.519997
,,184,98.529999
,,185,98.529999
,,186,98.529999
,,187,98.519997
,,188,98.529999
,,189,98.519997
,,190,98.519997
,,191,98.529999
,,192,98.540001
,,193,98.540001
,,194,98.529999
,,195,98.519997
,,196,98.519997
,,197,98.529999
,,198,98.519997
,,199,98.540001
,,200,98.519997
,,201,98.529999
,,202,98.519997
,,203,98.529999
,,204,98.529999
,,205,98.519997
,,206,98.519997
,,207,98.510002
,,208,98.529999
,,209,98.529999
,,210,98.519997
,,211,98.519997
,,212,98.519997
,,213,98.529999
,,214,98.519997
,,215,98.529999
,,216,98.529999
,,217,98.529999
,,218,98.529999
,,219,98.529999
,,220,98.540001
,,221,98.529999
,,222,98.529999
,,223,98.540001
,,224,98.519997
,,225,98.519997
,,226,98.540001
,,227,98.529999
,,228,98.519997
,,229,98.529999
,,230,98.529999
,,231,98.519997
,,232,98.540001
,,233,98.540001
,,234,98.529999
,,235,98.529999
,,236,98.540001
,,237,98.529999
,,238,98.529999
,,239,98.529999
,,240,98.519997
,,241,98.529999
,,242,98.519997
,,243,98.519997
,,244,98.519997
,,245,98.519997
,,246,98.529999
,,247,98.519997
,,248,98.540001
,,249,98.519997
,,250,98.529999
,,251,98.529999
,,252,98.540001
,,253,98.529999
,,254,98.519997
,,255,98.529999
,,256,98.519997
,,257,98.540001
,,258,98.529999
,,259,98.519997
,,260,98.529999
,,261,98.540001
,,262,98.529999
,,263,98.529999
,,264,98.529999
,,265,98.519997
,,266,98.519997
,,267,98.519997
,,268,98.529999
,,269,98.529999
,,270,98.519997
,,271,98.529999
,,272,98.510002
,,273,98.529999
,,274,98.529999
,,275,98.529999
,,276,98.529999
,,277,98.519997
,,278,98.519997
,,279,98.529999
,,280,98.519997
,,281,98.519997
,,282,98.529999
,,283,98.529999
,,284,98.529999
,,285,98.529999
,,286,98.529999
,,287,98.529999
,,288,98.540001
,,289,98.529999
,,290,98.540001
,,291,98.540001
,,292,98.529999
,,293,98.529999
,,294,98.529999
,,295,98.529999
,,296,98.529999
,,297,98.519997
,,298,98.529999
,,299,98.529999
,,300,98.540001
,,301,98.540001
,,302,98.529999
,,303,98.529999
,,304,98.529999
,,305,98.529999
,,306,98.529999
,,307,98.529999
,,308,98.529999
,,309,98.519997
,,310,98.529999
,,311,98.529999
,,312,98.540001
,,313,98.529999
,,314,98.540001
,,315,98.529999
,,316,98.519997
,,317,98.529999
,,318,98.529999
,,319,98.529999
,,320,98.519997
,,321,98.519997
,,322,98.519997
,,323,98.529999
,,324,98.529999
,,325,98.529999
,,326,98.529999
,,327,98.519997
,,328,98.519997
,,329,98.529999
,,330,98.529999
,,331,98.529999
,,332,98.529999
,,333,98.529999
,,334,98.529999
,,335,98.540001
,,336,98.519997
,,337,98.519997
,,338,98.529999
,,339,98.529999
,,340,98.529999
,,341,98.529999
,,342,98.529999
,,343,98.529999
,,344,98.519997
,,345,98.519997
,,346,98.529999
,,347,98.529999
,,348,98.510002
,,349,98.540001
,,350,98.540001
,,351,98.529999
,,352,98.529999
,,353,98.529999
,,354,98.540001
,,355,98.529999
,,356,98.519997
,,357,98.519997
,,358,98.540001
,,359,98.529999
,,360,98.529999
,,361,98.529999
,,362,98.529999
,,363,98.519997
,,364,98.519997
,,365,98.519997
,,366,98.529999
,,367,98.529999
,,368,98.519997
,,369,98.529999
,,370,98.529999
,,371,98.529999
,,372,98.529999
,,373,98.529999
,,374,98.529999
,,375,98.529999
,,376,98.529999
,,377,98.529999
,,378,98.519997
,,379,98.529999
,,380,98.529999
,,381,98.540001
,,382,98.519997
,,383,98.519997
,,384,98.529999
,,385,98.529999
,,386,98.529999
,,387,98.519997
,,388,98.529999
,,389,98.510002
,,390,98.540001
,,391,98.529999
,,392,98.519997
,,393,98.519997
,,394,98.529999
,,395,98.529999
,,396,98.519997
,,397,98.540001
,,398,98.519997
,,399,98.529999
,,400,98.540001
,,401,98.519997
,,402,98.519997
,,403,98.519997
,,404,98.529999
,,405,98.529999
,,406,98.540001
,,407,98.529999
,,408,98.519997
,,409,98.529999
,,410,98.529999
,,411,98.529999
,,412,98.519997
,,413,98.529999
,,414,98.540001
,,415,98.529999
,,416,98.529999
,,417,98.519997
,,418,98.529999
,,419,98.519997
,,420,98.529999
,,421,98.529999
,,422,98.519997
,,423,98.540001
,,424,98.529999
,,425,98.529999
,,426,98.519997
,,427,98.519997
,,428,98.529999
,,429,98.519997
,,430,98.529999
,,431,98.529999
,,432,98.529999
,,433,98.529999
,,434,98.510002
,,435,98.529999
,,436,98.519997
,,437,98.529999
,,438,98.529999
,,439,98.529999
,,440,98.529999
,,441,98.519997
,,442,98.529999
,,443,98.529999
,,444,98.510002
,,445,98.529999
,,446,98.529999
,,447,98.529999
,,448,98.529999
,,449,98.540001
,,450,98.529999
,,451,98.510002
,,452,98.529999
,,453,98.529999
,,454,98.529999
,,455,98.529999
,,456,98.529999
,,457,98.540001
,,458,98.540001
,,459,98.529999
,,460,98.529999
,,461,98.519997
,,462,98.529999
,,463,98.529999
,,464,98.529999
,,465,98.529999
,,466,98.529999
,,467,98.519997
,,468,98.519997
,,469,98.510002
,,470,98.529999
,,471,98.510002
,,472,98.519997
,,473,98.529999
,,474,98.519997
,,475,98.529999
,,476,98.540001
,,477,98.519997
,,478,98.529999
,,479,98.529999
,,480,98.529999
,,481,98.519997
,,482,98.529999
,,483,98.540001
,,484,98.529999
,,485,98.519997
,,486,98.529999
,,487,98.519997
,,488,98.519997
,,489,98.540001
,,490,98.540001
,,491,98.529999
,,492,98.519997
,,493,98.510002
,,494,98.519997
,,495,98.529999
,,496,98.529999
,,497,98.529999
,,498,98.519997
,,499,98.510002
,,500,98.519997
,,501,98.529999
,,502,98.540001
,,503,98.540001
,,504,98.529999
,,505,98.529999
,,506,98.510002
,,507,98.529999
,,508,98.519997
,,509,98.529999
,,510,98.540001
,,511,98.529999
,,512,98.519997
,,513,98.529999
,,514,98.519997
,,515,98.529999
,,516,98.529999
,,517,98.529999
,,518,98.519997
,,519,98.529999
,,520,98.519997
,,521,98.519997
,,522,98.519997
,,523,98.540001
,,524,98.540001
,,525,98.529999
,,526,98.529999
,,527,98.529999
,,528,98.519997
,,529,98.529999
,,530,98.529999
,,531,98.529999
,,532,98.519997
,,533,98.529999
,,534,98.529999
,,535,98.529999
,,536,98.529999
,,537,98.519997
,,538,98.540001
,,539,98.519997
,,540,98.519997
,,541,98.529999
,,542,98.529999
,,543,98.529999
,,544,98.510002
,,545,98.529999
,,546,98.529999
,,547,98.510002
,,548,98.540001
,,549,98.529999
,,550,98.529999
,,551,98.529999
,,552,98.510002
,,553,98.519997
,,554,98.540001
,,555,98.519997
,,556,98.519997
,,557,98.540001
,,558,98.529999
,,559,98.529999
,,560,98.529999
,,561,98.519997
,,562,98.519997
,,563,98.519997
,,564,98.519997
,,565,98.529999
,,566,98.529999
,,567,98.540001
,,568,98.540001
,,569,98.529999
,,570,98.529999
,,571,98.540001
,,572,98.529999
,,573,98.519997
,,574,98.529999
,,575,98.540001
,,576,98.529999
,,577,98.540001
,,578,98.529999
,,579,98.529999
,,580,98.529999
,,581,98.519997
,,582,98.529999
,,583,98.519997
,,584,98.540001
,,585,98.519997
,,586,98.529999
,,587,98.529999
,,588,98.540001
,,589,98.529999
,,590,98.519997
,,591,98.519997
,,592,98.529999
,,593,98.529999
,,594,98.519997
,,595,98.529999
,,596,98.519997
,,597,98.540001
,,598,98.510002
,,599,98.519997
,,600,98.540001
,,601,98.529999
,,602,98.540001
,,603,98.529999
,,604,98.529999
,,605,98.519997
,,606,98.529999
,,607,98.529999
,,608,98.519997
,,609,98.510002
,,610,98.519997
,,611,98.519997
,,612,98.529999
,,613,98.529999
,,614,98.529999
,,615,98.529999
,,616,98.529999
,,617,98.529999
,,618,98.529999
,,619,98.529999
,,620,98.519997
,,621,98.510002
,,622,98.529999
,,623,98.540001
,,624,98.529999
,,625,98.540001
,,626,98.529999
,,627,98.540001
,,628,98.519997
,,629,98.529999
,,630,98.519997
,,631,98.519997
,,632,98.519997
,,633,98.529999
,,634,98.529999
,,635,98.540001
,,636,98.529999
,,637,98.519997
,,638,98.510002
,,639,98.519997
,,640,98.519997
,,641,98.510002
,,642,98.519997
,,643,98.519997
,,644,98.529999
,,645,98.529999
,,646,98.529999
,,647,98.519997
,,648,98.529999
,,649,98.540001
,,650,98.519997
,,651,98.529999
,,652,98.529999
,,653,98.529999
,,654,98.529999
,,655,98.529999
,,656,98.529999
,,657,98.519997
,,658,98.510002
,,659,98.529999
,,660,98.519997
,,661,98.540001
,,662,98.529999
,,663,98.529999
,,664,98.540001
,,665,98.519997
,,666,98.529999
,,667,98.540001
,,668,98.529999
,,669,98.519997
,,670,98.529999
,,671,98.519997
,,672,98.510002
,,673,98.529999
,,674,98.529999
,,675,98.540001
,,676,98.529999
,,677,98.529999
,,678,98.529999
,,679,98.519997
,,680,98.519997
,,681,98.519997
,,682,98.519997
,,683,98.529999
,,684,98.519997
,,685,98.529999
,,686,98.510002
,,687,98.529999
,,688,98.529999
,,689,98.529999
,,690,98.519997
,,691,98.529999
,,692,98.529999
,,693,98.529999
,,694,98.529999
,,695,98.540001
,,696,98.510002
,,697,98.540001
,,698,98.540001
,,699,98.529999
,,700,98.519997
,,701,98.519997
,,702,98.529999
,,703,98.519997
,,704,98.519997
,,705,98.529999
,,706,98.529999
,,707,98.529999
,,708,98.519997
,,709,98.510002
,,710,98.540001
,,711,98.529999
,,712,98.529999
,,713,98.540001
,,714,98.529999
,,715,98.529999
,,716,98.529999
,,717,98.519997
,,718,98.529999
,,719,98.529999
,,720,98.529999
,,721,98.529999
,,722,98.529999
,,723,98.519997
,,724,98.519997
,,725,98.529999
,,726,98.529999
,,727,98.529999
,,728,98.519997
,,729,98.519997
,,730,98.510002
,,731,98.529999
,,732,98.529999
,,733,98.519997
,,734,98.529999
,,735,98.519997
,,736,98.529999
,,737,98.529999
,,738,98.529999
,,739,98.529999
,,740,98.529999
,,741,98.529999
,,742,98.519997
,,743,98.529999
,,744,98.529999
,,745,98.540001
,,746,98.529999
,,747,98.529999
,,748,98.529999
,,749,98.510002
,,750,98.529999
,,751,98.529999
,,752,98.540001
,,753,98.529999
,,754,98.519997
,,755,98.510002
,,756,98.519997
,,757,98.529999
,,758,98.529999
,,759,98.519997
,,760,98.519997
,,761,98.529999
,,762,98.519997
,,763,98.529999
,,764,98.529999
,,765,98.529999
,,766,98.540001
,,767,98.529999
,,768,98.519997
,,769,98.519997
,,770,98.529999
,,771,98.529999
,,772,98.519997
,,773,98.529999
,,774,98.519997
,,775,98.519997
,,776,98.529999
,,777,98.519997
,,778,98.529999
,,779,98.529999
,,780,98.529999
,,781,98.529999
,,782,98.529999
,,783,98.529999
,,784,98.540001
,,785,98.529999
,,786,98.540001
,,787,98.519997
,,788,98.529999
,,789,98.529999
,,790,98.529999
,,791,98.529999
,,792,98.529999
,,793,98.519997
,,794,98.519997
,,795,98.529999
,,796,98.529999
,,797,98.529999
,,798,98.529999
,,799,98.519997
,,800,98.519997
,,801,98.529999
,,802,98.529999
,,803,98.540001
,,804,98.519997
,,805,98.519997
,,806,98.529999
,,807,98.529999
,,808,98.519997
,,809,98.519997
,,810,98.519997
,,811,98.529999
,,812,98.529999
,,813,98.529999
,,814,98.519997
,,815,98.529999
,,816,98.529999
,,817,98.510002
,,818,98.529999
,,819,98.540001
,,820,98.540001
,,821,98.519997
,,822,98.529999
,,823,98.519997
,,824,98.529999
,,825,98.519997
,,826,98.529999
,,827,98.519997
,,828,98.529999
,,829,98.519997
,,830,98.529999
,,831,98.519997
,,832,98.529999
,,833,98.519997
,,834,98.529999
,,835,98.529999
,,836,98.519997
,,837,98.519997
,,838,98.519997
,,839,98.529999
,,840,98.529999
,,841,98.529999
,,842,98.519997
,,843,98.529999
,,844,98.540001
,,845,98.540001
,,846,98.529999
,,847,98.529999
,,848,98.529999
,,849,98.529999
,,850,98.529999
,,851,98.519997
,,852,98.529999
,,853,98.540001
,,854,98.529999
,,855,98.529999
,,856,98.529999
,,857,98.529999
,,858,98.510002
,,859,98.510002
,,860,98.529999
,,861,98.529999
,,862,98.540001
,,863,98.529999
,,864,98.529999
,,865,98.540001
,,866,98.529999
,,867,98.529999
,,868,98.519997
,,869,98.529999
,,870,98.540001
,,871,98.519997
,,872,98.540001
,,873,98.529999
,,874,98.529999
,,875,98.529999
,,876,98.529999
,,877,98.519997
,,878,98.519997
,,879,98.519997
,,880,98.529999
,,881,98.519997
,,882,98.529999
,,883,98.529999
,,884,98.540001
,,885,98.540001
,,886,98.510002
,,887,98.529999
,,888,98.529999
,,889,98.519997
,,890,98.529999
,,891,98.519997
,,892,98.540001
,,893,98.529999
,,894,98.529999
,,895,98.519997
,,896,98.529999
,,897,98.529999
,,898,98.540001
,,899,98.519997
,,900,98.529999
,,901,98.529999
,,902,98.519997
,,903,98.519997
,,904,98.529999
,,905,98.540001
,,906,98.540001
,,907,98.529999
,,908,98.540001
,,909,98.529999
,,910,98.519997
,,911,98.529999
,,912,98.529999
,,913,98.529999
,,914,98.529999
,,915,98.529999
,,916,98.529999
,,917,98.529999
,,918,98.529999
,,919,98.519997
,,920,98.540001
,,921,98.529999
,,922,98.529999
,,923,98.529999
,,924,98.510002
,,925,98.529999
,,926,98.540001
,,927,98.529999
,,928,98.510002
,,929,98.529999
,,930,98.529999
,,931,98.529999
,,932,98.519997
,,933,98.519997
,,934,98.529999
,,935,98.529999
,,936,98.540001
,,937,98.529999
,,938,98.510002
,,939,98.519997
,,940,98.510002
,,941,98.529999
,,942,98.519997
,,943,98.540001
,,944,98.529999
,,945,98.519997
,,946,98.529999
,,947,98.529999
,,948,98.529999
,,949,98.529999
,,950,98.529999
,,951,98.529999
,,952,98.529999
,,953,98.529999
,,954,98.529999
,,955,98.529999
,,956,98.529999
,,957,98.529999
,,958,98.529999
,,959,98.540001
,,960,98.529999
,,961,98.510002
,,962,98.540001
,,963,98.529999
,,964,98.519997
,,965,98.529999
,,966,98.540001
,,967,98.510002
,,968,98.529999
,,969,98.529999
,,970,98.510002
,,971,98.529999
,,972,98.529999
,,973,98.540001
,,974,98.519997
,,975,98.510002
,,976,98.529999
,,977,98.519997
,,978,98.540001
,,979,98.529999
,,980,98.519997
,,981,98.540001
,,982,98.519997
,,983,98.510002
,,984,98.540001
,,985,98.529999
,,986,98.519997
,,987,98.519997
,,988,98.519997
,,989,98.540001
,,990,98.529999
,,991,98.529999
,,992,98.540001
,,993,98.529999
,,994,98.529999
,,995,98.529999
,,996,98.540001
,,997,98.529999
,,998,98.529999
,,999,98.519997
,,1000,98.529999
,,1001,98.519997
,,1002,98.540001
,,1003,98.519997
,,1004,98.529999
,,1005,98.529999
,,1006,98.519997
,,1007,98.519997
,,1008,98.529999
,,1009,98.529999
,,1010,98.540001
,,1011,98.529999
,,1012,98.529999
,,1013,98.529999
,,1014,98.529999
,,1015,98.510002
,,1016,98.529999
,,1017,98.519997
,,1018,98.529999
,,1019,98.529999
,,1020,98.529999
,,1021,98.529999
,,1022,98.529999
,,1023,98.519997
0:
,0:
,,0,98.500000
,,1,98.489998
,,2,98.489998
,,3,98.519997
,,4,98.510002
,,5,98.529999
,,6,98.500000
,,7,98.489998
,,8,98.519997
,,9,98.500000
,,10,98.489998
,,11,98.510002
,,12,98.510002
,,13,98.519997
,,14,98.510002
,,15,98.510002
,,16,98.510002
,,17,98.510002
,,18,98.510002
,,19,98.519997
,,20,98.519997
,,21,98.510002
,,22,98.510002
,,23,98.529999
,,24,98.529999
,,25,98.519997
,,26,98.519997
,,27,98.540001
,,28,98.500000
,,29,98.500000
,,30,98.529999
,,31,98.519997
,,32,98.489998
,,33,98.519997
,,34,98.480003
,,35,98.529999
,,36,98.489998
,,37,98.500000
,,38,98.480003
,,39,98.540001
,,40,98.459999
,,41,98.529999
,,42,98.500000
,,43,98.510002
,,44,98.510002
,,45,98.519997
,,46,98.510002
,,47,98.510002
,,48,98.500000
,,49,98.510002
,,50,98.519997
,,51,98.519997
,,52,98.510002
,,53,98.510002
,,54,98.489998
,,55,98.489998
,,56,98.510002
,,57,98.519997
,,58,98.519997
,,59,98.500000
,,60,98.510002
,,61,98.510002
,,62,98.510002
,,63,98.510002
,,64,98.519997
,,65,98.489998
,,66,98.529999
,,67,98.500000
,,68,98.510002
,,69,98.500000
,,70,98.529999
,,71,98.489998
,,72,98.529999
,,73,98.500000
,,74,98.510002
,,75,98.529999
,,76,98.510002
,,77,98.540001
,,78,98.500000
,,79,98.500000
,,80,98.500000
,,81,98.510002
,,82,98.480003
,,83,98.519997
,,84,98.510002
,,85,98.519997
,,86,98.519997
,,87,98.519997
,,88,98.510002
,,89,98.500000
,,90,98.500000
,,91,98.529999
,,92,98.519997
,,93,98.519997
,,94,98.489998
,,95,98.500000
,,96,98.519997
,,97,98.510002
,,98,98.510002
,,99,98.519997
,,100,98.550003
,,101,98.529999
,,102,98.510002
,,103,98.510002
,,104,98.519997
,,105,98.510002
,,106,98.500000
,,107,98.510002
,,108,98.540001
,,109,98.489998
,,110,98.489998
,,111,98.529999
,,112,98.510002
,,113,98.529999
,,114,98.519997
,,115,98.529999
,,116,98.519997
,,117,98.500000
,,118,98.529999
,,119,98.510002
,,120,98.519997
,,121,98.500000
,,122,98.500000
,,123,98.519997
,,124,98.519997
,,125,98.519997
,,126,98.489998
,,127,98.500000
,,128,98.529999
,,129,98.529999
,,130,98.529999
,,131,98.519997
,,132,98.510002
,,133,98.519997
,,134,98.510002
,,135,98.529999
,,136,98.519997
,,137,98.489998
,,138,98.529999
,,139,98.519997
,,140,98.510002
,,141,98.529999
,,142,98.519997
,,143,98.510002
,,144,98.519997
,,145,98.519997
,,146,98.510002
,,147,98.519997
,,148,98.540001
,,149,98.470001
,,150,98.529999
,,151,98.510002
,,152,98.519997
,,153,98.519997
,,154,98.529999
,,155,98.510002
,,156,98.470001
,,157,98.500000
,,158,98.480003
,,159,98.510002
,,160,98.529999
,,161,98.519997
,,162,98.529999
,,163,98.529999
,,164,98.519997
,,165,98.519997
,,166,98.540001
,,167,98.510002
,,168,98.500000
,,169,98.500000
,,170,98.510002
,,171,98.519997
,,172,98.529999
,,173,98.529999
,,174,98.540001
,,175,98.540001
,,176,98.510002
,,177,98.540001
,,178,98.519997
,,179,98.489998
,,180,98.510002
,,181,98.519997
,,182,98.500000
,,183,98.500000
,,184,98.510002
,,185,98.510002
,,186,98.519997
,,187,98.500000
,,188,98.510002
,,189,98.529999
,,190,98.500000
,,191,98.480003
,,192,98.510002
,,193,98.540001
,,194,98.519997
,,195,98.510002
,,196,98.519997
,,197,98.510002
,,198,98.540001
,,199,98.489998
,,200,98.510002
,,201,98.519997
,,202,98.489998
,,203,98.519997
,,204,98.500000
,,205,98.510002
,,206,98.489998
,,207,98.489998
,,208,98.500000
,,209,98.519997
,,210,98.500000
,,211,98.510002
,,212,98.500000
,,213,98.519997
,,214,98.510002
,,215,98.510002
,,216,98.519997
,,217,98.529999
,,218,98.510002
,,219,98.540001
,,220,98.489998
,,221,98.510002
,,222,98.500000
,,223,98.500000
,,224,98.500000
,,225,98.510002
,,226,98.500000
,,227,98.510002
,,228,98.529999
,,229,98.510002
,,230,98.500000
,,231,98.519997
,,232,98.510002
,,233,98.510002
,,234,98.510002
,,235,98.500000
,,236,98.489998
,,237,98.540001
,,238,98.500000
,,239,98.500000
,,240,98.519997
,,241,98.489998
,,242,98.529999
,,243,98.529999
,,244,98.480003
,,245,98.540001
,,246,98.510002
,,247,98.510002
,,248,98.550003
,,249,98.519997
,,250,98.529999
,,251,98.529999
,,252,98.529999
,,253,98.510002
,,254,98.500000
,,255,98.529999
,,256,98.510002
,,257,98.529999
,,258,98.500000
,,259,98.500000
,,260,98.519997
,,261,98.519997
,,262,98.529999
,,263,98.529999
,,264,98.510002
,,265,98.489998
,,266,98.529999
,,267,98.489998
,,268,98.500000
,,269,98.489998
,,270,98.489998
,,271,98.510002
,,272,98.500000
,,273,98.510002
,,274,98.510002
,,275,98.480003
,,276,98.529999
,,277,98.519997
,,278,98.500000
,,279,98.510002
,,280,98.510002
,,281,98.519997
,,282,98.519997
,,283,98.510002
,,284,98.510002
,,285,98.540001
,,286,98.500000
,,287,98.519997
,,288,98.510002
,,289,98.529999
,,290,98.510002
,,291,98.529999
,,292,98.529999
,,293,98.519997
,,294,98.510002
,,295,98.510002
,,296,98.510002
,,297,98.500000
,,298,98.489998
,,299,98.510002
,,300,98.529999
,,301,98.480003
,,302,98.519997
,,303,98.489998
,,304,98.550003
,,305,98.500000
,,306,98.519997
,,307,98.510002
,,308,98.519997
,,309,98.489998
,,310,98.510002
,,311,98.500000
,,312,98.510002
,,313,98.510002
,,314,98.519997
,,315,98.519997
,,316,98.510002
,,317,98.500000
,,318,98.510002
,,319,98.470001
,,320,98.540001
,,321,98.510002
,,322,98.500000
,,323,98.489998
,,324,98.500000
,,325,98.510002
,,326,98.510002
,,327,98.519997
,,328,98.529999
,,329,98.510002
,,330,98.500000
,,331,98.489998
,,332,98.489998
,,333,98.500000
,,334,98.519997
,,335,98.500000
,,336,98.480003
,,337,98.510002
,,338,98.540001
,,339,98.529999
,,340,98.500000
,,341,98.510002
,,342,98.510002
,,343,98.510002
,,344,98.519997
,,345,98.519997
,,346,98.510002
,,347,98.510002
,,348,98.519997
,,349,98.519997
,,350,98.510002
,,351,98.470001
,,352,98.519997
,,353,98.510002
,,354,98.489998
,,355,98.510002
,,356,98.519997
,,357,98.519997
,,358,98.510002
,,359,98.510002
,,360,98.489998
,,361,98.510002
,,362,98.529999
,,363,98.500000
,,364,98.529999
,,365,98.510002
,,366,98.489998
,,367,98.529999
,,368,98.510002
,,369,98.519997
,,370,98.489998
,,371,98.510002
,,372,98.519997
,,373,98.519997
,,374,98.500000
,,375,98.540001
,,376,98.529999
,,377,98.510002
,,378,98.510002
,,379,98.519997
,,380,98.500000
,,381,98.500000
,,382,98.519997
,,383,98.489998
,,384,98.510002
,,385,98.500000
,,386,98.489998
,,387,98.500000
,,388,98.480003
,,389,98.500000
,,390,98.480003
,,391,98.519997
,,392,98.489998
,,393,98.519997
,,394,98.540001
,,395,98.500000
,,396,98.519997
,,397,98.500000
,,398,98.510002
,,399,98.529999
,,400,98.519997
,,401,98.489998
,,402,98.500000
,,403,98.510002
,,404,98.500000
,,405,98.510002
,,406,98.510002
,,407,98.510002
,,408,98.510002
,,409,98.500000
,,410,98.519997
,,411,98.500000
,,412,98.500000
,,413,98.480003
,,414,98.519997
,,415,98.500000
,,416,98.519997
,,417,98.510002
,,418,98.510002
,,419,98.510002
,,420,98.500000
,,421,98.510002
,,422,98.510002
,,423,98.510002
,,424,98.500000
,,425,98.489998
,,426,98.510002
,,427,98.480003
,,428,98.480003
,,429,98.510002
,,430,98.529999
,,431,98.459999
,,432,98.500000
,,433,98.489998
,,434,98.519997
,,435,98.500000
,,436,98.519997
,,437,98.529999
,,438,98.500000
,,439,98.529999
,,440,98.540001
,,441,98.510002
,,442,98.519997
,,443,98.519997
,,444,98.500000
,,445,98.500000
,,446,98.500000
,,447,98.519997
,,448,98.500000
,,449,98.510002
,,450,98.500000
,,451,98.510002
,,452,98.500000
,,453,98.529999
,,454,98.480003
,,455,98.510002
,,456,98.510002
,,457,98.540001
,,458,98.510002
,,459,98.510002
,,460,98.510002
,,461,98.529999
,,462,98.519997
,,463,98.500000
,,464,98.489998
,,465,98.519997
,,466,98.510002
,,467,98.519997
,,468,98.529999
,,469,98.519997
,,470,98.529999
,,471,98.500000
,,472,98.519997
,,473,98.529999
,,474,98.510002
,,475,98.519997
,,476,98.510002
,,477,98.510002
,,478,98.510002
,,479,98.519997
,,480,98.519997
,,481,98.510002
,,482,98.510002
,,483,98.489998
,,484,98.519997
,,485,98.500000
,,486,98.519997
,,487,98.510002
,,488,98.540001
,,489,98.500000
,,490,98.529999
,,491,98.510002
,,492,98.519997
,,493,98.510002
,,494,98.510002
,,495,98.489998
,,496,98.510002
,,497,98.540001
,,498,98.510002
,,499,98.489998
,,500,98.510002
,,501,98.519997
,,502,98.519997
,,503,98.500000
,,504,98.519997
,,505,98.489998
,,506,98.510002
,,507,98.510002
,,508,98.489998
,,509,98.519997
,,510,98.510002
,,511,98.510002
,,512,98.489998
,,513,98.519997
,,514,98.480003
,,515,98.489998
,,516,98.529999
,,517,98.519997
,,518,98.500000
,,519,98.519997
,,520,98.519997
,,521,98.480003
,,522,98.510002
,,523,98.519997
,,524,98.529999
,,525,98.500000
,,526,98.519997
,,527,98.500000
,,528,98.500000
,,529,98.510002
,,530,98.529999
,,531,98.529999
,,532,98.529999
,,533,98.519997
,,534,98.500000
,,535,98.510002
,,536,98.510002
,,537,98.510002
,,538,98.529999
,,539,98.500000
,,540,98.489998
,,541,98.510002
,,542,98.529999
,,543,98.519997
,,544,98.529999
,,545,98.529999
,,546,98.519997
,,547,98.510002
,,548,98.519997
,,549,98.489998
,,550,98.510002
,,551,98.529999
,,552,98.489998
,,553,98.500000
,,554,98.529999
,,555,98.529999
,,556,98.500000
,,557,98.519997
,,558,98.510002
,,559,98.529999
,,560,98.519997
,,561,98.500000
,,562,98.510002
,,563,98.519997
,,564,98.519997
,,565,98.510002
,,566,98.519997
,,567,98.529999
,,568,98.470001
,,569,98.500000
,,570,98.510002
,,571,98.510002
,,572,98.529999
,,573,98.529999
,,574,98.529999
,,575,98.500000
,,576,98.519997
,,577,98.519997
,,578,98.500000
,,579,98.510002
,,580,98.510002
,,581,98.529999
,,582,98.519997
,,583,98.500000
,,584,98.519997
,,585,98.510002
,,586,98.519997
,,587,98.489998
,,588,98.510002
,,589,98.489998
,,590,98.510002
,,591,98.510002
,,592,98.489998
,,593,98.480003
,,594,98.500000
,,595,98.510002
,,596,98.510002
,,597,98.510002
,,598,98.510002
,,599,98.510002
,,600,98.519997
,,601,98.519997
,,602,98.500000
,,603,98.510002
,,604,98.500000
,,605,98.510002
,,606,98.519997
,,607,98.500000
,,608,98.519997
,,609,98.519997
,,610,98.500000
,,611,98.519997
,,612,98.489998
,,613,98.480003
,,614,98.500000
,,615,98.510002
,,616,98.519997
,,617,98.500000
,,618,98.500000
,,619,98.500000
,,620,98.529999
,,621,98.529999
,,622,98.510002
,,623,98.519997
,,624,98.510002
,,625,98.510002
,,626,98.500000
,,627,98.489998
,,628,98.470001
,,629,98.500000
,,630,98.510002
,,631,98.489998
,,632,98.500000
,,633,98.489998
,,634,98.489998
,,635,98.529999
,,636,98.519997
,,637,98.510002
,,638,98.500000
,,639,98.519997
,,640,98.510002
,,641,98.500000
,,642,98.529999
,,643,98.540001
,,644,98.510002
,,645,98.500000
,,646,98.529999
,,647,98.500000
,,648,98.529999
,,649,98.500000
,,650,98.540001
,,651,98.529999
,,652,98.510002
,,653,98.529999
,,654,98.519997
,,655,98.510002
,,656,98.529999
,,657,98.500000
,,658,98.459999
,,659,98.519997
,,660,98.510002
,,661,98.500000
,,662,98.470001
,,663,98.510002
,,664,98.529999
,,665,98.500000
,,666,98.519997
,,667,98.519997
,,668,98.519997
,,669,98.510002
,,670,98.519997
,,671,98.500000
,,672,98.519997
,,673,98.519997
,,674,98.540001
,,675,98.519997
,,676,98.529999
,,677,98.500000
,,678,98.480003
,,679,98.510002
,,680,98.489998
,,681,98.510002
,,682,98.500000
,,683,98.489998
,,684,98.489998
,,685,98.540001
,,686,98.500000
,,687,98.510002
,,688,98.510002
,,689,98.519997
,,690,98.510002
,,691,98.510002
,,692,98.489998
,,693,98.500000
,,694,98.529999
,,695,98.519997
,,696,98.529999
,,697,98.529999
,,698,98.500000
,,699,98.500000
,,700,98.519997
,,701,98.489998
,,702,98.489998
,,703,98.529999
,,704,98.510002
,,705,98.519997
,,706,98.510002
,,707,98.510002
,,708,98.529999
,,709,98.519997
,,710,98.470001
,,711,98.529999
,,712,98.510002
,,713,98.529999
,,714,98.519997
,,715,98.519997
,,716,98.510002
,,717,98.510002
,,718,98.519997
,,719,98.510002
,,720,98.510002
,,721,98.510002
,,722,98.519997
,,723,98.510002
,,724,98.510002
,,725,98.510002
,,726,98.519997
,,727,98.500000
,,728,98.510002
,,729,98.500000
,,730,98.510002
,,731,98.519997
,,732,98.519997
,,733,98.480003
,,734,98.510002
,,735,98.500000
,,736,98.519997
,,737,98.489998
,,738,98.519997
,,739,98.519997
,,740,98.489998
,,741,98.519997
,,742,98.510002
,,743,98.529999
,,744,98.510002
,,745,98.529999
,,746,98.519997
,,747,98.510002
,,748,98.519997
,,749,98.500000
,,750,98.519997
,,751,98.500000
,,752,98.510002
,,753,98.510002
,,754,98.519997
,,755,98.529999
,,756,98.519997
,,757,98.510002
,,758,98.500000
,,759,98.519997
,,760,98.489998
,,761,98.519997
,,762,98.510002
,,763,98.510002
,,764,98.529999
,,765,98.519997
,,766,98.519997
,,767,98.500000
,,768,98.510002
,,769,98.540001
,,770,98.480003
,,771,98.489998
,,772,98.510002
,,773,98.500000
,,774,98.519997
,,775,98.510002
,,776,98.540001
,,777,98.510002
,,778,98.519997
,,779,98.489998
,,780,98.500000
,,781,98.529999
,,782,98.510002
,,783,98.510002
,,784,98.510002
,,785,98.510002
,,786,98.500000
,,787,98.510002
,,788,98.510002
,,789,98.480003
,,790,98.489998
,,791,98.519997
,,792,98.500000
,,793,98.510002
,,794,98.500000
,,795,98.500000
,,796,98.519997
,,797,98.500000
,,798,98.510002
,,799,98.519997
,,800,98.510002
,,801,98.500000
,,802,98.510002
,,803,98.519997
,,804,98.510002
,,805,98.500000
,,806,98.519997
,,807,98.529999
,,808,98.519997
,,809,98.519997
,,810,98.480003
,,811,98.540001
,,812,98.540001
,,813,98.459999
,,814,98.500000
,,815,98.510002
,,816,98.500000
,,817,98.510002
,,818,98.519997
,,819,98.550003
,,820,98.519997
,,821,98.519997
,,822,98.510002
,,823,98.510002
,,824,98.500000
,,825,98.510002
,,826,98.489998
,,827,98.470001
,,828,98.500000
,,829,98.510002
,,830,98.510002
,,831,98.500000
,,832,98.500000
,,833,98.510002
,,834,98.519997
,,835,98.510002
,,836,98.510002
,,837,98.480003
,,838,98.519997
,,839,98.519997
,,840,98.519997
,,841,98.489998
,,842,98.489998
,,843,98.519997
,,844,98.489998
,,845,98.500000
,,846,98.470001
,,847,98.519997
,,848,98.519997
,,849,98.510002
,,850,98.489998
,,851,98.510002
,,852,98.510002
,,853,98.519997
,,854,98.500000
,,855,98.489998
,,856,98.489998
,,857,98.519997
,,858,98.519997
,,859,98.519997
,,860,98.489998
,,861,98.519997
,,862,98.529999
,,863,98.489998
,,864,98.519997
,,865,98.510002
,,866,98.519997
,,867,98.529999
,,868,98.519997
,,869,98.500000
,,870,98.510002
,,871,98.500000
,,872,98.500000
,,873,98.519997
,,874,98.510002
,,875,98.510002
,,876,98.489998
,,877,98.500000
,,878,98.529999
,,879,98.489998
,,880,98.500000
,,881,98.500000
,,882,98.529999
,,883,98.510002
,,884,98.519997
,,885,98.519997
,,886,98.529999
,,887,98.489998
,,888,98.480003
,,889,98.510002
,,890,98.529999
,,891,98.500000
,,892,98.500000
,,893,98.500000
,,894,98.510002
,,895,98.519997
,,896,98.510002
,,897,98.500000
,,898,98.489998
,,899,98.519997
,,900,98.510002
,,901,98.519997
,,902,98.510002
,,903,98.500000
,,904,98.529999
,,905,98.510002
,,906,98.519997
,,907,98.519997
,,908,98.519997
,,909,98.489998
,,910,98.510002
,,911,98.489998
,,912,98.510002
,,913,98.519997
,,914,98.500000
,,915,98.519997
,,916,98.519997
,,917,98.500000
,,918,98.510002
,,919,98.470001
,,920,98.489998
,,921,98.519997
,,922,98.519997
,,923,98.519997
,,924,98.519997
,,925,98.489998
,,926,98.519997
,,927,98.519997
,,928,98.519997
,,929,98.529999
,,930,98.510002
,,931,98.500000
,,932,98.529999
,,933,98.519997
,,934,98.529999
,,935,98.480003
,,936,98.489998
,,937,98.500000
,,938,98.540001
,,939,98.510002
,,940,98.489998
,,941,98.519997
,,942,98.510002
,,943,98.500000
,,944,98.500000
,,945,98.529999
,,946,98.500000
,,947,98.489998
,,948,98.529999
,,949,98.510002
,,950,98.510002
,,951,98.510002
,,952,98.489998
,,953,98.500000
,,954,98.510002
,,955,98.519997
,,956,98.500000
,,957,98.519997
,,958,98.510002
,,959,98.500000
,,960,98.510002
,,961,98.510002
,,962,98.510002
,,963,98.480003
,,964,98.519997
,,965,98.510002
,,966,98.500000
,,967,98.489998
,,968,98.510002
,,969,98.519997
,,970,98.500000
,,971,98.519997
,,972,98.529999
,,973,98.519997
,,974,98.500000
,,975,98.519997
,,976,98.510002
,,977,98.489998
,,978,98.519997
,,979,98.510002
,,980,98.519997
,,981,98.489998
,,982,98.519997
,,983,98.500000
,,984,98.510002
,,985,98.510002
,,986,98.510002
,,987,98.489998
,,988,98.519997
,,989,98.500000
,,990,98.519997
,,991,98.510002
,,992,98.519997
,,993,98.510002
,,994,98.500000
,,995,98.519997
,,996,98.510002
,,997,98.519997
,,998,98.529999
,,999,98.519997
,,1000,98.519997
,,1001,98.500000
,,1002,98.510002
,,1003,98.500000
,,1004,98.529999
,,1005,98.500000
,,1006,98.540001
,,1007,98.529999
,,1008,98.500000
,,1009,98.500000
,,1010,98.470001
,,1011,98.489998
,,1012,98.529999
,,1013,98.529999
,,1014,98.519997
,,1015,98.519997
,,1016,98.519997
,,1017,98.510002
,,1018,98.519997
,,1019,98.519997
,,1020,98.489998
,,1021,98.519997
,,1022,98.529999
,,1023,98.519997
,1:
,,0,98.510002
,,1,98.529999
,,2,98.540001
,,3,98.519997
,,4,98.529999
,,5,98.519997
,,6,98.510002
,,7,98.540001
,,8,98.519997
,,9,98.529999
,,10,98.550003
,,11,98.529999
,,12,98.529999
,,13,98.519997
,,14,98.529999
,,15,98.519997
,,16,98.519997
,,17,98.519997
,,18,98.529999
,,19,98.529999
,,20,98.529999
,,21,98.529999
,,22,98.519997
,,23,98.529999
,,24,98.540001
,,25,98.519997
,,26,98.550003
,,27,98.519997
,,28,98.519997
,,29,98.550003
,,30,98.529999
,,31,98.519997
,,32,98.540001
,,33,98.540001
,,34,98.540001
,,35,98.529999
,,36,98.519997
,,37,98.540001
,,38,98.519997
,,39,98.510002
,,40,98.529999
,,41,98.529999
,,42,98.519997
,,43,98.540001
,,44,98.519997
,,45,98.540001
,,46,98.519997
,,47,98.519997
,,48,98.529999
,,49,98.529999
,,50,98.519997
,,51,98.529999
,,52,98.529999
,,53,98.529999
,,54,98.540001
,,55,98.550003
,,56,98.529999
,,57,98.540001
,,58,98.529999
,,59,98.519997
,,60,98.529999
,,61,98.529999
,,62,98.519997
,,63,98.529999
,,64,98.529999
,,65,98.529999
,,66,98.540001
,,67,98.519997
,,68,98.529999
,,69,98.529999
,,70,98.529999
,,71,98.529999
,,72,98.529999
,,73,98.519997
,,74,98.519997
,,75,98.529999
,,76,98.529999
,,77,98.529999
,,78,98.529999
,,79,98.529999
,,80,98.540001
,,81,98.540001
,,82,98.529999
,,83,98.519997
,,84,98.550003
,,85,98.529999
,,86,98.540001
,,87,98.540001
,,88,98.529999
,,89,98.519997
,,90,98.529999
,,91,98.519997
,,92,98.510002
,,93,98.529999
,,94,98.510002
,,95,98.529999
,,96,98.519997
,,97,98.519997
,,98,98.529999
,,99,98.519997
,,100,98.519997
,,101,98.529999
,,102,98.529999
,,103,98.519997
,,104,98.519997
,,105,98.519997
,,106,98.519997
,,107,98.519997
,,108,98.540001
,,109,98.529999
,,110,98.540001
,,111,98.519997
,,112,98.540001
,,113,98.529999
,,114,98.540001
,,115,98.529999
,,116,98.540001
,,117,98.529999
,,118,98.529999
,,119,98.529999
,,120,98.529999
,,121,98.519997
,,122,98.510002
,,123,98.529999
,,124,98.519997
,,125,98.540001
,,126,98.519997
,,127,98.510002
,,128,98.510002
,,129,98.519997
,,130,98.529999
,,131,98.540001
,,132,98.500000
,,133,98.529999
,,134,98.529999
,,135,98.540001
,,136,98.540001
,,137,98.519997
,,138,98.529999
,,139,98.529999
,,140,98.529999
,,141,98.529999
,,142,98.519997
,,143,98.529999
,,144,98.519997
,,145,98.519997
,,146,98.529999
,,147,98.529999
,,148,98.529999
,,149,98.519997
,,150,98.550003
,,151,98.529999
,,152,98.519997
,,153,98.529999
,,154,98.519997
,,155,98.529999
,,156,98.519997
,,157,98.529999
,,158,98.529999
,,159,98.519997
,,160,98.519997
,,161,98.529999
,,162,98.540001
,,163,98.529999
,,164,98.519997
,,165,98.519997
,,166,98.519997
,,167,98.529999
,,168,98.529999
,,169,98.529999
,,170,98.529999
,,171,98.529999
,,172,98.519997
,,173,98.519997
,,174,98.540001
,,175,98.529999
,,176,98.540001
,,177,98.519997
,,178,98.519997
,,179,98.540001
,,180,98.529999
,,181,98.529999
,,182,98.529999
,,183,98.510002
,,184,98.529999
,,185,98.529999
,,186,98.529999
,,187,98.540001
,,188,98.529999
,,189,98.529999
,,190,98.529999
,,191,98.519997
,,192,98.529999
,,193,98.519997
,,194,98.550003
,,195,98.519997
,,196,98.519997
,,197,98.540001
,,198,98.519997
,,199,98.519997
,,200,98.519997
,,201,98.519997
,,202,98.540001
,,203,98.529999
,,204,98.540001
,,205,98.529999
,,206,98.519997
,,207,98.540001
,,208,98.519997
,,209,98.529999
,,210,98.529999
,,211,98.519997
,,212,98.529999
,,213,98.519997
,,214,98.540001
,,215,98.529999
,,216,98.510002
,,217,98.519997
,,218,98.529999
,,219,98.519997
,,220,98.529999
,,221,98.529999
,,222,98.529999
,,223,98.519997
,,224,98.519997
,,225,98.529999
,,226,98.529999
,,227,98.529999
,,228,98.529999
,,229,98.529999
,,230,98.519997
,,231,98.529999
,,232,98.519997
,,233,98.529999
,,234,98.529999
,,235,98.519997
,,236,98.540001
,,237,98.529999
,,238,98.529999
,,239,98.529999
,,240,98.540001
,,241,98.540001
,,242,98.529999
,,243,98.529999
,,244,98.540001
,,245,98.529999
,,246,98.529999
,,247,98.529999
,,248,98.529999
,,249,98.529999
,,250,98.540001
,,251,98.529999
,,252,98.540001
,,253,98.540001
,,254,98.529999
,,255,98.550003
,,256,98.510002
,,257,98.529999
,,258,98.529999
,,259,98.529999
,,260,98.519997
,,261,98.510002
,,262,98.519997
,,263,98.529999
,,264,98.540001
,,265,98.519997
,,266,98.529999
,,267,98.519997
,,268,98.529999
,,269,98.540001
,,270,98.519997
,,271,98.510002
,,272,98.529999
,,273,98.529999
,,274,98.519997
,,275,98.540001
,,276,98.540001
,,277,98.519997
,,278,98.529999
,,279,98.529999
,,280,98.510002
,,281,98.529999
,,282,98.550003
,,283,98.529999
,,284,98.540001
,,285,98.519997
,,286,98.529999
,,287,98.529999
,,288,98.540001
,,289,98.529999
,,290,98.519997
,,291,98.529999
,,292,98.529999
,,293,98.529999
,,294,98.519997
,,295,98.529999
,,296,98.529999
,,297,98.519997
,,298,98.529999
,,299,98.529999
,,300,98.529999
,,301,98.510002
,,302,98.529999
,,303,98.529999
,,304,98.529999
,,305,98.540001
,,306,98.529999
,,307,98.540001
,,308,98.529999
,,309,98.540001
,,310,98.519997
,,311,98.519997
,,312,98.519997
,,313,98.510002
,,314,98.529999
,,315,98.510002
,,316,98.519997
,,317,98.540001
,,318,98.540001
,,319,98.529999
,,320,98.510002
,,321,98.519997
,,322,98.519997
,,323,98.519997
,,324,98.519997
,,325,98.510002
,,326,98.519997
,,327,98.529999
,,328,98.519997
,,329,98.519997
,,330,98.519997
,,331,98.519997
,,332,98.519997
,,333,98.529999
,,334,98.529999
,,335,98.519997
,,336,98.529999
,,337,98.540001
,,338,98.519997
,,339,98.519997
,,340,98.529999
,,341,98.519997
,,342,98.510002
,,343,98.540001
,,344,98.540001
,,345,98.510002
,,346,98.540001
,,347,98.529999
,,348,98.529999
,,349,98.510002
,,350,98.529999
,,351,98.519997
,,352,98.519997
,,353,98.550003
,,354,98.529999
,,355,98.529999
,,356,98.510002
,,357,98.529999
,,358,98.510002
,,359,98.519997
,,360,98.529999
,,361,98.529999
,,362,98.540001
,,363,98.519997
,,364,98.529999
,,365,98.540001
,,366,98.529999
,,367,98.540001
,,368,98.519997
,,369,98.529999
,,370,98.540001
,,371,98.540001
,,372,98.529999
,,373,98.519997
,,374,98.529999
,,375,98.510002
,,376,98.519997
,,377,98.519997
,,378,98.519997
,,379,98.529999
,,380,98.540001
,,381,98.529999
,,382,98.540001
,,383,98.519997
,,384,98.529999
,,385,98.519997
,,386,98.529999
,,387,98.529999
,,388,98.529999
,,389,98.529999
,,390,98.519997
,,391,98.540001
,,392,98.529999
,,393,98.519997
,,394,98.529999
,,395,98.529999
,,396,98.529999
,,397,98.529999
,,398,98.529999
,,399,98.519997
,,400,98.510002
,,401,98.519997
,,402,98.529999
,,403,98.519997
,,404,98.519997
,,405,98.529999
,,406,98.519997
,,407,98.510002
,,408,98.519997
,,409,98.540001
,,410,98.510002
,,411,98.519997
,,412,98.540001
,,413,98.529999
,,414,98.540001
,,415,98.519997
,,416,98.519997
,,417,98.519997
,,418,98.529999
,,419,98.519997
,,420,98.529999
,,421,98.519997
,,422,98.540001
,,423,98.529999
,,424,98.540001
,,425,98.519997
,,426,98.529999
,,427,98.510002
,,428,98.529999
,,429,98.540001
,,430,98.540001
,,431,98.519997
,,432,98.519997
,,433,98.519997
,,434,98.529999
,,435,98.540001
,,436,98.519997
,,437,98.540001
,,438,98.519997
,,439,98.540001
,,440,98.529999
,,441,98.529999
,,442,98.519997
,,443,98.540001
,,444,98.510002
,,445,98.529999
,,446,98.510002
,,447,98.529999
,,448,98.529999
,,449,98.540001
,,450,98.529999
,,451,98.540001
,,452,98.540001
,,453,98.519997
,,454,98.500000
,,455,98.529999
,,456,98.510002
,,457,98.529999
,,458,98.529999
,,459,98.519997
,,460,98.510002
,,461,98.529999
,,462,98.540001
,,463,98.529999
,,464,98.519997
,,465,98.519997
,,466,98.529999
,,467,98.529999
,,468,98.519997
,,469,98.510002
,,470,98.540001
,,471,98.529999
,,472,98.519997
,,473,98.529999
,,474,98.519997
,,475,98.529999
,,476,98.529999
,,477,98.529999
,,478,98.519997
,,479,98.529999
,,480,98.519997
,,481,98.510002
,,482,98.540001
,,483,98.529999
,,484,98.519997
,,485,98.540001
,,486,98.529999
,,487,98.529999
,,488,98.529999
,,489,98.540001
,,490,98.519997
,,491,98.540001
,,492,98.519997
,,493,98.540001
,,494,98.519997
,,495,98.519997
,,496,98.519997
,,497,98.529999
,,498,98.519997
,,499,98.540001
,,500,98.529999
,,501,98.529999
,,502,98.529999
,,503,98.519997
,,504,98.540001
,,505,98.529999
,,506,98.529999
,,507,98.510002
,,508,98.529999
,,509,98.529999
,,510,98.519997
,,511,98.550003
,,512,98.529999
,,513,98.519997
,,514,98.519997
,,515,98.519997
,,516,98.529999
,,517,98.519997
,,518,98.540001
,,519,98.529999
,,520,98.529999
,,521,98.519997
,,522,98.529999
,,523,98.519997
,,524,98.510002
,,525,98.540001
,,526,98.519997
,,527,98.519997
,,528,98.519997
,,529,98.519997
,,530,98.529999
,,531,98.529999
,,532,98.529999
,,533,98.519997
,,534,98.519997
,,535,98.529999
,,536,98.519997
,,537,98.519997
,,538,98.529999
,,539,98.529999
,,540,98.519997
,,541,98.529999
,,542,98.529999
,,543,98.529999
,,544,98.529999
,,545,98.500000
,,546,98.510002
,,547,98.510002
,,548,98.529999
,,549,98.529999
,,550,98.510002
,,551,98.529999
,,552,98.529999
,,553,98.510002
,,554,98.529999
,,555,98.500000
,,556,98.510002
,,557,98.510002
,,558,98.540001
,,559,98.529999
,,560,98.529999
,,561,98.540001
,,562,98.540001
,,563,98.529999
,,564,98.540001
,,565,98.519997
,,566,98.529999
,,567,98.519997
,,568,98.540001
,,569,98.510002
,,570,98.540001
,,571,98.519997
,,572,98.540001
,,573,98.519997
,,574,98.519997
,,575,98.529999
,,576,98.540001
,,577,98.519997
,,578,98.519997
,,579,98.519997
,,580,98.519997
,,581,98.540001
,,582,98.529999
,,583,98.510002
,,584,98.529999
,,585,98.519997
,,586,98.519997
,,587,98.529999
,,588,98.540001
,,589,98.529999
,,590,98.529999
,,591,98.500000
,,592,98.540001
,,593,98.519997
,,594,98.540001
,,595,98.510002
,,596,98.519997
,,597,98.519997
,,598,98.529999
,,599,98.529999
,,600,98.540001
,,601,98.529999
,,602,98.529999
,,603,98.529999
,,604,98.529999
,,605,98.540001
,,606,98.519997
,,607,98.519997
,,608,98.510002
,,609,98.519997
,,610,98.529999
,,611,98.529999
,,612,98.529999
,,613,98.540001
,,614,98.529999
,,615,98.529999
,,616,98.529999
,,617,98.529999
,,618,98.529999
,,619,98.529999
,,620,98.540001
,,621,98.540001
,,622,98.529999
,,623,98.529999
,,624,98.540001
,,625,98.529999
,,626,98.529999
,,627,98.519997
,,628,98.529999
,,629,98.510002
,,630,98.510002
,,631,98.529999
,,632,98.550003
,,633,98.529999
,,634,98.519997
,,635,98.519997
,,636,98.529999
,,637,98.529999
,,638,98.540001
,,639,98.540001
,,640,98.529999
,,641,98.519997
,,642,98.529999
,,643,98.529999
,,644,98.519997
,,645,98.529999
,,646,98.529999
,,647,98.529999
,,648,98.540001
,,649,98.529999
,,650,98.540001
,,651,98.519997
,,652,98.529999
,,653,98.529999
,,654,98.550003
,,655,98.529999
,,656,98.519997
,,657,98.519997
,,658,98.529999
,,659,98.529999
,,660,98.529999
,,661,98.529999
,,662,98.510002
,,663,98.510002
,,664,98.540001
,,665,98.510002
,,666,98.529999
,,667,98.540001
,,668,98.529999
,,669,98.519997
,,670,98.519997
,,671,98.540001
,,672,98.529999
,,673,98.529999
,,674,98.519997
,,675,98.510002
,,676,98.510002
,,677,98.510002
,,678,98.529999
,,679,98.529999
,,680,98.540001
,,681,98.540001
,,682,98.519997
,,683,98.529999
,,684,98.500000
,,685,98.510002
,,686,98.519997
,,687,98.529999
,,688,98.529999
,,689,98.529999
,,690,98.540001
,,691,98.529999
,,692,98.529999
,,693,98.519997
,,694,98.519997
,,695,98.529999
,,696,98.510002
,,697,98.540001
,,698,98.529999
,,699,98.519997
,,700,98.540001
,,701,98.519997
,,702,98.529999
,,703,98.529999
,,704,98.529999
,,705,98.519997
,,706,98.540001
,,707,98.529999
,,708,98.529999
,,709,98.519997
,,710,98.510002
,,711,98.540001
,,712,98.540001
,,713,98.529999
,,714,98.529999
,,715,98.540001
,,716,98.519997
,,717,98.529999
,,718,98.529999
,,719,98.529999
,,720,98.529999
,,721,98.529999
,,722,98.519997
,,723,98.519997
,,724,98.540001
,,725,98.510002
,,726,98.529999
,,727,98.540001
,,728,98.519997
,,729,98.529999
,,730,98.529999
,,731,98.529999
,,732,98.529999
,,733,98.540001
,,734,98.540001
,,735,98.519997
,,736,98.510002
,,737,98.519997
,,738,98.529999
,,739,98.540001
,,740,98.510002
,,741,98.529999
,,742,98.529999
,,743,98.519997
,,744,98.529999
,,745,98.529999
,,746,98.540001
,,747,98.529999
,,748,98.519997
,,749,98.519997
,,750,98.519997
,,751,98.529999
,,752,98.529999
,,753,98.519997
,,754,98.510002
,,755,98.510002
,,756,98.510002
,,757,98.529999
,,758,98.540001
,,759,98.529999
,,760,98.540001
,,761,98.519997
,,762,98.540001
,,763,98.540001
,,764,98.540001
,,765,98.529999
,,766,98.519997
,,767,98.540001
,,768,98.529999
,,769,98.519997
,,770,98.519997
,,771,98.529999
,,772,98.540001
,,773,98.529999
,,774,98.529999
,,775,98.540001
,,776,98.540001
,,777,98.529999
,,778,98.510002
,,779,98.519997
,,780,98.529999
,,781,98.519997
,,782,98.519997
,,783,98.529999
,,784,98.519997
,,785,98.529999
,,786,98.519997
,,787,98.519997
,,788,98.519997
,,789,98.510002
,,790,98.540001
,,791,98.550003
,,792,98.529999
,,793,98.529999
,,794,98.540001
,,795,98.519997
,,796,98.540001
,,797,98.540001
,,798,98.529999
,,799,98.550003
,,800,98.510002
,,801,98.529999
,,802,98.540001
,,803,98.529999
,,804,98.529999
,,805,98.540001
,,806,98.540001
,,807,98.540001
,,808,98.519997
,,809,98.510002
,,810,98.529999
,,811,98.529999
,,812,98.529999
,,813,98.529999
,,814,98.529999
,,815,98.529999
,,816,98.529999
,,817,98.529999
,,818,98.529999
,,819,98.550003
,,820,98.529999
,,821,98.529999
,,822,98.540001
,,823,98.540001
,,824,98.519997
,,825,98.519997
,,826,98.529999
,,827,98.519997
,,828,98.540001
,,829,98.529999
,,830,98.519997
,,831,98.540001
,,832,98.529999
,,833,98.510002
,,834,98.540001
,,835,98.529999
,,836,98.540001
,,837,98.510002
,,838,98.519997
,,839,98.550003
,,840,98.529999
,,841,98.529999
,,842,98.529999
,,843,98.529999
,,844,98.519997
,,845,98.519997
,,846,98.519997
,,847,98.510002
,,848,98.510002
,,849,98.510002
,,850,98.529999
,,851,98.529999
,,852,98.529999
,,853,98.519997
,,854,98.529999
,,855,98.519997
,,856,98.510002
,,857,98.540001
,,858,98.540001
,,859,98.529999
,,860,98.519997
,,861,98.540001
,,862,98.529999
,,863,98.540001
,,864,98.529999
,,865,98.550003
,,866,98.529999
,,867,98.519997
,,868,98.519997
,,869,98.540001
,,870,98.519997
,,871,98.519997
,,872,98.510002
,,873,98.519997
,,874,98.529999
,,875,98.519997
,,876,98.519997
,,877,98.529999
,,878,98.540001
,,879,98.550003
,,880,98.540001
,,881,98.529999
,,882,98.540001
,,883,98.540001
,,884,98.529999
,,885,98.529999
,,886,98.519997
,,887,98.529999
,,888,98.529999
,,889,98.540001
,,890,98.519997
,,891,98.519997
,,892,98.540001
,,893,98.529999
,,894,98.529999
,,895,98.529999
,,896,98.519997
,,897,98.540001
,,898,98.540001
,,899,98.529999
,,900,98.529999
,,901,98.519997
,,902,98.529999
,,903,98.519997
,,904,98.519997
,,905,98.540001
,,906,98.519997
,,907,98.519997
,,908,98.519997
,,909,98.529999
,,910,98.529999
,,911,98.529999
,,912,98.529999
,,913,98.529999
,,914,98.529999
,,915,98.529999
,,916,98.510002
,,917,98.529999
,,918,98.519997
,,919,98.540001
,,920,98.529999
,,921,98.510002
,,922,98.529999
,,923,98.540001
,,924,98.519997
,,925,98.540001
,,926,98.529999
,,927,98.540001
,,928,98.519997
,,929,98.519997
,,930,98.519997
,,931,98.519997
,,932,98.519997
,,933,98.550003
,,934,98.519997
,,935,98.519997
,,936,98.529999
,,937,98.529999
,,938,98.540001
,,939,98.519997
,,940,98.529999
,,941,98.529999
,,942,98.519997
,,943,98.529999
,,944,98.529999
,,945,98.510002
,,946,98.510002
,,947,98.519997
,,948,98.510002
,,949,98.519997
,,950,98.519997
,,951,98.529999
,,952,98.519997
,,953,98.519997
,,954,98.529999
,,955,98.529999
,,956,98.510002
,,957,98.540001
,,958,98.550003
,,959,98.519997
,,960,98.510002
,,961,98.540001
,,962,98.540001
,,963,98.529999
,,964,98.519997
,,965,98.529999
,,966,98.519997
,,967,98.540001
,,968,98.529999
,,969,98.529999
,,970,98.529999
,,971,98.519997
,,972,98.529999
,,973,98.529999
,,974,98.529999
,,975,98.529999
,,976,98.529999
,,977,98.529999
,,978,98.529999
,,979,98.529999
,,980,98.540001
,,981,98.529999
,,982,98.519997
,,983,98.510002
,,984,98.540001
,,985,98.529999
,,986,98.519997
,,987,98.519997
,,988,98.519997
,,989,98.529999
,,990,98.529999
,,991,98.519997
,,992,98.519997
,,993,98.519997
,,994,98.519997
,,995,98.519997
,,996,98.529999
,,997,98.529999
,,998,98.529999
,,999,98.529999
,,1000,98.529999
,,1001,98.529999
,,1002,98.540001
,,1003,98.540001
,,1004,98.529999
,,1005,98.540001
,,1006,98.529999
,,1007,98.519997
,,1008,98.510002
,,1009,98.529999
,,1010,98.529999
,,1011,98.540001
,,1012,98.519997
,,1013,98.519997
,,1014,98.519997
,,1015,98.510002
,,1016,98.540001
,,1017,98.529999
,,1018,98.540001
,,1019,98.529999
,,1020,98.529999
,,1021,98.529999
,,1022,98.529999
,,1023,98.519997
,2:
,,0,98.529999
,,1,98.529999
,,2,98.529999
,,3,98.529999
,,4,98.529999
,,5,98.529999
,,6,98.529999
,,7,98.529999
,,8,98.529999
,,9,98.529999
,,10,98.519997
,,11,98.519997
,,12,98.529999
,,13,98.519997
,,14,98.529999
,,15,98.519997
,,16,98.529999
,,17,98.529999
,,18,98.529999
,,19,98.519997
,,20,98.519997
,,21,98.529999
,,22,98.529999
,,23,98.529999
,,24,98.529999
,,25,98.519997
,,26,98.529999
,,27,98.529999
,,28,98.529999
,,29,98.519997
,,30,98.529999
,,31,98.519997
,,32,98.529999
,,33,98.529999
,,34,98.529999
,,35,98.529999
,,36,98.529999
,,37,98.519997
,,38,98.529999
,,39,98.529999
,,40,98.519997
,,41,98.529999
,,42,98.519997
,,43,98.519997
,,44,98.529999
,,45,98.529999
,,46,98.529999
,,47,98.529999
,,48,98.529999
,,49,98.529999
,,50,98.529999
,,51,98.529999
,,52,98.529999
,,53,98.519997
,,54,98.519997
,,55,98.519997
,,56,98.519997
,,57,98.519997
,,58,98.529999
,,59,98.519997
,,60,98.529999
,,61,98.519997
,,62,98.529999
,,63,98.519997
,,64,98.529999
,,65,98.519997
,,66,98.519997
,,67,98.529999
,,68,98.529999
,,69,98.519997
,,70,98.519997
,,71,98.529999
,,72,98.529999
,,73,98.529999
,,74,98.529999
,,75,98.529999
,,76,98.519997
,,77,98.519997
,,78,98.529999
,,79,98.529999
,,80,98.529999
,,81,98.529999
,,82,98.519997
,,83,98.529999
,,84,98.519997
,,85,98.529999
,,86,98.529999
,,87,98.529999
,,88,98.529999
,,89,98.519997
,,90,98.529999
,,91,98.519997
,,92,98.529999
,,93,98.529999
,,94,98.519997
,,95,98.529999
,,96,98.529999
,,97,98.529999
,,98,98.529999
,,99,98.529999
,,100,98.529999
,,101,98.529999
,,102,98.529999
,,103,98.529999
,,104,98.529999
,,105,98.529999
,,106,98.519997
,,107,98.519997
,,108,98.529999
,,109,98.519997
,,110,98.529999
,,111,98.529999
,,112,98.519997
,,113,98.529999
,,114,98.519997
,,115,98.519997
,,116,98.529999
,,117,98.529999
,,118,98.519997
,,119,98.529999
,,120,98.529999
,,121,98.519997
,,122,98.529999
,,123,98.519997
,,124,98.529999
,,125,98.519997
,,126,98.529999
,,127,98.529999
,,128,98.519997
,,129,98.519997
,,130,98.519997
,,131,98.519997
,,132,98.519997
,,133,98.529999
,,134,98.529999
,,135,98.529999
,,136,98.529999
,,137,98.529999
,,138,98.529999
,,139,98.529999
,,140,98.529999
,,141,98.529999
,,142,98.519997
,,143,98.519997
,,144,98.529999
,,145,98.529999
,,146,98.529999
,,147,98.529999
,,148,98.529999
,,149,98.519997
,,150,98.519997
,,151,98.519997
,,152,98.529999
,,153,98.529999
,,154,98.529999
,,155,98.519997
,,156,98.529999
,,157,98.529999
,,158,98.519997
,,159,98.529999
,,160,98.519997
,,161,98.529999
,,162,98.519997
,,163,98.529999
,,164,98.529999
,,165,98.529999
,,166,98.529999
,,167,98.529999
,,168,98.529999
,,169,98.519997
,,170,98.519997
,,171,98.529999
,,172,98.529999
,,173,98.519997
,,174,98.519997
,,175,98.529999
,,176,98.519997
,,177,98.519997
,,178,98.519997
,,179,98.529999
,,180,98.529999
,,181,98.529999
,,182,98.529999
,,183,98.529999
,,184,98.529999
,,185,98.519997
,,186,98.519997
,,187,98.529999
,,188,98.529999
,,189,98.529999
,,190,98.519997
,,191,98.519997
,,192,98.519997
,,193,98.529999
,,194,98.529999
,,195,98.529999
,,196,98.519997
,,197,98.529999
,,198,98.529999
,,199,98.529999
,,200,98.529999
,,201,98.519997
,,202,98.519997
,,203,98.529999
,,204,98.529999
,,205,98.529999
,,206,98.529999
,,207,98.519997
,,208,98.529999
,,209,98.529999
,,210,98.529999
,,211,98.519997
,,212,98.529999
,,213,98.529999
,,214,98.529999
,,215,98.529999
,,216,98.529999
,,217,98.529999
,,218,98.529999
,,219,98.529999
,,220,98.529999
,,221,98.529999
,,222,98.529999
,,223,98.519997
,,224,98.519997
,,225,98.529999
,,226,98.529999
,,227,98.519997
,,228,98.529999
,,229,98.519997
,,230,98.529999
,,231,98.519997
,,232,98.529999
,,233,98.529999
,,234,98.529999
,,235,98.529999
,,236,98.519997
,,237,98.529999
,,238,98.529999
,,239,98.529999
,,240,98.529999
,,241,98.529999
,,242,98.519997
,,243,98.519997
,,244,98.519997
,,245,98.519997
,,246,98.519997
,,247,98.519997
,,248,98.529999
,,249,98.519997
,,250,98.529999
,,251,98.529999
,,252,98.529999
,,253,98.519997
,,254,98.529999
,,255,98.519997
,,256,98.519997
,,257,98.519997
,,258,98.529999
,,259,98.519997
,,260,98.519997
,,261,98.529999
,,262,98.519997
,,263,98.529999
,,264,98.529999
,,265,98.519997
,,266,98.529999
,,267,98.519997
,,268,98.529999
,,269,98.529999
,,270,98.519997
,,271,98.519997
,,272,98.519997
,,273,98.529999
,,274,98.519997
,,275,98.529999
,,276,98.529999
,,277,98.519997
,,278,98.529999
,,279,98.529999
,,280,98.529999
,,281,98.529999
,,282,98.519997
,,283,98.529999
,,284,98.519997
,,285,98.529999
,,286,98.519997
,,287,98.529999
,,288,98.519997
,,289,98.529999
,,290,98.519997
,,291,98.529999
,,292,98.529999
,,293,98.519997
,,294,98.529999
,,295,98.529999
,,296,98.529999
,,297,98.529999
,,298,98.519997
,,299,98.519997
,,300,98.519997
,,301,98.519997
,,302,98.529999
,,303,98.529999
,,304,98.529999
,,305,98.529999
,,306,98.529999
,,307,98.519997
,,308,98.529999
,,309,98.529999
,,310,98.519997
,,311,98.519997
,,312,98.519997
,,313,98.519997
,,314,98.529999
,,315,98.529999
,,316,98.519997
,,317,98.529999
,,318,98.529999
,,319,98.519997
,,320,98.519997
,,321,98.519997
,,322,98.529999
,,323,98.529999
,,324,98.519997
,,325,98.529999
,,326,98.529999
,,327,98.519997
,,328,98.519997
,,329,98.529999
,,330,98.529999
,,331,98.529999
,,332,98.519997
,,333,98.519997
,,334,98.529999
,,335,98.529999
,,336,98.529999
,,337,98.519997
,,338,98.519997
,,339,98.529999
,,340,98.519997
,,341,98.529999
,,342,98.529999
,,343,98.529999
,,344,98.529999
,,345,98.529999
,,346,98.529999
,,347,98.519997
,,348,98.519997
,,349,98.519997
,,350,98.529999
,,351,98.519997
,,352,98.519997
,,353,98.519997
,,354,98.519997
,,355,98.529999
,,356,98.519997
,,357,98.529999
,,358,98.529999
,,359,98.529999
,,360,98.519997
,,361,98.519997
,,362,98.529999
,,363,98.529999
,,364,98.529999
,,365,98.519997
,,366,98.529999
,,367,98.529999
,,368,98.529999
,,369,98.519997
,,370,98.529999
,,371,98.529999
,,372,98.519997
,,373,98.519997
,,374,98.529999
,,375,98.519997
,,376,98.529999
,,377,98.529999
,,378,98.529999
,,379,98.529999
,,380,98.529999
,,381,98.529999
,,382,98.529999
,,383,98.529999
,,384,98.529999
,,385,98.529999
,,386,98.529999
,,387,98.519997
,,388,98.529999
,,389,98.519997
,,390,98.519997
,,391,98.519997
,,392,98.529999
,,393,98.529999
,,394,98.529999
,,395,98.529999
,,396,98.519997
,,397,98.529999
,,398,98.529999
,,399,98.529999
,,400,98.529999
,,401,98.529999
,,402,98.529999
,,403,98.519997
,,404,98.529999
,,405,98.519997
,,406,98.519997
,,407,98.529999
,,408,98.519997
,,409,98.519997
,,410,98.529999
,,411,98.519997
,,412,98.519997
,,413,98.529999
,,414,98.529999
,,415,98.529999
,,416,98.529999
,,417,98.519997
,,418,98.529999
,,419,98.519997
,,420,98.529999
,,421,98.529999
,,422,98.529999
,,423,98.529999
,,424,98.519997
,,425,98.519997
,,426,98.519997
,,427,98.529999
,,428,98.519997
,,429,98.519997
,,430,98.529999
,,431,98.519997
,,432,98.529999
,,433,98.529999
,,434,98.519997
,,435,98.529999
,,436,98.519997
,,437,98.529999
,,438,98.529999
,,439,98.529999
,,440,98.519997
,,441,98.519997
,,442,98.529999
,,443,98.519997
,,444,98.519997
,,445,98.529999
,,446,98.529999
,,447,98.519997
,,448,98.529999
,,449,98.529999
,,450,98.529999
,,451,98.529999
,,452,98.529999
,,453,98.529999
,,454,98.519997
,,455,98.529999
,,456,98.529999
,,457,98.519997
,,458,98.519997
,,459,98.529999
,,460,98.529999
,,461,98.519997
,,462,98.519997
,,463,98.519997
,,464,98.519997
,,465,98.529999
,,466,98.529999
,,467,98.529999
,,468,98.529999
,,469,98.519997
,,470,98.529999
,,471,98.519997
,,472,98.529999
,,473,98.529999
,,474,98.519997
,,475,98.529999
,,476,98.529999
,,477,98.519997
,,478,98.529999
,,479,98.529999
,,480,98.529999
,,481,98.529999
,,482,98.529999
,,483,98.529999
,,484,98.519997
,,485,98.529999
,,486,98.529999
,,487,98.519997
,,488,98.529999
,,489,98.519997
,,490,98.529999
,,491,98.519997
,,492,98.529999
,,493,98.529999
,,494,98.529999
,,495,98.519997
,,496,98.529999
,,497,98.529999
,,498,98.529999
,,499,98.519997
,,500,98.529999
,,501,98.529999
,,502,98.529999
,,503,98.529999
,,504,98.519997
,,505,98.529999
,,506,98.519997
,,507,98.529999
,,508,98.529999
,,509,98.529999
,,510,98.519997
,,511,98.529999
,,512,98.529999
,,513,98.519997
,,514,98.519997
,,515,98.519997
,,516,98.519997
,,517,98.529999
,,518,98.529999
,,519,98.519997
,,520,98.529999
,,521,98.529999
,,522,98.529999
,,523,98.519997
,,524,98.519997
,,525,98.529999
,,526,98.519997
,,527,98.519997
,,528,98.519997
,,529,98.519997
,,530,98.529999
,,531,98.519997
,,532,98.529999
,,533,98.529999
,,534,98.519997
,,535,98.529999
,,536,98.519997
,,537,98.519997
,,538,98.529999
,,539,98.519997
,,540,98.529999
,,541,98.529999
,,542,98.529999
,,543,98.529999
,,544,98.519997
,,545,98.529999
,,546,98.529999
,,547,98.519997
,,548,98.529999
,,549,98.529999
,,550,98.519997
,,551,98.529999
,,552,98.519997
,,553,98.529999
,,554,98.529999
,,555,98.519997
,,556,98.519997
,,557,98.529999
,,558,98.529999
,,559,98.519997
,,560,98.529999
,,561,98.519997
,,562,98.519997
,,563,98.529999
,,564,98.519997
,,565,98.519997
,,566,98.519997
,,567,98.529999
,,568,98.529999
,,569,98.529999
,,570,98.529999
,,571,98.519997
,,572,98.529999
,,573,98.529999
,,574,98.519997
,,575,98.519997
,,576,98.519997
,,577,98.529999
,,578,98.529999
,,579,98.519997
,,580,98.529999
,,581,98.529999
,,582,98.519997
,,583,98.529999
,,584,98.529999
,,585,98.529999
,,586,98.529999
,,587,98.519997
,,588,98.529999
,,589,98.519997
,,590,98.529999
,,591,98.529999
,,592,98.529999
,,593,98.529999
,,594,98.519997
,,595,98.529999
,,596,98.529999
,,597,98.529999
,,598,98.519997
,,599,98.519997
,,600,98.519997
,,601,98.529999
,,602,98.529999
,,603,98.529999
,,604,98.529999
,,605,98.519997
,,606,98.529999
,,607,98.529999
,,608,98.519997
,,609,98.519997
,,610,98.529999
,,611,98.529999
,,612,98.529999
,,613,98.529999
,,614,98.529999
,,615,98.529999
,,616,98.519997
,,617,98.529999
,,618,98.529999
,,619,98.529999
,,620,98.519997
,,621,98.519997
,,622,98.519997
,,623,98.529999
,,624,98.529999
,,625,98.529999
,,626,98.529999
,,627,98.529999
,,628,98.519997
,,629,98.519997
,,630,98.529999
,,631,98.519997
,,632,98.519997
,,633,98.519997
,,634,98.529999
,,635,98.529999
,,636,98.519997
,,637,98.519997
,,638,98.519997
,,639,98.529999
,,640,98.519997
,,641,98.519997
,,642,98.529999
,,643,98.529999
,,644,98.519997
,,645,98.529999
,,646,98.529999
,,647,98.519997
,,648,98.519997
,,649,98.529999
,,650,98.519997
,,651,98.529999
,,652,98.519997
,,653,98.529999
,,654,98.519997
,,655,98.519997
,,656,98.519997
,,657,98.519997
,,658,98.519997
,,659,98.529999
,,660,98.529999
,,661,98.529999
,,662,98.529999
,,663,98.519997
,,664,98.529999
,,665,98.519997
,,666,98.529999
,,667,98.529999
,,668,98.519997
,,669,98.529999
,,670,98.529999
,,671,98.519997
,,672,98.519997
,,673,98.519997
,,674,98.529999
,,675,98.519997
,,676,98.529999
,,677,98.529999
,,678,98.519997
,,679,98.519997
,,680,98.529999
,,681,98.529999
,,682,98.519997
,,683,98.519997
,,684,98.519997
,,685,98.519997
,,686,98.519997
,,687,98.529999
,,688,98.529999
,,689,98.519997
,,690,98.529999
,,691,98.529999
,,692,98.529999
,,693,98.529999
,,694,98.529999
,,695,98.519997
,,696,98.519997
,,697,98.529999
,,698,98.519997
,,699,98.529999
,,700,98.529999
,,701,98.529999
,,702,98.529999
,,703,98.519997
,,704,98.529999
,,705,98.529999
,,706,98.529999
,,707,98.519997
,,708,98.519997
,,709,98.519997
,,710,98.529999
,,711,98.529999
,,712,98.529999
,,713,98.519997
,,714,98.519997
,,715,98.529999
,,716,98.529999
,,717,98.529999
,,718,98.529999
,,719,98.529999
,,720,98.529999
,,721,98.529999
,,722,98.529999
,,723,98.519997
,,724,98.519997
,,725,98.519997
,,726,98.529999
,,727,98.529999
,,728,98.529999
,,729,98.529999
,,730,98.519997
,,731,98.529999
,,732,98.519997
,,733,98.529999
,,734,98.529999
,,735,98.519997
,,736,98.529999
,,737,98.529999
,,738,98.529999
,,739,98.519997
,,740,98.529999
,,741,98.519997
,,742,98.519997
,,743,98.529999
,,744,98.529999
,,745,98.529999
,,746,98.529999
,,747,98.519997
,,748,98.529999
,,749,98.519997
,,750,98.529999
,,751,98.529999
,,752,98.529999
,,753,98.529999
,,754,98.519997
,,755,98.519997
,,756,98.529999
,,757,98.529999
,,758,98.529999
,,759,98.529999
,,760,98.529999
,,761,98.519997
,,762,98.519997
,,763,98.519997
,,764,98.529999
,,765,98.529999
,,766,98.529999
,,767,98.529999
,,768,98.529999
,,769,98.519997
,,770,98.529999
,,771,98.529999
,,772,98.519997
,,773,98.529999
,,774,98.519997
,,775,98.529999
,,776,98.519997
,,777,98.529999
,,778,98.529999
,,779,98.529999
,,780,98.529999
,,781,98.529999
,,782,98.529999
,,783,98.529999
,,784,98.529999
,,785,98.519997
,,786,98.529999
,,787,98.519997
,,788,98.519997
,,789,98.529999
,,790,98.529999
,,791,98.519997
,,792,98.529999
,,793,98.519997
,,794,98.529999
,,795,98.529999
,,796,98.529999
,,797,98.529999
,,798,98.529999
,,799,98.519997
,,800,98.529999
,,801,98.529999
,,802,98.529999
,,803,98.529999
,,804,98.529999
,,805,98.529999
,,806,98.529999
,,807,98.519997
,,808,98.519997
,,809,98.529999
,,810,98.529999
,,811,98.519997
,,812,98.529999
,,813,98.529999
,,814,98.519997
,,815,98.529999
,,816,98.529999
,,817,98.519997
,,818,98.529999
,,819,98.529999
,,820,98.519997
,,821,98.529999
,,822,98.519997
,,823,98.529999
,,824,98.529999
,,825,98.529999
,,826,98.519997
,,827,98.519997
,,828,98.529999
,,829,98.519997
,,830,98.529999
,,831,98.519997
,,832,98.519997
,,833,98.519997
,,834,98.529999
,,835,98.529999
,,836,98.529999
,,837,98.529999
,,838,98.529999
,,839,98.529999
,,840,98.529999
,,841,98.529999
,,842,98.529999
,,843,98.529999
,,844,98.529999
,,845,98.529999
,,846,98.529999
,,847,98.519997
,,848,98.519997
,,849,98.519997
,,850,98.529999
,,851,98.529999
,,852,98.529999
,,853,98.529999
,,854,98.529999
,,855,98.529999
,,856,98.519997
,,857,98.519997
,,858,98.519997
,,859,98.519997
,,860,98.529999
,,861,98.519997
,,862,98.519997
,,863,98.529999
,,864,98.529999
,,865,98.519997
,,866,98.529999
,,867,98.529999
,,868,98.519997
,,869,98.519997
,,870,98.529999
,,871,98.529999
,,872,98.529999
,,873,98.529999
,,874,98.529999
,,875,98.529999
,,876,98.529999
,,877,98.529999
,,878,98.529999
,,879,98.519997
,,880,98.519997
,,881,98.529999
,,882,98.529999
,,883,98.519997
,,884,98.529999
,,885,98.529999
,,886,98.519997
,,887,98.529999
,,888,98.529999
,,889,98.519997
,,890,98.529999
,,891,98.519997
,,892,98.519997
,,893,98.529999
,,894,98.529999
,,895,98.519997
,,896,98.529999
,,897,98.529999
,,898,98.529999
,,899,98.529999
,,900,98.529999
,,901,98.529999
,,902,98.529999
,,903,98.529999
,,904,98.519997
,,905,98.529999
,,906,98.529999
,,907,98.519997
,,908,98.529999
,,909,98.529999
,,910,98.519997
,,911,98.529999
,,912,98.529999
,,913,98.529999
,,914,98.529999
,,915,98.529999
,,916,98.529999
,,917,98.529999
,,918,98.519997
,,919,98.519997
,,920,98.519997
,,921,98.529999
,,922,98.519997
,,923,98.529999
,,924,98.519997
,,925,98.529999
,,926,98.529999
,,927,98.529999
,,928,98.519997
,,929,98.529999
,,930,98.519997
,,931,98.519997
,,932,98.529999
,,933,98.529999
,,934,98.529999
,,935,98.529999
,,936,98.519997
,,937,98.519997
,,938,98.519997
,,939,98.529999
,,940,98.519997
,,941,98.529999
,,942,98.529999
,,943,98.519997
,,944,98.519997
,,945,98.519997
,,946,98.519997
,,947,98.519997
,,948,98.529999
,,949,98.529999
,,950,98.529999
,,951,98.529999
,,952,98.519997
,,953,98.529999
,,954,98.529999
,,955,98.519997
,,956,98.519997
,,957,98.529999
,,958,98.529999
,,959,98.529999
,,960,98.519997
,,961,98.519997
,,962,98.519997
,,963,98.519997
,,964,98.519997
,,965,98.529999
,,966,98.529999
,,967,98.519997
,,968,98.529999
,,969,98.529999
,,970,98.519997
,,971,98.529999
,,972,98.529999
,,973,98.519997
,,974,98.529999
,,975,98.529999
,,976,98.529999
,,977,98.529999
,,978,98.529999
,,979,98.529999
,,980,98.529999
,,981,98.529999
,,982,98.529999
,,983,98.519997
,,984,98.529999
,,985,98.529999
,,986,98.519997
,,987,98.529999
,,988,98.519997
,,989,98.529999
,,990,98.519997
,,991,98.529999
,,992,98.519997
,,993,98.519997
,,994,98.529999
,,995,98.529999
,,996,98.529999
,,997,98.519997
,,998,98.529999
,,999,98.529999
,,1000,98.529999
,,1001,98.519997
,,1002,98.529999
,,1003,98.519997
,,1004,98.519997
,,1005,98.529999
,,1006,98.529999
,,1007,98.519997
,,1008,98.529999
,,1009,98.519997
,,1010,98.529999
,,1011,98.519997
,,1012,98.529999
,,1013,98.529999
,,1014,98.529999
,,1015,98.519997
,,1016,98.519997
,,1017,98.519997
,,1018,98.529999
,,1019,98.519997
,,1020,98.529999
,,1021,98.529999
,,1022,98.529999
,,1023,98.529999
1:
,0:
,,0,98.510002
,,1,98.529999
,,2,98.519997
,,3,98.500000
,,4,98.529999
,,5,98.529999
,,6,98.519997
,,7,98.510002
,,8,98.480003
,,9,98.510002
,,10,98.519997
,,11,98.489998
,,12,98.529999
,,13,98.519997
,,14,98.510002
,,15,98.500000
,,16,98.519997
,,17,98.500000
,,18,98.540001
,,19,98.529999
,,20,98.510002
,,21,98.510002
,,22,98.500000
,,23,98.529999
,,24,98.519997
,,25,98.510002
,,26,98.510002
,,27,98.519997
,,28,98.519997
,,29,98.519997
,,30,98.519997
,,31,98.510002
,,32,98.519997
,,33,98.519997
,,34,98.510002
,,35,98.510002
,,36,98.519997
,,37,98.529999
,,38,98.510002
,,39,98.500000
,,40,98.529999
,,41,98.540001
,,42,98.519997
,,43,98.510002
,,44,98.540001
,,45,98.529999
,,46,98.519997
,,47,98.529999
,,48,98.519997
,,49,98.510002
,,50,98.519997
,,51,98.489998
,,52,98.519997
,,53,98.489998
,,54,98.529999
,,55,98.519997
,,56,98.500000
,,57,98.540001
,,58,98.510002
,,59,98.510002
,,60,98.519997
,,61,98.519997
,,62,98.480003
,,63,98.540001
,,64,98.550003
,,65,98.510002
,,66,98.519997
,,67,98.459999
,,68,98.519997
,,69,98.500000
,,70,98.500000
,,71,98.529999
,,72,98.529999
,,73,98.510002
,,74,98.510002
,,75,98.510002
,,76,98.529999
,,77,98.489998
,,78,98.540001
,,79,98.510002
,,80,98.500000
,,81,98.500000
,,82,98.500000
,,83,98.529999
,,84,98.489998
,,85,98.510002
,,86,98.510002
,,87,98.500000
,,88,98.529999
,,89,98.529999
,,90,98.519997
,,91,98.540001
,,92,98.519997
,,93,98.519997
,,94,98.519997
,,95,98.489998
,,96,98.510002
,,97,98.540001
,,98,98.529999
,,99,98.529999
,,100,98.519997
,,101,98.540001
,,102,98.540001
,,103,98.529999
,,104,98.519997
,,105,98.510002
,,106,98.510002
,,107,98.519997
,,108,98.529999
,,109,98.470001
,,110,98.510002
,,111,98.519997
,,112,98.519997
,,113,98.519997
,,114,98.480003
,,115,98.519997
,,116,98.519997
,,117,98.529999
,,118,98.510002
,,119,98.510002
,,120,98.550003
,,121,98.529999
,,122,98.510002
,,123,98.489998
,,124,98.519997
,,125,98.519997
,,126,98.540001
,,127,98.519997
,,128,98.510002
,,129,98.529999
,,130,98.519997
,,131,98.510002
,,132,98.519997
,,133,98.529999
,,134,98.510002
,,135,98.510002
,,136,98.529999
,,137,98.489998
,,138,98.540001
,,139,98.510002
,,140,98.510002
,,141,98.519997
,,142,98.489998
,,143,98.489998
,,144,98.529999
,,145,98.489998
,,146,98.510002
,,147,98.529999
,,148,98.519997
,,149,98.529999
,,150,98.510002
,,151,98.500000
,,152,98.500000
,,153,98.519997
,,154,98.519997
,,155,98.529999
,,156,98.510002
,,157,98.500000
,,158,98.510002
,,159,98.529999
,,160,98.519997
,,161,98.500000
,,162,98.519997
,,163,98.519997
,,164,98.519997
,,165,98.540001
,,166,98.510002
,,167,98.519997
,,168,98.519997
,,169,98.500000
,,170,98.519997
,,171,98.519997
,,172,98.529999
,,173,98.529999
,,174,98.510002
,,175,98.529999
,,176,98.540001
,,177,98.510002
,,178,98.510002
,,179,98.540001
,,180,98.519997
,,181,98.510002
,,182,98.500000
,,183,98.529999
,,184,98.489998
,,185,98.510002
,,186,98.529999
,,187,98.489998
,,188,98.510002
,,189,98.510002
,,190,98.519997
,,191,98.480003
,,192,98.529999
,,193,98.510002
,,194,98.510002
,,195,98.529999
,,196,98.529999
,,197,98.489998
,,198,98.519997
,,199,98.510002
,,200,98.519997
,,201,98.529999
,,202,98.510002
,,203,98.519997
,,204,98.510002
,,205,98.529999
,,206,98.529999
,,207,98.519997
,,208,98.510002
,,209,98.519997
,,210,98.519997
,,211,98.529999
,,212,98.529999
,,213,98.519997
,,214,98.519997
,,215,98.510002
,,216,98.519997
,,217,98.519997
,,218,98.510002
,,219,98.519997
,,220,98.500000
,,221,98.519997
,,222,98.510002
,,223,98.519997
,,224,98.500000
,,225,98.529999
,,226,98.510002
,,227,98.529999
,,228,98.510002
,,229,98.489998
,,230,98.510002
,,231,98.510002
,,232,98.470001
,,233,98.510002
,,234,98.500000
,,235,98.489998
,,236,98.500000
,,237,98.510002
,,238,98.519997
,,239,98.519997
,,240,98.529999
,,241,98.489998
,,242,98.510002
,,243,98.529999
,,244,98.519997
,,245,98.550003
,,246,98.510002
,,247,98.519997
,,248,98.510002
,,249,98.510002
,,250,98.519997
,,251,98.519997
,,252,98.519997
,,253,98.519997
,,254,98.519997
,,255,98.519997
,,256,98.510002
,,257,98.510002
,,258,98.489998
,,259,98.519997
,,260,98.510002
,,261,98.529999
,,262,98.519997
,,263,98.510002
,,264,98.510002
,,265,98.529999
,,266,98.519997
,,267,98.510002
,,268,98.540001
,,269,98.519997
,,270,98.529999
,,271,98.519997
,,272,98.500000
,,273,98.519997
,,274,98.510002
,,275,98.500000
,,276,98.540001
,,277,98.519997
,,278,98.519997
,,279,98.500000
,,280,98.489998
,,281,98.510002
,,282,98.540001
,,283,98.529999
,,284,98.529999
,,285,98.519997
,,286,98.500000
,,287,98.510002
,,288,98.510002
,,289,98.529999
,,290,98.510002
,,291,98.529999
,,292,98.510002
,,293,98.510002
,,294,98.519997
,,295,98.519997
,,296,98.500000
,,297,98.529999
,,298,98.519997
,,299,98.519997
,,300,98.540001
,,301,98.540001
,,302,98.510002
,,303,98.489998
,,304,98.519997
,,305,98.540001
,,306,98.519997
,,307,98.510002
,,308,98.489998
,,309,98.500000
,,310,98.510002
,,311,98.510002
,,312,98.529999
,,313,98.510002
,,314,98.519997
,,315,98.510002
,,316,98.500000
,,317,98.519997
,,318,98.519997
,,319,98.500000
,,320,98.510002
,,321,98.510002
,,322,98.519997
,,323,98.480003
,,324,98.519997
,,325,98.510002
,,326,98.519997
,,327,98.510002
,,328,98.510002
,,329,98.510002
,,330,98.510002
,,331,98.519997
,,332,98.529999
,,333,98.510002
,,334,98.519997
,,335,98.500000
,,336,98.529999
,,337,98.529999
,,338,98.519997
,,339,98.510002
,,340,98.519997
,,341,98.500000
,,342,98.519997
,,343,98.510002
,,344,98.519997
,,345,98.510002
,,346,98.529999
,,347,98.529999
,,348,98.529999
,,349,98.510002
,,350,98.500000
,,351,98.519997
,,352,98.529999
,,353,98.510002
,,354,98.489998
,,355,98.540001
,,356,98.540001
,,357,98.519997
,,358,98.529999
,,359,98.489998
,,360,98.519997
,,361,98.529999
,,362,98.500000
,,363,98.500000
,,364,98.510002
,,365,98.519997
,,366,98.519997
,,367,98.519997
,,368,98.510002
,,369,98.500000
,,370,98.519997
,,371,98.519997
,,372,98.510002
,,373,98.489998
,,374,98.500000
,,375,98.510002
,,376,98.529999
,,377,98.489998
,,378,98.510002
,,379,98.510002
,,380,98.519997
,,381,98.519997
,,382,98.500000
,,383,98.510002
,,384,98.529999
,,385,98.480003
,,386,98.510002
,,387,98.489998
,,388,98.510002
,,389,98.510002
,,390,98.519997
,,391,98.510002
,,392,98.529999
,,393,98.519997
,,394,98.550003
,,395,98.500000
,,396,98.500000
,,397,98.519997
,,398,98.519997
,,399,98.510002
,,400,98.540001
,,401,98.519997
,,402,98.519997
,,403,98.519997
,,404,98.470001
,,405,98.519997
,,406,98.510002
,,407,98.510002
,,408,98.529999
,,409,98.519997
,,410,98.519997
,,411,98.500000
,,412,98.489998
,,413,98.510002
,,414,98.510002
,,415,98.519997
,,416,98.540001
,,417,98.529999
,,418,98.519997
,,419,98.519997
,,420,98.519997
,,421,98.519997
,,422,98.529999
,,423,98.519997
,,424,98.500000
,,425,98.519997
,,426,98.500000
,,427,98.510002
,,428,98.529999
,,429,98.529999
,,430,98.519997
,,431,98.500000
,,432,98.510002
,,433,98.510002
,,434,98.519997
,,435,98.500000
,,436,98.510002
,,437,98.519997
,,438,98.550003
,,439,98.540001
,,440,98.529999
,,441,98.519997
,,442,98.519997
,,443,98.519997
,,444,98.519997
,,445,98.480003
,,446,98.519997
,,447,98.519997
,,448,98.519997
,,449,98.540001
,,450,98.519997
,,451,98.519997
,,452,98.510002
,,453,98.519997
,,454,98.470001
,,455,98.529999
,,456,98.540001
,,457,98.489998
,,458,98.540001
,,459,98.510002
,,460,98.519997
,,461,98.529999
,,462,98.519997
,,463,98.540001
,,464,98.529999
,,465,98.510002
,,466,98.529999
,,467,98.529999
,,468,98.519997
,,469,98.529999
,,470,98.550003
,,471,98.510002
,,472,98.529999
,,473,98.510002
,,474,98.510002
,,475,98.529999
,,476,98.540001
,,477,98.500000
,,478,98.540001
,,479,98.489998
,,480,98.510002
,,481,98.510002
,,482,98.529999
,,483,98.519997
,,484,98.500000
,,485,98.519997
,,486,98.510002
,,487,98.529999
,,488,98.519997
,,489,98.519997
,,490,98.529999
,,491,98.459999
,,492,98.500000
,,493,98.519997
,,494,98.510002
,,495,98.500000
,,496,98.529999
,,497,98.510002
,,498,98.510002
,,499,98.510002
,,500,98.529999
,,501,98.519997
,,502,98.519997
,,503,98.519997
,,504,98.519997
,,505,98.519997
,,506,98.500000
,,507,98.529999
,,508,98.510002
,,509,98.480003
,,510,98.500000
,,511,98.529999
,,512,98.519997
,,513,98.519997
,,514,98.510002
,,515,98.489998
,,516,98.540001
,,517,98.529999
,,518,98.519997
,,519,98.529999
,,520,98.540001
,,521,98.519997
,,522,98.519997
,,523,98.529999
,,524,98.529999
,,525,98.529999
,,526,98.519997
,,527,98.500000
,,528,98.480003
,,529,98.510002
,,530,98.500000
,,531,98.510002
,,532,98.519997
,,533,98.540001
,,534,98.519997
,,535,98.519997
,,536,98.489998
,,537,98.519997
,,538,98.529999
,,539,98.529999
,,540,98.529999
,,541,98.489998
,,542,98.500000
,,543,98.500000
,,544,98.510002
,,545,98.500000
,,546,98.510002
,,547,98.510002
,,548,98.519997
,,549,98.510002
,,550,98.510002
,,551,98.529999
,,552,98.519997
,,553,98.510002
,,554,98.500000
,,555,98.519997
,,556,98.519997
,,557,98.540001
,,558,98.510002
,,559,98.529999
,,560,98.540001
,,561,98.500000
,,562,98.510002
,,563,98.519997
,,564,98.489998
,,565,98.510002
,,566,98.529999
,,567,98.519997
,,568,98.519997
,,569,98.510002
,,570,98.540001
,,571,98.529999
,,572,98.529999
,,573,98.519997
,,574,98.519997
,,575,98.519997
,,576,98.510002
,,577,98.489998
,,578,98.489998
,,579,98.519997
,,580,98.489998
,,581,98.529999
,,582,98.510002
,,583,98.529999
,,584,98.529999
,,585,98.500000
,,586,98.519997
,,587,98.510002
,,588,98.500000
,,589,98.519997
,,590,98.480003
,,591,98.519997
,,592,98.489998
,,593,98.510002
,,594,98.529999
,,595,98.540001
,,596,98.519997
,,597,98.529999
,,598,98.510002
,,599,98.500000
,,600,98.500000
,,601,98.510002
,,602,98.510002
,,603,98.480003
,,604,98.519997
,,605,98.510002
,,606,98.540001
,,607,98.529999
,,608,98.500000
,,609,98.500000
,,610,98.519997
,,611,98.510002
,,612,98.519997
,,613,98.510002
,,614,98.519997
,,615,98.519997
,,616,98.519997
,,617,98.529999
,,618,98.510002
,,619,98.510002
,,620,98.540001
,,621,98.540001
,,622,98.519997
,,623,98.529999
,,624,98.510002
,,625,98.510002
,,626,98.519997
,,627,98.489998
,,628,98.519997
,,629,98.529999
,,630,98.510002
,,631,98.500000
,,632,98.500000
,,633,98.529999
,,634,98.510002
,,635,98.500000
,,636,98.550003
,,637,98.519997
,,638,98.529999
,,639,98.529999
,,640,98.500000
,,641,98.519997
,,642,98.519997
,,643,98.489998
,,644,98.500000
,,645,98.489998
,,646,98.540001
,,647,98.519997
,,648,98.529999
,,649,98.519997
,,650,98.489998
,,651,98.519997
,,652,98.500000
,,653,98.510002
,,654,98.529999
,,655,98.500000
,,656,98.519997
,,657,98.529999
,,658,98.510002
,,659,98.529999
,,660,98.519997
,,661,98.519997
,,662,98.529999
,,663,98.519997
,,664,98.529999
,,665,98.500000
,,666,98.510002
,,667,98.500000
,,668,98.529999
,,669,98.529999
,,670,98.519997
,,671,98.519997
,,672,98.540001
,,673,98.519997
,,674,98.500000
,,675,98.510002
,,676,98.529999
,,677,98.510002
,,678,98.489998
,,679,98.510002
,,680,98.519997
,,681,98.529999
,,682,98.519997
,,683,98.519997
,,684,98.519997
,,685,98.500000
,,686,98.519997
,,687,98.510002
,,688,98.500000
,,689,98.510002
,,690,98.510002
,,691,98.489998
,,692,98.510002
,,693,98.500000
,,694,98.510002
,,695,98.500000
,,696,98.529999
,,697,98.519997
,,698,98.519997
,,699,98.480003
,,700,98.529999
,,701,98.519997
,,702,98.529999
,,703,98.519997
,,704,98.529999
,,705,98.529999
,,706,98.529999
,,707,98.519997
,,708,98.519997
,,709,98.519997
,,710,98.510002
,,711,98.510002
,,712,98.519997
,,713,98.540001
,,714,98.519997
,,715,98.510002
,,716,98.500000
,,717,98.519997
,,718,98.510002
,,719,98.489998
,,720,98.480003
,,721,98.540001
,,722,98.519997
,,723,98.500000
,,724,98.519997
,,725,98.519997
,,726,98.510002
,,727,98.529999
,,728,98.500000
,,729,98.529999
,,730,98.519997
,,731,98.519997
,,732,98.489998
,,733,98.529999
,,734,98.519997
,,735,98.489998
,,736,98.519997
,,737,98.529999
,,738,98.519997
,,739,98.529999
,,740,98.500000
,,741,98.500000
,,742,98.519997
,,743,98.519997
,,744,98.480003
,,745,98.489998
,,746,98.540001
,,747,98.529999
,,748,98.519997
,,749,98.529999
,,750,98.519997
,,751,98.529999
,,752,98.519997
,,753,98.510002
,,754,98.529999
,,755,98.519997
,,756,98.510002
,,757,98.510002
,,758,98.529999
,,759,98.529999
,,760,98.510002
,,761,98.489998
,,762,98.519997
,,763,98.519997
,,764,98.510002
,,765,98.529999
,,766,98.529999
,,767,98.500000
,,768,98.540001
,,769,98.510002
,,770,98.480003
,,771,98.529999
,,772,98.500000
,,773,98.510002
,,774,98.519997
,,775,98.519997
,,776,98.540001
,,777,98.510002
,,778,98.519997
,,779,98.510002
,,780,98.529999
,,781,98.529999
,,782,98.480003
,,783,98.510002
,,784,98.529999
,,785,98.510002
,,786,98.519997
,,787,98.529999
,,788,98.529999
,,789,98.500000
,,790,98.529999
,,791,98.519997
,,792,98.510002
,,793,98.519997
,,794,98.529999
,,795,98.489998
,,796,98.500000
,,797,98.500000
,,798,98.510002
,,799,98.510002
,,800,98.510002
,,801,98.529999
,,802,98.510002
,,803,98.529999
,,804,98.529999
,,805,98.510002
,,806,98.500000
,,807,98.489998
,,808,98.540001
,,809,98.540001
,,810,98.529999
,,811,98.529999
,,812,98.489998
,,813,98.529999
,,814,98.510002
,,815,98.500000
,,816,98.489998
,,817,98.519997
,,818,98.500000
,,819,98.540001
,,820,98.510002
,,821,98.510002
,,822,98.519997
,,823,98.500000
,,824,98.529999
,,825,98.519997
,,826,98.529999
,,827,98.489998
,,828,98.489998
,,829,98.510002
,,830,98.510002
,,831,98.500000
,,832,98.529999
,,833,98.510002
,,834,98.519997
,,835,98.519997
,,836,98.510002
,,837,98.519997
,,838,98.510002
,,839,98.510002
,,840,98.519997
,,841,98.500000
,,842,98.519997
,,843,98.519997
,,844,98.529999
,,845,98.489998
,,846,98.500000
,,847,98.519997
,,848,98.519997
,,849,98.540001
,,850,98.519997
,,851,98.510002
,,852,98.529999
,,853,98.540001
,,854,98.519997
,,855,98.519997
,,856,98.510002
,,857,98.519997
,,858,98.540001
,,859,98.510002
,,860,98.510002
,,861,98.489998
,,862,98.510002
,,863,98.510002
,,864,98.510002
,,865,98.519997
,,866,98.529999
,,867,98.500000
,,868,98.519997
,,869,98.510002
,,870,98.510002
,,871,98.519997
,,872,98.489998
,,873,98.529999
,,874,98.500000
,,875,98.540001
,,876,98.510002
,,877,98.519997
,,878,98.500000
,,879,98.519997
,,880,98.519997
,,881,98.519997
,,882,98.510002
,,883,98.489998
,,884,98.510002
,,885,98.529999
,,886,98.510002
,,887,98.500000
,,888,98.529999
,,889,98.540001
,,890,98.519997
,,891,98.510002
,,892,98.489998
,,893,98.510002
,,894,98.519997
,,895,98.529999
,,896,98.519997
,,897,98.519997
,,898,98.519997
,,899,98.519997
,,900,98.529999
,,901,98.500000
,,902,98.510002
,,903,98.529999
,,904,98.519997
,,905,98.500000
,,906,98.500000
,,907,98.519997
,,908,98.529999
,,909,98.519997
,,910,98.510002
,,911,98.519997
,,912,98.510002
,,913,98.529999
,,914,98.510002
,,915,98.510002
,,916,98.500000
,,917,98.510002
,,918,98.519997
,,919,98.529999
,,920,98.500000
,,921,98.510002
,,922,98.519997
,,923,98.510002
,,924,98.529999
,,925,98.489998
,,926,98.510002
,,927,98.529999
,,928,98.529999
,,929,98.510002
,,930,98.500000
,,931,98.510002
,,932,98.500000
,,933,98.540001
,,934,98.519997
,,935,98.500000
,,936,98.459999
,,937,98.519997
,,938,98.500000
,,939,98.510002
,,940,98.529999
,,941,98.529999
,,942,98.519997
,,943,98.489998
,,944,98.500000
,,945,98.510002
,,946,98.510002
,,947,98.519997
,,948,98.510002
,,949,98.519997
,,950,98.510002
,,951,98.500000
,,952,98.519997
,,953,98.500000
,,954,98.519997
,,955,98.500000
,,956,98.510002
,,957,98.529999
,,958,98.510002
,,959,98.519997
,,960,98.529999
,,961,98.529999
,,962,98.500000
,,963,98.500000
,,964,98.529999
,,965,98.510002
,,966,98.519997
,,967,98.500000
,,968,98.510002
,,969,98.500000
,,970,98.510002
,,971,98.540001
,,972,98.540001
,,973,98.540001
,,974,98.510002
,,975,98.519997
,,976,98.500000
,,977,98.519997
,,978,98.529999
,,979,98.489998
,,980,98.489998
,,981,98.540001
,,982,98.519997
,,983,98.519997
,,984,98.519997
,,985,98.510002
,,986,98.519997
,,987,98.529999
,,988,98.519997
,,989,98.480003
,,990,98.500000
,,991,98.519997
,,992,98.510002
,,993,98.519997
,,994,98.510002
,,995,98.529999
,,996,98.510002
,,997,98.510002
,,998,98.519997
,,999,98.510002
,,1000,98.510002
,,1001,98.510002
,,1002,98.489998
,,1003,98.519997
,,1004,98.529999
,,1005,98.519997
,,1006,98.519997
,,1007,98.540001
,,1008,98.480003
,,1009,98.489998
,,1010,98.500000
,,1011,98.540001
,,1012,98.529999
,,1013,98.540001
,,1014,98.510002
,,1015,98.519997
,,1016,98.500000
,,1017,98.510002
,,1018,98.480003
,,1019,98.510002
,,1020,98.500000
,,1021,98.500000
,,1022,98.519997
,,1023,98.500000
,1:
,,0,98.519997
,,1,98.510002
,,2,98.540001
,,3,98.510002
,,4,98.540001
,,5,98.519997
,,6,98.510002
,,7,98.529999
,,8,98.519997
,,9,98.529999
,,10,98.529999
,,11,98.519997
,,12,98.519997
,,13,98.519997
,,14,98.540001
,,15,98.500000
,,16,98.519997
,,17,98.529999
,,18,98.529999
,,19,98.529999
,,20,98.519997
,,21,98.540001
,,22,98.529999
,,23,98.529999
,,24,98.529999
,,25,98.519997
,,26,98.529999
,,27,98.510002
,,28,98.529999
,,29,98.529999
,,30,98.519997
,,31,98.519997
,,32,98.519997
,,33,98.540001
,,34,98.519997
,,35,98.529999
,,36,98.529999
,,37,98.519997
,,38,98.519997
,,39,98.519997
,,40,98.529999
,,41,98.529999
,,42,98.519997
,,43,98.529999
,,44,98.510002
,,45,98.510002
,,46,98.519997
,,47,98.529999
,,48,98.529999
,,49,98.519997
,,50,98.529999
,,51,98.500000
,,52,98.529999
,,53,98.529999
,,54,98.529999
,,55,98.519997
,,56,98.519997
,,57,98.519997
,,58,98.529999
,,59,98.510002
,,60,98.529999
,,61,98.540001
,,62,98.529999
,,63,98.540001
,,64,98.519997
,,65,98.529999
,,66,98.519997
,,67,98.529999
,,68,98.519997
,,69,98.529999
,,70,98.529999
,,71,98.519997
,,72,98.540001
,,73,98.510002
,,74,98.529999
,,75,98.519997
,,76,98.529999
,,77,98.519997
,,78,98.510002
,,79,98.529999
,,80,98.519997
,,81,98.529999
,,82,98.519997
,,83,98.529999
,,84,98.529999
,,85,98.510002
,,86,98.529999
,,87,98.529999
,,88,98.529999
,,89,98.529999
,,90,98.529999
,,91,98.529999
,,92,98.519997
,,93,98.510002
,,94,98.519997
,,95,98.529999
,,96,98.529999
,,97,98.529999
,,98,98.529999
,,99,98.510002
,,100,98.500000
,,101,98.519997
,,102,98.510002
,,103,98.510002
,,104,98.529999
,,105,98.519997
,,106,98.519997
,,107,98.500000
,,108,98.519997
,,109,98.510002
,,110,98.529999
,,111,98.529999
,,112,98.540001
,,113,98.540001
,,114,98.519997
,,115,98.540001
,,116,98.519997
,,117,98.529999
,,118,98.510002
,,119,98.519997
,,120,98.510002
,,121,98.529999
,,122,98.529999
,,123,98.480003
,,124,98.519997
,,125,98.529999
,,126,98.519997
,,127,98.519997
,,128,98.510002
,,129,98.519997
,,130,98.519997
,,131,98.529999
,,132,98.510002
,,133,98.529999
,,134,98.519997
,,135,98.529999
,,136,98.540001
,,137,98.529999
,,138,98.529999
,,139,98.529999
,,140,98.510002
,,141,98.529999
,,142,98.510002
,,143,98.510002
,,144,98.510002
,,145,98.529999
,,146,98.529999
,,147,98.519997
,,148,98.519997
,,149,98.529999
,,150,98.529999
,,151,98.519997
,,152,98.510002
,,153,98.529999
,,154,98.519997
,,155,98.540001
,,156,98.529999
,,157,98.529999
,,158,98.529999
,,159,98.510002
,,160,98.510002
,,161,98.519997
,,162,98.519997
,,163,98.529999
,,164,98.529999
,,165,98.529999
,,166,98.519997
,,167,98.510002
,,168,98.519997
,,169,98.519997
,,170,98.519997
,,171,98.540001
,,172,98.529999
,,173,98.529999
,,174,98.540001
,,175,98.519997
,,176,98.540001
,,177,98.519997
,,178,98.519997
,,179,98.529999
,,180,98.540001
,,181,98.519997
,,182,98.500000
,,183,98.489998
,,184,98.529999
,,185,98.540001
,,186,98.519997
,,187,98.529999
,,188,98.519997
,,189,98.529999
,,190,98.529999
,,191,98.519997
,,192,98.519997
,,193,98.529999
,,194,98.519997
,,195,98.529999
,,196,98.510002
,,197,98.519997
,,198,98.519997
,,199,98.529999
,,200,98.510002
,,201,98.519997
,,202,98.529999
,,203,98.510002
,,204,98.519997
,,205,98.519997
,,206,98.529999
,,207,98.519997
,,208,98.519997
,,209,98.529999
,,210,98.529999
,,211,98.529999
,,212,98.519997
,,213,98.529999
,,214,98.550003
,,215,98.519997
,,216,98.519997
,,217,98.500000
,,218,98.529999
,,219,98.540001
,,220,98.529999
,,221,98.529999
,,222,98.529999
,,223,98.529999
,,224,98.510002
,,225,98.540001
,,226,98.529999
,,227,98.529999
,,228,98.519997
,,229,98.519997
,,230,98.510002
,,231,98.489998
,,232,98.519997
,,233,98.540001
,,234,98.510002
,,235,98.519997
,,236,98.540001
,,237,98.529999
,,238,98.519997
,,239,98.519997
,,240,98.510002
,,241,98.540001
,,242,98.529999
,,243,98.529999
,,244,98.529999
,,245,98.529999
,,246,98.519997
,,247,98.529999
,,248,98.529999
,,249,98.540001
,,250,98.529999
,,251,98.519997
,,252,98.519997
,,253,98.519997
,,254,98.519997
,,255,98.519997
,,256,98.519997
,,257,98.500000
,,258,98.519997
,,259,98.519997
,,260,98.529999
,,261,98.510002
,,262,98.529999
,,263,98.540001
,,264,98.529999
,,265,98.529999
,,266,98.519997
,,267,98.529999
,,268,98.529999
,,269,98.529999
,,270,98.519997
,,271,98.529999
,,272,98.510002
,,273,98.519997
,,274,98.510002
,,275,98.540001
,,276,98.519997
,,277,98.519997
,,278,98.529999
,,279,98.529999
,,280,98.510002
,,281,98.519997
,,282,98.540001
,,283,98.500000
,,284,98.529999
,,285,98.529999
,,286,98.529999
,,287,98.529999
,,288,98.529999
,,289,98.519997
,,290,98.510002
,,291,98.519997
,,292,98.519997
,,293,98.519997
,,294,98.529999
,,295,98.519997
,,296,98.510002
,,297,98.510002
,,298,98.519997
,,299,98.529999
,,300,98.529999
,,301,98.529999
,,302,98.519997
,,303,98.519997
,,304,98.519997
,,305,98.540001
,,306,98.550003
,,307,98.529999
,,308,98.510002
,,309,98.540001
,,310,98.519997
,,311,98.519997
,,312,98.510002
,,313,98.519997
,,314,98.529999
,,315,98.519997
,,316,98.529999
,,317,98.519997
,,318,98.519997
,,319,98.540001
,,320,98.529999
,,321,98.529999
,,322,98.529999
,,323,98.519997
,,324,98.519997
,,325,98.529999
,,326,98.540001
,,327,98.529999
,,328,98.529999
,,329,98.529999
,,330,98.529999
,,331,98.519997
,,332,98.529999
,,333,98.529999
,,334,98.519997
,,335,98.510002
,,336,98.519997
,,337,98.540001
,,338,98.519997
,,339,98.510002
,,340,98.540001
,,341,98.540001
,,342,98.529999
,,343,98.529999
,,344,98.529999
,,345,98.510002
,,346,98.540001
,,347,98.519997
,,348,98.529999
,,349,98.529999
,,350,98.519997
,,351,98.510002
,,352,98.529999
,,353,98.540001
,,354,98.540001
,,355,98.529999
,,356,98.529999
,,357,98.529999
,,358,98.510002
,,359,98.529999
,,360,98.529999
,,361,98.529999
,,362,98.510002
,,363,98.519997
,,364,98.519997
,,365,98.529999
,,366,98.519997
,,367,98.529999
,,368,98.510002
,,369,98.529999
,,370,98.510002
,,371,98.529999
,,372,98.519997
,,373,98.529999
,,374,98.519997
,,375,98.529999
,,376,98.519997
,,377,98.519997
,,378,98.519997
,,379,98.519997
,,380,98.529999
,,381,98.519997
,,382,98.540001
,,383,98.529999
,,384,98.510002
,,385,98.540001
,,386,98.510002
,,387,98.510002
,,388,98.519997
,,389,98.519997
,,390,98.510002
,,391,98.529999
,,392,98.529999
,,393,98.540001
,,394,98.510002
,,395,98.529999
,,396,98.529999
,,397,98.529999
,,398,98.529999
,,399,98.529999
,,400,98.529999
,,401,98.540001
,,402,98.529999
,,403,98.519997
,,404,98.529999
,,405,98.510002
,,406,98.529999
,,407,98.510002
,,408,98.510002
,,409,98.529999
,,410,98.529999
,,411,98.519997
,,412,98.529999
,,413,98.529999
,,414,98.519997
,,415,98.540001
,,416,98.529999
,,417,98.519997
,,418,98.529999
,,419,98.519997
,,420,98.529999
,,421,98.540001
,,422,98.529999
,,423,98.529999
,,424,98.529999
,,425,98.529999
,,426,98.529999
,,427,98.510002
,,428,98.529999
,,429,98.510002
,,430,98.519997
,,431,98.519997
,,432,98.500000
,,433,98.529999
,,434,98.519997
,,435,98.529999
,,436,98.529999
,,437,98.529999
,,438,98.510002
,,439,98.519997
,,440,98.540001
,,441,98.529999
,,442,98.529999
,,443,98.519997
,,444,98.489998
,,445,98.540001
,,446,98.529999
,,447,98.519997
,,448,98.529999
,,449,98.510002
,,450,98.519997
,,451,98.529999
,,452,98.529999
,,453,98.529999
,,454,98.529999
,,455,98.519997
,,456,98.529999
,,457,98.510002
,,458,98.519997
,,459,98.529999
,,460,98.500000
,,461,98.529999
,,462,98.529999
,,463,98.529999
,,464,98.529999
,,465,98.529999
,,466,98.529999
,,467,98.529999
,,468,98.540001
,,469,98.529999
,,470,98.519997
,,471,98.529999
,,472,98.510002
,,473,98.529999
,,474,98.529999
,,475,98.519997
,,476,98.540001
,,477,98.529999
,,478,98.519997
,,479,98.510002
,,480,98.519997
,,481,98.519997
,,482,98.540001
,,483,98.540001
,,484,98.519997
,,485,98.529999
,,486,98.519997
,,487,98.519997
,,488,98.540001
,,489,98.519997
,,490,98.519997
,,491,98.519997
,,492,98.529999
,,493,98.529999
,,494,98.519997
,,495,98.519997
,,496,98.529999
,,497,98.519997
,,498,98.519997
,,499,98.529999
,,500,98.519997
,,501,98.529999
,,502,98.529999
,,503,98.489998
,,504,98.540001
,,505,98.519997
,,506,98.519997
,,507,98.529999
,,508,98.529999
,,509,98.519997
,,510,98.519997
,,511,98.540001
,,512,98.519997
,,513,98.529999
,,514,98.519997
,,515,98.529999
,,516,98.510002
,,517,98.519997
,,518,98.540001
,,519,98.529999
,,520,98.529999
,,521,98.529999
,,522,98.529999
,,523,98.510002
,,524,98.519997
,,525,98.529999
,,526,98.529999
,,527,98.489998
,,528,98.510002
,,529,98.510002
,,530,98.529999
,,531,98.529999
,,532,98.529999
,,533,98.519997
,,534,98.510002
,,535,98.519997
,,536,98.519997
,,537,98.529999
,,538,98.529999
,,539,98.519997
,,540,98.529999
,,541,98.529999
,,542,98.540001
,,543,98.519997
,,544,98.529999
,,545,98.529999
,,546,98.519997
,,547,98.510002
,,548,98.540001
,,549,98.529999
,,550,98.529999
,,551,98.519997
,,552,98.540001
,,553,98.529999
,,554,98.529999
,,555,98.529999
,,556,98.519997
,,557,98.519997
,,558,98.540001
,,559,98.529999
,,560,98.529999
,,561,98.540001
,,562,98.519997
,,563,98.540001
,,564,98.529999
,,565,98.519997
,,566,98.519997
,,567,98.529999
,,568,98.529999
,,569,98.510002
,,570,98.519997
,,571,98.529999
,,572,98.529999
,,573,98.519997
,,574,98.519997
,,575,98.519997
,,576,98.529999
,,577,98.489998
,,578,98.510002
,,579,98.529999
,,580,98.529999
,,581,98.529999
,,582,98.529999
,,583,98.519997
,,584,98.529999
,,585,98.519997
,,586,98.529999
,,587,98.519997
,,588,98.529999
,,589,98.510002
,,590,98.519997
,,591,98.519997
,,592,98.510002
,,593,98.519997
,,594,98.529999
,,595,98.500000
,,596,98.540001
,,597,98.529999
,,598,98.529999
,,599,98.540001
,,600,98.500000
,,601,98.519997
,,602,98.529999
,,603,98.529999
,,604,98.529999
,,605,98.529999
,,606,98.529999
,,607,98.529999
,,608,98.529999
,,609,98.529999
,,610,98.519997
,,611,98.519997
,,612,98.519997
,,613,98.519997
,,614,98.519997
,,615,98.519997
,,616,98.529999
,,617,98.510002
,,618,98.519997
,,619,98.529999
,,620,98.529999
,,621,98.529999
,,622,98.529999
,,623,98.540001
,,624,98.519997
,,625,98.529999
,,626,98.519997
,,627,98.519997
,,628,98.529999
,,629,98.529999
,,630,98.529999
,,631,98.510002
,,632,98.529999
,,633,98.510002
,,634,98.519997
,,635,98.519997
,,636,98.540001
,,637,98.529999
,,638,98.529999
,,639,98.540001
,,640,98.510002
,,641,98.519997
,,642,98.519997
,,643,98.529999
,,644,98.519997
,,645,98.529999
,,646,98.529999
,,647,98.529999
,,648,98.519997
,,649,98.529999
,,650,98.540001
,,651,98.529999
,,652,98.529999
,,653,98.510002
,,654,98.519997
,,655,98.529999
,,656,98.529999
,,657,98.529999
,,658,98.529999
,,659,98.529999
,,660,98.529999
,,661,98.529999
,,662,98.519997
,,663,98.529999
,,664,98.519997
,,665,98.540001
,,666,98.529999
,,667,98.550003
,,668,98.529999
,,669,98.529999
,,670,98.519997
,,671,98.540001
,,672,98.529999
,,673,98.529999
,,674,98.529999
,,675,98.519997
,,676,98.500000
,,677,98.529999
,,678,98.510002
,,679,98.519997
,,680,98.519997
,,681,98.529999
,,682,98.529999
,,683,98.529999
,,684,98.519997
,,685,98.519997
,,686,98.510002
,,687,98.519997
,,688,98.519997
,,689,98.529999
,,690,98.529999
,,691,98.519997
,,692,98.519997
,,693,98.519997
,,694,98.489998
,,695,98.510002
,,696,98.519997
,,697,98.529999
,,698,98.529999
,,699,98.529999
,,700,98.500000
,,701,98.500000
,,702,98.529999
,,703,98.529999
,,704,98.529999
,,705,98.510002
,,706,98.529999
,,707,98.529999
,,708,98.500000
,,709,98.519997
,,710,98.510002
,,711,98.510002
,,712,98.519997
,,713,98.519997
,,714,98.529999
,,715,98.529999
,,716,98.519997
,,717,98.519997
,,718,98.529999
,,719,98.529999
,,720,98.529999
,,721,98.540001
,,722,98.519997
,,723,98.519997
,,724,98.529999
,,725,98.500000
,,726,98.540001
,,727,98.519997
,,728,98.529999
,,729,98.519997
,,730,98.540001
,,731,98.529999
,,732,98.529999
,,733,98.519997
,,734,98.540001
,,735,98.519997
,,736,98.519997
,,737,98.510002
,,738,98.529999
,,739,98.529999
,,740,98.510002
,,741,98.540001
,,742,98.500000
,,743,98.519997
,,744,98.519997
,,745,98.519997
,,746,98.529999
,,747,98.540001
,,748,98.529999
,,749,98.529999
,,750,98.519997
,,751,98.519997
,,752,98.519997
,,753,98.529999
,,754,98.510002
,,755,98.500000
,,756,98.529999
,,757,98.529999
,,758,98.529999
,,759,98.529999
,,760,98.540001
,,761,98.529999
,,762,98.510002
,,763,98.519997
,,764,98.529999
,,765,98.510002
,,766,98.529999
,,767,98.519997
,,768,98.540001
,,769,98.510002
,,770,98.529999
,,771,98.510002
,,772,98.529999
,,773,98.529999
,,774,98.529999
,,775,98.540001
,,776,98.529999
,,777,98.529999
,,778,98.519997
,,779,98.529999
,,780,98.529999
,,781,98.529999
,,782,98.519997
,,783,98.529999
,,784,98.510002
,,785,98.529999
,,786,98.550003
,,787,98.529999
,,788,98.529999
,,789,98.510002
,,790,98.529999
,,791,98.519997
,,792,98.519997
,,793,98.529999
,,794,98.529999
,,795,98.529999
,,796,98.529999
,,797,98.519997
,,798,98.529999
,,799,98.519997
,,800,98.529999
,,801,98.529999
,,802,98.529999
,,803,98.529999
,,804,98.519997
,,805,98.540001
,,806,98.540001
,,807,98.519997
,,808,98.519997
,,809,98.510002
,,810,98.519997
,,811,98.510002
,,812,98.519997
,,813,98.519997
,,814,98.510002
,,815,98.519997
,,816,98.519997
,,817,98.529999
,,818,98.519997
,,819,98.529999
,,820,98.529999
,,821,98.529999
,,822,98.519997
,,823,98.529999
,,824,98.519997
,,825,98.529999
,,826,98.529999
,,827,98.529999
,,828,98.529999
,,829,98.510002
,,830,98.529999
,,831,98.529999
,,832,98.529999
,,833,98.510002
,,834,98.540001
,,835,98.529999
,,836,98.529999
,,837,98.529999
,,838,98.529999
,,839,98.529999
,,840,98.540001
,,841,98.529999
,,842,98.529999
,,843,98.519997
,,844,98.519997
,,845,98.510002
,,846,98.519997
,,847,98.519997
,,848,98.480003
,,849,98.529999
,,850,98.529999
,,851,98.519997
,,852,98.519997
,,853,98.510002
,,854,98.529999
,,855,98.529999
,,856,98.500000
,,857,98.540001
,,858,98.519997
,,859,98.519997
,,860,98.529999
,,861,98.529999
,,862,98.529999
,,863,98.529999
,,864,98.519997
,,865,98.529999
,,866,98.519997
,,867,98.519997
,,868,98.540001
,,869,98.540001
,,870,98.519997
,,871,98.529999
,,872,98.529999
,,873,98.519997
,,874,98.529999
,,875,98.529999
,,876,98.500000
,,877,98.529999
,,878,98.519997
,,879,98.529999
,,880,98.540001
,,881,98.529999
,,882,98.529999
,,883,98.540001
,,884,98.519997
,,885,98.500000
,,886,98.529999
,,887,98.510002
,,888,98.510002
,,889,98.529999
,,890,98.519997
,,891,98.519997
,,892,98.519997
,,893,98.519997
,,894,98.529999
,,895,98.529999
,,896,98.519997
,,897,98.529999
,,898,98.519997
,,899,98.529999
,,900,98.540001
,,901,98.519997
,,902,98.519997
,,903,98.510002
,,904,98.519997
,,905,98.529999
,,906,98.489998
,,907,98.529999
,,908,98.529999
,,909,98.529999
,,910,98.540001
,,911,98.519997
,,912,98.529999
,,913,98.529999
,,914,98.519997
,,915,98.540001
,,916,98.529999
,,917,98.529999
,,918,98.519997
,,919,98.510002
,,920,98.519997
,,921,98.510002
,,922,98.519997
,,923,98.519997
,,924,98.510002
,,925,98.519997
,,926,98.529999
,,927,98.510002
,,928,98.519997
,,929,98.529999
,,930,98.529999
,,931,98.519997
,,932,98.529999
,,933,98.519997
,,934,98.529999
,,935,98.510002
,,936,98.540001
,,937,98.529999
,,938,98.529999
,,939,98.540001
,,940,98.529999
,,941,98.529999
,,942,98.500000
,,943,98.510002
,,944,98.529999
,,945,98.519997
,,946,98.519997
,,947,98.519997
,,948,98.519997
,,949,98.519997
,,950,98.529999
,,951,98.519997
,,952,98.519997
,,953,98.519997
,,954,98.529999
,,955,98.529999
,,956,98.529999
,,957,98.540001
,,958,98.510002
,,959,98.540001
,,960,98.529999
,,961,98.540001
,,962,98.510002
,,963,98.529999
,,964,98.540001
,,965,98.529999
,,966,98.529999
,,967,98.540001
,,968,98.529999
,,969,98.510002
,,970,98.529999
,,971,98.500000
,,972,98.529999
,,973,98.529999
,,974,98.519997
,,975,98.529999
,,976,98.529999
,,977,98.519997
,,978,98.519997
,,979,98.529999
,,980,98.529999
,,981,98.519997
,,982,98.529999
,,983,98.529999
,,984,98.540001
,,985,98.529999
,,986,98.500000
,,987,98.529999
,,988,98.540001
,,989,98.529999
,,990,98.529999
,,991,98.529999
,,992,98.519997
,,993,98.529999
,,994,98.489998
,,995,98.540001
,,996,98.529999
,,997,98.529999
,,998,98.519997
,,999,98.529999
,,1000,98.519997
,,1001,98.529999
,,1002,98.529999
,,1003,98.529999
,,1004,98.519997
,,1005,98.519997
,,1006,98.540001
,,1007,98.529999
,,1008,98.510002
,,1009,98.529999
,,1010,98.529999
,,1011,98.519997
,,1012,98.529999
,,1013,98.510002
,,1014,98.510002
,,1015,98.489998
,,1016,98.529999
,,1017,98.519997
,,1018,98.519997
,,1019,98.529999
,,1020,98.529999
,,1021,98.540001
,,1022,98.519997
,,1023,98.500000
,2:
,,0,98.529999
,,1,98.519997
,,2,98.529999
,,3,98.540001
,,4,98.529999
,,5,98.519997
,,6,98.519997
,,7,98.519997
,,8,98.529999
,,9,98.529999
,,10,98.519997
,,11,98.529999
,,12,98.529999
,,13,98.529999
,,14,98.529999
,,15,98.529999
,,16,98.519997
,,17,98.529999
,,18,98.529999
,,19,98.529999
,,20,98.519997
,,21,98.519997
,,22,98.529999
,,23,98.519997
,,24,98.529999
,,25,98.529999
,,26,98.540001
,,27,98.519997
,,28,98.529999
,,29,98.529999
,,30,98.519997
,,31,98.519997
,,32,98.519997
,,33,98.529999
,,34,98.529999
,,35,98.540001
,,36,98.519997
,,37,98.519997
,,38,98.540001
,,39,98.519997
,,40,98.529999
,,41,98.529999
,,42,98.540001
,,43,98.519997
,,44,98.529999
,,45,98.529999
,,46,98.529999
,,47,98.519997
,,48,98.529999
,,49,98.529999
,,50,98.529999
,,51,98.519997
,,52,98.519997
,,53,98.540001
,,54,98.529999
,,55,98.529999
,,56,98.529999
,,57,98.529999
,,58,98.529999
,,59,98.529999
,,60,98.519997
,,61,98.540001
,,62,98.529999
,,63,98.519997
,,64,98.529999
,,65,98.519997
,,66,98.519997
,,67,98.529999
,,68,98.540001
,,69,98.529999
,,70,98.529999
,,71,98.519997
,,72,98.529999
,,73,98.540001
,,74,98.519997
,,75,98.529999
,,76,98.529999
,,77,98.519997
,,78,98.540001
,,79,98.529999
,,80,98.529999
,,81,98.529999
,,82,98.529999
,,83,98.540001
,,84,98.540001
,,85,98.529999
,,86,98.529999
,,87,98.540001
,,88,98.529999
,,89,98.540001
,,90,98.529999
,,91,98.540001
,,92,98.529999
,,93,98.529999
,,94,98.529999
,,95,98.540001
,,96,98.529999
,,97,98.529999
,,98,98.519997
,,99,98.540001
,,100,98.529999
,,101,98.529999
,,102,98.540001
,,103,98.519997
,,104,98.529999
,,105,98.529999
,,106,98.510002
,,107,98.529999
,,108,98.540001
,,109,98.529999
,,110,98.519997
,,111,98.529999
,,112,98.529999
,,113,98.540001
,,114,98.529999
,,115,98.519997
,,116,98.540001
,,117,98.529999
,,118,98.529999
,,119,98.529999
,,120,98.529999
,,121,98.529999
,,122,98.529999
,,123,98.519997
,,124,98.529999
,,125,98.540001
,,126,98.529999
,,127,98.540001
,,128,98.529999
,,129,98.529999
,,130,98.529999
,,131,98.519997
,,132,98.510002
,,133,98.519997
,,134,98.529999
,,135,98.540001
,,136,98.529999
,,137,98.529999
,,138,98.529999
,,139,98.519997
,,140,98.519997
,,141,98.529999
,,142,98.540001
,,143,98.510002
,,144,98.540001
,,145,98.519997
,,146,98.529999
,,147,98.540001
,,148,98.529999
,,149,98.519997
,,150,98.519997
,,151,98.519997
,,152,98.529999
,,153,98.529999
,,154,98.529999
,,155,98.519997
,,156,98.540001
,,157,98.519997
,,158,98.519997
,,159,98.529999
,,160,98.529999
,,161,98.529999
,,162,98.540001
,,163,98.529999
,,164,98.529999
,,165,98.519997
,,166,98.529999
,,167,98.529999
,,168,98.529999
,,169,98.529999
,,170,98.519997
,,171,98.529999
,,172,98.519997
,,173,98.510002
,,174,98.510002
,,175,98.529999
,,176,98.510002
,,177,98.519997
,,178,98.529999
,,179,98.529999
,,180,98.519997
,,181,98.529999
,,182,98.529999
,,183,98.529999
,,184,98.540001
,,185,98.510002
,,186,98.529999
,,187,98.529999
,,188,98.529999
,,189,98.529999
,,190,98.519997
,,191,98.529999
,,192,98.510002
,,193,98.519997
,,194,98.529999
,,195,98.529999
,,196,98.529999
,,197,98.529999
,,198,98.529999
,,199,98.529999
,,200,98.529999
,,201,98.519997
,,202,98.529999
,,203,98.529999
,,204,98.529999
,,205,98.529999
,,206,98.529999
,,207,98.529999
,,208,98.529999
,,209,98.529999
,,210,98.529999
,,211,98.529999
,,212,98.540001
,,213,98.519997
,,214,98.529999
,,215,98.529999
,,216,98.529999
,,217,98.529999
,,218,98.529999
,,219,98.529999
,,220,98.519997
,,221,98.529999
,,222,98.529999
,,223,98.510002
,,224,98.519997
,,225,98.529999
,,226,98.529999
,,227,98.519997
,,228,98.529999
,,229,98.519997
,,230,98.529999
,,231,98.529999
,,232,98.529999
,,233,98.529999
,,234,98.529999
,,235,98.540001
,,236,98.519997
,,237,98.529999
,,238,98.540001
,,239,98.519997
,,240,98.529999
,,241,98.540001
,,242,98.529999
,,243,98.529999
,,244,98.519997
,,245,98.529999
,,246,98.510002
,,247,98.529999
,,248,98.529999
,,249,98.529999
,,250,98.529999
,,251,98.540001
,,252,98.519997
,,253,98.519997
,,254,98.529999
,,255,98.519997
,,256,98.529999
,,257,98.519997
,,258,98.529999
,,259,98.540001
,,260,98.510002
,,261,98.529999
,,262,98.519997
,,263,98.529999
,,264,98.519997
,,265,98.529999
,,266,98.529999
,,267,98.529999
,,268,98.519997
,,269,98.529999
,,270,98.519997
,,271,98.519997
,,272,98.529999
,,273,98.529999
,,274,98.519997
,,275,98.519997
,,276,98.529999
,,277,98.519997
,,278,98.529999
,,279,98.540001
,,280,98.519997
,,281,98.529999
,,282,98.519997
,,283,98.540001
,,284,98.510002
,,285,98.540001
,,286,98.510002
,,287,98.540001
,,288,98.519997
,,289,98.540001
,,290,98.510002
,,291,98.529999
,,292,98.529999
,,293,98.519997
,,294,98.529999
,,295,98.529999
,,296,98.529999
,,297,98.529999
,,298,98.529999
,,299,98.529999
,,300,98.510002
,,301,98.510002
,,302,98.519997
,,303,98.519997
,,304,98.529999
,,305,98.519997
,,306,98.529999
,,307,98.519997
,,308,98.529999
,,309,98.540001
,,310,98.519997
,,311,98.519997
,,312,98.519997
,,313,98.529999
,,314,98.519997
,,315,98.529999
,,316,98.529999
,,317,98.519997
,,318,98.529999
,,319,98.529999
,,320,98.540001
,,321,98.519997
,,322,98.529999
,,323,98.519997
,,324,98.519997
,,325,98.529999
,,326,98.529999
,,327,98.529999
,,328,98.519997
,,329,98.529999
,,330,98.519997
,,331,98.529999
,,332,98.519997
,,333,98.519997
,,334,98.529999
,,335,98.519997
,,336,98.529999
,,337,98.529999
,,338,98.510002
,,339,98.540001
,,340,98.519997
,,341,98.529999
,,342,98.519997
,,343,98.529999
,,344,98.540001
,,345,98.519997
,,346,98.519997
,,347,98.519997
,,348,98.529999
,,349,98.519997
,,350,98.529999
,,351,98.510002
,,352,98.529999
,,353,98.519997
,,354,98.510002
,,355,98.519997
,,356,98.529999
,,357,98.519997
,,358,98.529999
,,359,98.529999
,,360,98.519997
,,361,98.529999
,,362,98.529999
,,363,98.529999
,,364,98.540001
,,365,98.529999
,,366,98.540001
,,367,98.519997
,,368,98.540001
,,369,98.519997
,,370,98.519997
,,371,98.529999
,,372,98.519997
,,373,98.510002
,,374,98.529999
,,375,98.519997
,,376,98.519997
,,377,98.529999
,,378,98.519997
,,379,98.529999
,,380,98.529999
,,381,98.519997
,,382,98.529999
,,383,98.519997
,,384,98.529999
,,385,98.529999
,,386,98.529999
,,387,98.519997
,,388,98.519997
,,389,98.540001
,,390,98.519997
,,391,98.519997
,,392,98.540001
,,393,98.529999
,,394,98.519997
,,395,98.540001
,,396,98.529999
,,397,98.529999
,,398,98.540001
,,399,98.529999
,,400,98.529999
,,401,98.519997
,,402,98.529999
,,403,98.529999
,,404,98.519997
,,405,98.510002
,,406,98.519997
,,407,98.540001
,,408,98.519997
,,409,98.529999
,,410,98.529999
,,411,98.529999
,,412,98.519997
,,413,98.540001
,,414,98.529999
,,415,98.529999
,,416,98.519997
,,417,98.540001
,,418,98.540001
,,419,98.529999
,,420,98.529999
,,421,98.529999
,,422,98.529999
,,423,98.519997
,,424,98.529999
,,425,98.529999
,,426,98.519997
,,427,98.540001
,,428,98.529999
,,429,98.540001
,,430,98.519997
,,431,98.510002
,,432,98.529999
,,433,98.529999
,,434,98.540001
,,435,98.529999
,,436,98.529999
,,437,98.519997
,,438,98.529999
,,439,98.529999
,,440,98.529999
,,441,98.540001
,,442,98.540001
,,443,98.529999
,,444,98.529999
,,445,98.529999
,,446,98.519997
,,447,98.510002
,,448,98.519997
,,449,98.510002
,,450,98.529999
,,451,98.529999
,,452,98.519997
,,453,98.519997
,,454,98.529999
,,455,98.540001
,,456,98.529999
,,457,98.519997
,,458,98.510002
,,459,98.519997
,,460,98.529999
,,461,98.519997
,,462,98.519997
,,463,98.519997
,,464,98.510002
,,465,98.529999
,,466,98.540001
,,467,98.529999
,,468,98.529999
,,469,98.529999
,,470,98.529999
,,471,98.529999
,,472,98.540001
,,473,98.529999
,,474,98.519997
,,475,98.529999
,,476,98.519997
,,477,98.529999
,,478,98.529999
,,479,98.540001
,,480,98.529999
,,481,98.529999
,,482,98.540001
,,483,98.529999
,,484,98.510002
,,485,98.519997
,,486,98.529999
,,487,98.540001
,,488,98.540001
,,489,98.519997
,,490,98.519997
,,491,98.519997
,,492,98.529999
,,493,98.529999
,,494,98.529999
,,495,98.529999
,,496,98.529999
,,497,98.529999
,,498,98.519997
,,499,98.540001
,,500,98.529999
,,501,98.519997
,,502,98.519997
,,503,98.529999
,,504,98.529999
,,505,98.529999
,,506,98.540001
,,507,98.540001
,,508,98.529999
,,509,98.540001
,,510,98.519997
,,511,98.529999
,,512,98.540001
,,513,98.510002
,,514,98.529999
,,515,98.529999
,,516,98.519997
,,517,98.519997
,,518,98.529999
,,519,98.529999
,,520,98.519997
,,521,98.529999
,,522,98.529999
,,523,98.519997
,,524,98.510002
,,525,98.540001
,,526,98.529999
,,527,98.529999
,,528,98.529999
,,529,98.519997
,,530,98.529999
,,531,98.519997
,,532,98.529999
,,533,98.519997
,,534,98.519997
,,535,98.529999
,,536,98.519997
,,537,98.540001
,,538,98.519997
,,539,98.519997
,,540,98.529999
,,541,98.529999
,,542,98.529999
,,543,98.540001
,,544,98.529999
,,545,98.529999
,,546,98.540001
,,547,98.529999
,,548,98.529999
,,549,98.519997
,,550,98.529999
,,551,98.529999
,,552,98.529999
,,553,98.529999
,,554,98.519997
,,555,98.529999
,,556,98.540001
,,557,98.519997
,,558,98.519997
,,559,98.529999
,,560,98.519997
,,561,98.529999
,,562,98.519997
,,563,98.529999
,,564,98.529999
,,565,98.510002
,,566,98.519997
,,567,98.519997
,,568,98.529999
,,569,98.529999
,,570,98.540001
,,571,98.519997
,,572,98.529999
,,573,98.529999
,,574,98.519997
,,575,98.519997
,,576,98.519997
,,577,98.529999
,,578,98.519997
,,579,98.529999
,,580,98.519997
,,581,98.540001
,,582,98.519997
,,583,98.529999
,,584,98.510002
,,585,98.540001
,,586,98.519997
,,587,98.519997
,,588,98.529999
,,589,98.519997
,,590,98.540001
,,591,98.519997
,,592,98.529999
,,593,98.529999
,,594,98.529999
,,595,98.519997
,,596,98.519997
,,597,98.529999
,,598,98.529999
,,599,98.540001
,,600,98.519997
,,601,98.529999
,,602,98.519997
,,603,98.519997
,,604,98.529999
,,605,98.529999
,,606,98.529999
,,607,98.529999
,,608,98.540001
,,609,98.540001
,,610,98.529999
,,611,98.519997
,,612,98.529999
,,613,98.519997
,,614,98.529999
,,615,98.519997
,,616,98.519997
,,617,98.529999
,,618,98.529999
,,619,98.529999
,,620,98.529999
,,621,98.529999
,,622,98.529999
,,623,98.519997
,,624,98.529999
,,625,98.519997
,,626,98.529999
,,627,98.519997
,,628,98.529999
,,629,98.519997
,,630,98.519997
,,631,98.519997
,,632,98.529999
,,633,98.529999
,,634,98.529999
,,635,98.519997
,,636,98.519997
,,637,98.529999
,,638,98.529999
,,639,98.529999
,,640,98.529999
,,641,98.540001
,,642,98.529999
,,643,98.529999
,,644,98.519997
,,645,98.529999
,,646,98.529999
,,647,98.529999
,,648,98.529999
,,649,98.519997
,,650,98.529999
,,651,98.540001
,,652,98.519997
,,653,98.529999
,,654,98.510002
,,655,98.519997
,,656,98.529999
,,657,98.529999
,,658,98.529999
,,659,98.519997
,,660,98.529999
,,661,98.529999
,,662,98.540001
,,663,98.529999
,,664,98.529999
,,665,98.529999
,,666,98.529999
,,667,98.529999
,,668,98.519997
,,669,98.529999
,,670,98.519997
,,671,98.529999
,,672,98.529999
,,673,98.529999
,,674,98.529999
,,675,98.519997
,,676,98.529999
,,677,98.529999
,,678,98.519997
,,679,98.529999
,,680,98.529999
,,681,98.540001
,,682,98.519997
,,683,98.529999
,,684,98.529999
,,685,98.510002
,,686,98.540001
,,687,98.519997
,,688,98.519997
,,689,98.529999
,,690,98.529999
,,691,98.529999
,,692,98.519997
,,693,98.529999
,,694,98.519997
,,695,98.519997
,,696,98.529999
,,697,98.529999
,,698,98.510002
,,699,98.529999
,,700,98.529999
,,701,98.529999
,,702,98.540001
,,703,98.529999
,,704,98.529999
,,705,98.540001
,,706,98.529999
,,707,98.529999
,,708,98.529999
,,709,98.529999
,,710,98.519997
,,711,98.540001
,,712,98.519997
,,713,98.519997
,,714,98.510002
,,715,98.529999
,,716,98.540001
,,717,98.529999
,,718,98.519997
,,719,98.519997
,,720,98.529999
,,721,98.529999
,,722,98.529999
,,723,98.519997
,,724,98.540001
,,725,98.519997
,,726,98.519997
,,727,98.529999
,,728,98.529999
,,729,98.519997
,,730,98.529999
,,731,98.529999
,,732,98.529999
,,733,98.540001
,,734,98.529999
,,735,98.540001
,,736,98.529999
,,737,98.519997
,,738,98.519997
,,739,98.510002
,,740,98.529999
,,741,98.529999
,,742,98.529999
,,743,98.519997
,,744,98.529999
,,745,98.529999
,,746,98.529999
,,747,98.519997
,,748,98.540001
,,749,98.529999
,,750,98.529999
,,751,98.529999
,,752,98.529999
,,753,98.519997
,,754,98.529999
,,755,98.529999
,,756,98.529999
,,757,98.529999
,,758,98.529999
,,759,98.540001
,,760,98.519997
,,761,98.519997
,,762,98.519997
,,763,98.510002
,,764,98.519997
,,765,98.529999
,,766,98.519997
,,767,98.529999
,,768,98.519997
,,769,98.519997
,,770,98.529999
,,771,98.540001
,,772,98.529999
,,773,98.529999
,,774,98.529999
,,775,98.529999
,,776,98.519997
,,777,98.529999
,,778,98.529999
,,779,98.519997
,,780,98.529999
,,781,98.519997
,,782,98.529999
,,783,98.519997
,,784,98.519997
,,785,98.529999
,,786,98.519997
,,787,98.529999
,,788,98.510002
,,789,98.540001
,,790,98.529999
,,791,98.510002
,,792,98.519997
,,793,98.540001
,,794,98.529999
,,795,98.529999
,,796,98.519997
,,797,98.529999
,,798,98.519997
,,799,98.529999
,,800,98.529999
,,801,98.529999
,,802,98.529999
,,803,98.529999
,,804,98.529999
,,805,98.529999
,,806,98.529999
,,807,98.519997
,,808,98.519997
,,809,98.540001
,,810,98.540001
,,811,98.510002
,,812,98.529999
,,813,98.540001
,,814,98.529999
,,815,98.519997
,,816,98.519997
,,817,98.529999
,,818,98.519997
,,819,98.529999
,,820,98.519997
,,821,98.529999
,,822,98.510002
,,823,98.519997
,,824,98.529999
,,825,98.529999
,,826,98.529999
,,827,98.529999
,,828,98.529999
,,829,98.529999
,,830,98.519997
,,831,98.529999
,,832,98.529999
,,833,98.529999
,,834,98.529999
,,835,98.519997
,,836,98.529999
,,837,98.540001
,,838,98.529999
,,839,98.519997
,,840,98.529999
,,841,98.529999
,,842,98.519997
,,843,98.519997
,,844,98.529999
,,845,98.519997
,,846,98.529999
,,847,98.519997
,,848,98.529999
,,849,98.519997
,,850,98.540001
,,851,98.519997
,,852,98.519997
,,853,98.529999
,,854,98.540001
,,855,98.529999
,,856,98.529999
,,857,98.519997
,,858,98.540001
,,859,98.540001
,,860,98.519997
,,861,98.519997
,,862,98.519997
,,863,98.540001
,,864,98.519997
,,865,98.519997
,,866,98.529999
,,867,98.529999
,,868,98.519997
,,869,98.519997
,,870,98.529999
,,871,98.519997
,,872,98.529999
,,873,98.540001
,,874,98.540001
,,875,98.529999
,,876,98.529999
,,877,98.529999
,,878,98.529999
,,879,98.529999
,,880,98.519997
,,881,98.540001
,,882,98.540001
,,883,98.529999
,,884,98.519997
,,885,98.529999
,,886,98.529999
,,887,98.519997
,,888,98.529999
,,889,98.519997
,,890,98.529999
,,891,98.519997
,,892,98.519997
,,893,98.529999
,,894,98.529999
,,895,98.529999
,,896,98.529999
,,897,98.540001
,,898,98.519997
,,899,98.519997
,,900,98.519997
,,901,98.519997
,,902,98.529999
,,903,98.529999
,,904,98.519997
,,905,98.519997
,,906,98.519997
,,907,98.519997
,,908,98.519997
,,909,98.529999
,,910,98.519997
,,911,98.529999
,,912,98.529999
,,913,98.529999
,,914,98.529999
,,915,98.529999
,,916,98.529999
,,917,98.540001
,,918,98.519997
,,919,98.529999
,,920,98.519997
,,921,98.519997
,,922,98.529999
,,923,98.519997
,,924,98.529999
,,925,98.529999
,,926,98.519997
,,927,98.529999
,,928,98.540001
,,929,98.519997
,,930,98.519997
,,931,98.510002
,,932,98.540001
,,933,98.529999
,,934,98.529999
,,935,98.529999
,,936,98.510002
,,937,98.519997
,,938,98.529999
,,939,98.519997
,,940,98.529999
,,941,98.519997
,,942,98.529999
,,943,98.519997
,,944,98.529999
,,945,98.529999
,,946,98.519997
,,947,98.519997
,,948,98.519997
,,949,98.540001
,,950,98.519997
,,951,98.540001
,,952,98.519997
,,953,98.519997
,,954,98.529999
,,955,98.519997
,,956,98.519997
,,957,98.519997
,,958,98.529999
,,959,98.529999
,,960,98.510002
,,961,98.529999
,,962,98.519997
,,963,98.519997
,,964,98.519997
,,965,98.519997
,,966,98.529999
,,967,98.529999
,,968,98.529999
,,969,98.519997
,,970,98.540001
,,971,98.529999
,,972,98.529999
,,973,98.519997
,,974,98.540001
,,975,98.529999
,,976,98.529999
,,977,98.540001
,,978,98.519997
,,979,98.529999
,,980,98.519997
,,981,98.529999
,,982,98.529999
,,983,98.540001
,,984,98.519997
,,985,98.529999
,,986,98.529999
,,987,98.529999
,,988,98.529999
,,989,98.519997
,,990,98.529999
,,991,98.529999
,,992,98.519997
,,993,98.510002
,,994,98.529999
,,995,98.540001
,,996,98.529999
,,997,98.510002
,,998,98.529999
,,999,98.519997
,,1000,98.529999
,,1001,98.540001
,,1002,98.519997
,,1003,98.519997
,,1004,98.510002
,,1005,98.519997
,,1006,98.529999
,,1007,98.519997
,,1008,98.529999
,,1009,98.519997
,,1010,98.529999
,,1011,98.519997
,,1012,98.510002
,,1013,98.529999
,,1014,98.519997
,,1015,98.529999
,,1016,98.529999
,,1017,98.519997
,,1018,98.519997
,,1019,98.519997
,,1020,98.519997
,,1021,98.540001
,,1022,98.529999
,,1023,98.529999

Completed in 8.850000 minutes


==> images/data/scheduling.csv <==
-0.5 -0.5 79.78
0.5 -0.5 79.78
1.5 -0.5 79.78
2.5 -0.5 79.78
3.5 -0.5 79.78
4.5 -0.5 79.78
5.5 -0.5 79.78
6.5 -0.5 79.78
7.5 -0.5 79.78
8.5 -0.5 79.78
9.5 -0.5 79.78
10.5 -0.5 79.78
11.5 -0.5 79.78
12.5 -0.5 79.78
13.5 -0.5 79.78
14.5 -0.5 79.78
15.5 -0.5 79.78
16.5 -0.5 79.78
17.5 -0.5 79.78
18.5 -0.5 79.78
19.5 -0.5 79.78
20.5 -0.5 79.78
21.5 -0.5 79.78
22.5 -0.5 79.78
23.5 -0.5 79.78
24.5 -0.5 79.78
25.5 -0.5 79.78
26.5 -0.5 79.78
27.5 -0.5 79.78
28.5 -0.5 79.78
29.5 -0.5 79.78
30.5 -0.5 79.78
31.5 -0.5 79.78
32.5 -0.5 79.78
33.5 -0.5 79.78
34.5 -0.5 79.78
35.5 -0.5 79.78
36.5 -0.5 79.78
37.5 -0.5 79.78
38.5 -0.5 79.78
39.5 -0.5 79.78
40.5 -0.5 79.78
41.5 -0.5 79.78
42.5 -0.5 79.78
43.5 -0.5 79.78
44.5 -0.5 79.78
45.5 -0.5 79.78
46.5 -0.5 79.78
47.5 -0.5 79.78
48.5 -0.5 79.78
49.5 -0.5 79.78
50.5 -0.5 79.78
51.5 -0.5 79.78
52.5 -0.5 79.78
53.5 -0.5 79.78
54.5 -0.5 79.78
55.5 -0.5 79.78
56.5 -0.5 79.78
57.5 -0.5 79.78
58.5 -0.5 79.78
59.5 -0.5 79.78
60.5 -0.5 79.78
61.5 -0.5 79.78
62.5 -0.5 79.78
63.5 -0.5 79.78
-0.5 0.5 79.16
0.5 0.5 79.78
1.5 0.5 79.78
2.5 0.5 79.78
3.5 0.5 79.78
4.5 0.5 79.78
5.5 0.5 79.78
6.5 0.5 79.78
7.5 0.5 79.78
8.5 0.5 79.78
9.5 0.5 79.78
10.5 0.5 79.78
11.5 0.5 79.78
12.5 0.5 79.78
13.5 0.5 79.78
14.5 0.5 79.78
15.5 0.5 79.78
16.5 0.5 79.78
17.5 0.5 79.78
18.5 0.5 79.78
19.5 0.5 79.78
20.5 0.5 79.78
21.5 0.5 79.78
22.5 0.5 79.78
23.5 0.5 79.78
24.5 0.5 79.78
25.5 0.5 79.78
26.5 0.5 79.78
27.5 0.5 79.78
28.5 0.5 79.78
29.5 0.5 79.78
30.5 0.5 79.78
31.5 0.5 79.78
32.5 0.5 79.78
33.5 0.5 79.78
34.5 0.5 79.78
35.5 0.5 79.78
36.5 0.5 79.78
37.5 0.5 79.78
38.5 0.5 79.78
39.5 0.5 79.78
40.5 0.5 79.78
41.5 0.5 79.78
42.5 0.5 79.78
43.5 0.5 79.78
44.5 0.5 79.78
45.5 0.5 79.78
46.5 0.5 79.78
47.5 0.5 79.78
48.5 0.5 79.78
49.5 0.5 79.78
50.5 0.5 79.78
51.5 0.5 79.78
52.5 0.5 79.78
53.5 0.5 79.78
54.5 0.5 79.78
55.5 0.5 79.78
56.5 0.5 79.78
57.5 0.5 79.78
58.5 0.5 79.78
59.5 0.5 79.78
60.5 0.5 79.78
61.5 0.5 79.78
62.5 0.5 79.78
63.5 0.5 79.78
-0.5 1.5 79.21
0.5 1.5 79.22
1.5 1.5 79.78
2.5 1.5 79.78
3.5 1.5 79.78
4.5 1.5 79.78
5.5 1.5 79.78
6.5 1.5 79.78
7.5 1.5 79.78
8.5 1.5 79.78
9.5 1.5 79.78
10.5 1.5 79.78
11.5 1.5 79.78
12.5 1.5 79.78
13.5 1.5 79.78
14.5 1.5 79.78
15.5 1.5 79.78
16.5 1.5 79.78
17.5 1.5 79.78
18.5 1.5 79.78
19.5 1.5 79.78
20.5 1.5 79.78
21.5 1.5 79.78
22.5 1.5 79.78
23.5 1.5 79.78
24.5 1.5 79.78
25.5 1.5 79.78
26.5 1.5 79.78
27.5 1.5 79.78
28.5 1.5 79.78
29.5 1.5 79.78
30.5 1.5 79.78
31.5 1.5 79.78
32.5 1.5 79.78
33.5 1.5 79.78
34.5 1.5 79.78
35.5 1.5 79.78
36.5 1.5 79.78
37.5 1.5 79.78
38.5 1.5 79.78
39.5 1.5 79.78
40.5 1.5 79.78
41.5 1.5 79.78
42.5 1.5 79.78
43.5 1.5 79.78
44.5 1.5 79.78
45.5 1.5 79.78
46.5 1.5 79.78
47.5 1.5 79.78
48.5 1.5 79.78
49.5 1.5 79.78
50.5 1.5 79.78
51.5 1.5 79.78
52.5 1.5 79.78
53.5 1.5 79.78
54.5 1.5 79.78
55.5 1.5 79.78
56.5 1.5 79.78
57.5 1.5 79.78
58.5 1.5 79.78
59.5 1.5 79.78
60.5 1.5 79.78
61.5 1.5 79.78
62.5 1.5 79.78
63.5 1.5 79.78
-0.5 2.5 78.82
0.5 2.5 78.78
1.5 2.5 79.19
2.5 2.5 79.78
3.5 2.5 79.78
4.5 2.5 79.78
5.5 2.5 79.78
6.5 2.5 79.78
7.5 2.5 79.78
8.5 2.5 79.78
9.5 2.5 79.78
10.5 2.5 79.78
11.5 2.5 79.78
12.5 2.5 79.78
13.5 2.5 79.78
14.5 2.5 79.78
15.5 2.5 79.78
16.5 2.5 79.78
17.5 2.5 79.78
18.5 2.5 79.78
19.5 2.5 79.78
20.5 2.5 79.78
21.5 2.5 79.78
22.5 2.5 79.78
23.5 2.5 79.78
24.5 2.5 79.78
25.5 2.5 79.78
26.5 2.5 79.78
27.5 2.5 79.78
28.5 2.5 79.78
29.5 2.5 79.78
30.5 2.5 79.78
31.5 2.5 79.78
32.5 2.5 79.78
33.5 2.5 79.78
34.5 2.5 79.78
35.5 2.5 79.78
36.5 2.5 79.78
37.5 2.5 79.78
38.5 2.5 79.78
39.5 2.5 79.78
40.5 2.5 79.78
41.5 2.5 79.78
42.5 2.5 79.78
43.5 2.5 79.78
44.5 2.5 79.78
45.5 2.5 79.78
46.5 2.5 79.78
47.5 2.5 79.78
48.5 2.5 79.78
49.5 2.5 79.78
50.5 2.5 79.78
51.5 2.5 79.78
52.5 2.5 79.78
53.5 2.5 79.78
54.5 2.5 79.78
55.5 2.5 79.78
56.5 2.5 79.78
57.5 2.5 79.78
58.5 2.5 79.78
59.5 2.5 79.78
60.5 2.5 79.78
61.5 2.5 79.78
62.5 2.5 79.78
63.5 2.5 79.78
-0.5 3.5 77.51
0.5 3.5 77.61
1.5 3.5 78.42
2.5 3.5 77.81
3.5 3.5 79.78
4.5 3.5 79.78
5.5 3.5 79.78
6.5 3.5 79.78
7.5 3.5 79.78
8.5 3.5 79.78
9.5 3.5 79.78
10.5 3.5 79.78
11.5 3.5 79.78
12.5 3.5 79.78
13.5 3.5 79.78
14.5 3.5 79.78
15.5 3.5 79.78
16.5 3.5 79.78
17.5 3.5 79.78
18.5 3.5 79.78
19.5 3.5 79.78
20.5 3.5 79.78
21.5 3.5 79.78
22.5 3.5 79.78
23.5 3.5 79.78
24.5 3.5 79.78
25.5 3.5 79.78
26.5 3.5 79.78
27.5 3.5 79.78
28.5 3.5 79.78
29.5 3.5 79.78
30.5 3.5 79.78
31.5 3.5 79.78
32.5 3.5 79.78
33.5 3.5 79.78
34.5 3.5 79.78
35.5 3.5 79.78
36.5 3.5 79.78
37.5 3.5 79.78
38.5 3.5 79.78
39.5 3.5 79.78
40.5 3.5 79.78
41.5 3.5 79.78
42.5 3.5 79.78
43.5 3.5 79.78
44.5 3.5 79.78
45.5 3.5 79.78
46.5 3.5 79.78
47.5 3.5 79.78
48.5 3.5 79.78
49.5 3.5 79.78
50.5 3.5 79.78
51.5 3.5 79.78
52.5 3.5 79.78
53.5 3.5 79.78
54.5 3.5 79.78
55.5 3.5 79.78
56.5 3.5 79.78
57.5 3.5 79.78
58.5 3.5 79.78
59.5 3.5 79.78
60.5 3.5 79.78
61.5 3.5 79.78
62.5 3.5 79.78
63.5 3.5 79.78
-0.5 4.5 79.00
0.5 4.5 79.37
1.5 4.5 79.10
2.5 4.5 77.21
3.5 4.5 79.24
4.5 4.5 79.78
5.5 4.5 79.78
6.5 4.5 79.78
7.5 4.5 79.78
8.5 4.5 79.78
9.5 4.5 79.78
10.5 4.5 79.78
11.5 4.5 79.78
12.5 4.5 79.78
13.5 4.5 79.78
14.5 4.5 79.78
15.5 4.5 79.78
16.5 4.5 79.78
17.5 4.5 79.78
18.5 4.5 79.78
19.5 4.5 79.78
20.5 4.5 79.78
21.5 4.5 79.78
22.5 4.5 79.78
23.5 4.5 79.78
24.5 4.5 79.78
25.5 4.5 79.78
26.5 4.5 79.78
27.5 4.5 79.78
28.5 4.5 79.78
29.5 4.5 79.78
30.5 4.5 79.78
31.5 4.5 79.78
32.5 4.5 79.78
33.5 4.5 79.78
34.5 4.5 79.78
35.5 4.5 79.78
36.5 4.5 79.78
37.5 4.5 79.78
38.5 4.5 79.78
39.5 4.5 79.78
40.5 4.5 79.78
41.5 4.5 79.78
42.5 4.5 79.78
43.5 4.5 79.78
44.5 4.5 79.78
45.5 4.5 79.78
46.5 4.5 79.78
47.5 4.5 79.78
48.5 4.5 79.78
49.5 4.5 79.78
50.5 4.5 79.78
51.5 4.5 79.78
52.5 4.5 79.78
53.5 4.5 79.78
54.5 4.5 79.78
55.5 4.5 79.78
56.5 4.5 79.78
57.5 4.5 79.78
58.5 4.5 79.78
59.5 4.5 79.78
60.5 4.5 79.78
61.5 4.5 79.78
62.5 4.5 79.78
63.5 4.5 79.78
-0.5 5.5 78.74
0.5 5.5 78.99
1.5 5.5 78.60
2.5 5.5 77.46
3.5 5.5 79.05
4.5 5.5 79.08
5.5 5.5 79.78
6.5 5.5 79.78
7.5 5.5 79.78
8.5 5.5 79.78
9.5 5.5 79.78
10.5 5.5 79.78
11.5 5.5 79.78
12.5 5.5 79.78
13.5 5.5 79.78
14.5 5.5 79.78
15.5 5.5 79.78
16.5 5.5 79.78
17.5 5.5 79.78
18.5 5.5 79.78
19.5 5.5 79.78
20.5 5.5 79.78
21.5 5.5 79.78
22.5 5.5 79.78
23.5 5.5 79.78
24.5 5.5 79.78
25.5 5.5 79.78
26.5 5.5 79.78
27.5 5.5 79.78
28.5 5.5 79.78
29.5 5.5 79.78
30.5 5.5 79.78
31.5 5.5 79.78
32.5 5.5 79.78
33.5 5.5 79.78
34.5 5.5 79.78
35.5 5.5 79.78
36.5 5.5 79.78
37.5 5.5 79.78
38.5 5.5 79.78
39.5 5.5 79.78
40.5 5.5 79.78
41.5 5.5 79.78
42.5 5.5 79.78
43.5 5.5 79.78
44.5 5.5 79.78
45.5 5.5 79.78
46.5 5.5 79.78
47.5 5.5 79.78
48.5 5.5 79.78
49.5 5.5 79.78
50.5 5.5 79.78
51.5 5.5 79.78
52.5 5.5 79.78
53.5 5.5 79.78
54.5 5.5 79.78
55.5 5.5 79.78
56.5 5.5 79.78
57.5 5.5 79.78
58.5 5.5 79.78
59.5 5.5 79.78
60.5 5.5 79.78
61.5 5.5 79.78
62.5 5.5 79.78
63.5 5.5 79.78
-0.5 6.5 78.99
0.5 6.5 79.32
1.5 6.5 79.11
2.5 6.5 77.82
3.5 6.5 79.21
4.5 6.5 79.27
5.5 6.5 79.12
6.5 6.5 79.78
7.5 6.5 79.78
8.5 6.5 79.78
9.5 6.5 79.78
10.5 6.5 79.78
11.5 6.5 79.78
12.5 6.5 79.78
13.5 6.5 79.78
14.5 6.5 79.78
15.5 6.5 79.78
16.5 6.5 79.78
17.5 6.5 79.78
18.5 6.5 79.78
19.5 6.5 79.78
20.5 6.5 79.78
21.5 6.5 79.78
22.5 6.5 79.78
23.5 6.5 79.78
24.5 6.5 79.78
25.5 6.5 79.78
26.5 6.5 79.78
27.5 6.5 79.78
28.5 6.5 79.78
29.5 6.5 79.78
30.5 6.5 79.78
31.5 6.5 79.78
32.5 6.5 79.78
33.5 6.5 79.78
34.5 6.5 79.78
35.5 6.5 79.78
36.5 6.5 79.78
37.5 6.5 79.78
38.5 6.5 79.78
39.5 6.5 79.78
40.5 6.5 79.78
41.5 6.5 79.78
42.5 6.5 79.78
43.5 6.5 79.78
44.5 6.5 79.78
45.5 6.5 79.78
46.5 6.5 79.78
47.5 6.5 79.78
48.5 6.5 79.78
49.5 6.5 79.78
50.5 6.5 79.78
51.5 6.5 79.78
52.5 6.5 79.78
53.5 6.5 79.78
54.5 6.5 79.78
55.5 6.5 79.78
56.5 6.5 79.78
57.5 6.5 79.78
58.5 6.5 79.78
59.5 6.5 79.78
60.5 6.5 79.78
61.5 6.5 79.78
62.5 6.5 79.78
63.5 6.5 79.78
-0.5 7.5 78.29
0.5 7.5 79.11
1.5 7.5 78.81
2.5 7.5 78.09
3.5 7.5 78.70
4.5 7.5 79.10
5.5 7.5 79.29
6.5 7.5 78.43
7.5 7.5 79.78
8.5 7.5 79.78
9.5 7.5 79.78
10.5 7.5 79.78
11.5 7.5 79.78
12.5 7.5 79.78
13.5 7.5 79.78
14.5 7.5 79.78
15.5 7.5 79.78
16.5 7.5 79.78
17.5 7.5 79.78
18.5 7.5 79.78
19.5 7.5 79.78
20.5 7.5 79.78
21.5 7.5 79.78
22.5 7.5 79.78
23.5 7.5 79.78
24.5 7.5 79.78
25.5 7.5 79.78
26.5 7.5 79.78
27.5 7.5 79.78
28.5 7.5 79.78
29.5 7.5 79.78
30.5 7.5 79.78
31.5 7.5 79.78
32.5 7.5 79.78
33.5 7.5 79.78
34.5 7.5 79.78
35.5 7.5 79.78
36.5 7.5 79.78
37.5 7.5 79.78
38.5 7.5 79.78
39.5 7.5 79.78
40.5 7.5 79.78
41.5 7.5 79.78
42.5 7.5 79.78
43.5 7.5 79.78
44.5 7.5 79.78
45.5 7.5 79.78
46.5 7.5 79.78
47.5 7.5 79.78
48.5 7.5 79.78
49.5 7.5 79.78
50.5 7.5 79.78
51.5 7.5 79.78
52.5 7.5 79.78
53.5 7.5 79.78
54.5 7.5 79.78
55.5 7.5 79.78
56.5 7.5 79.78
57.5 7.5 79.78
58.5 7.5 79.78
59.5 7.5 79.78
60.5 7.5 79.78
61.5 7.5 79.78
62.5 7.5 79.78
63.5 7.5 79.78
-0.5 8.5 77.64
0.5 8.5 77.80
1.5 8.5 77.93
2.5 8.5 77.50
3.5 8.5 77.11
4.5 8.5 78.36
5.5 8.5 77.81
6.5 8.5 77.88
7.5 8.5 77.39
8.5 8.5 79.78
9.5 8.5 79.78
10.5 8.5 79.78
11.5 8.5 79.78
12.5 8.5 79.78
13.5 8.5 79.78
14.5 8.5 79.78
15.5 8.5 79.78
16.5 8.5 79.78
17.5 8.5 79.78
18.5 8.5 79.78
19.5 8.5 79.78
20.5 8.5 79.78
21.5 8.5 79.78
22.5 8.5 79.78
23.5 8.5 79.78
24.5 8.5 79.78
25.5 8.5 79.78
26.5 8.5 79.78
27.5 8.5 79.78
28.5 8.5 79.78
29.5 8.5 79.78
30.5 8.5 79.78
31.5 8.5 79.78
32.5 8.5 79.78
33.5 8.5 79.78
34.5 8.5 79.78
35.5 8.5 79.78
36.5 8.5 79.78
37.5 8.5 79.78
38.5 8.5 79.78
39.5 8.5 79.78
40.5 8.5 79.78
41.5 8.5 79.78
42.5 8.5 79.78
43.5 8.5 79.78
44.5 8.5 79.78
45.5 8.5 79.78
46.5 8.5 79.78
47.5 8.5 79.78
48.5 8.5 79.78
49.5 8.5 79.78
50.5 8.5 79.78
51.5 8.5 79.78
52.5 8.5 79.78
53.5 8.5 79.78
54.5 8.5 79.78
55.5 8.5 79.78
56.5 8.5 79.78
57.5 8.5 79.78
58.5 8.5 79.78
59.5 8.5 79.78
60.5 8.5 79.78
61.5 8.5 79.78
62.5 8.5 79.78
63.5 8.5 79.78
-0.5 9.5 78.84
0.5 9.5 78.80
1.5 9.5 78.57
2.5 9.5 77.12
3.5 9.5 78.82
4.5 9.5 79.34
5.5 9.5 78.99
6.5 9.5 78.65
7.5 9.5 77.56
8.5 9.5 79.03
9.5 9.5 79.78
10.5 9.5 79.78
11.5 9.5 79.78
12.5 9.5 79.78
13.5 9.5 79.78
14.5 9.5 79.78
15.5 9.5 79.78
16.5 9.5 79.78
17.5 9.5 79.78
18.5 9.5 79.78
19.5 9.5 79.78
20.5 9.5 79.78
21.5 9.5 79.78
22.5 9.5 79.78
23.5 9.5 79.78
24.5 9.5 79.78
25.5 9.5 79.78
26.5 9.5 79.78
27.5 9.5 79.78
28.5 9.5 79.78
29.5 9.5 79.78
30.5 9.5 79.78
31.5 9.5 79.78
32.5 9.5 79.78
33.5 9.5 79.78
34.5 9.5 79.78
35.5 9.5 79.78
36.5 9.5 79.78
37.5 9.5 79.78
38.5 9.5 79.78
39.5 9.5 79.78
40.5 9.5 79.78
41.5 9.5 79.78
42.5 9.5 79.78
43.5 9.5 79.78
44.5 9.5 79.78
45.5 9.5 79.78
46.5 9.5 79.78
47.5 9.5 79.78
48.5 9.5 79.78
49.5 9.5 79.78
50.5 9.5 79.78
51.5 9.5 79.78
52.5 9.5 79.78
53.5 9.5 79.78
54.5 9.5 79.78
55.5 9.5 79.78
56.5 9.5 79.78
57.5 9.5 79.78
58.5 9.5 79.78
59.5 9.5 79.78
60.5 9.5 79.78
61.5 9.5 79.78
62.5 9.5 79.78
63.5 9.5 79.78
-0.5 10.5 78.53
0.5 10.5 78.53
1.5 10.5 79.05
2.5 10.5 77.31
3.5 10.5 78.79
4.5 10.5 78.99
5.5 10.5 79.24
6.5 10.5 78.83
7.5 10.5 77.20
8.5 10.5 78.90
9.5 10.5 79.00
10.5 10.5 79.78
11.5 10.5 79.78
12.5 10.5 79.78
13.5 10.5 79.78
14.5 10.5 79.78
15.5 10.5 79.78
16.5 10.5 79.78
17.5 10.5 79.78
18.5 10.5 79.78
19.5 10.5 79.78
20.5 10.5 79.78
21.5 10.5 79.78
22.5 10.5 79.78
23.5 10.5 79.78
24.5 10.5 79.78
25.5 10.5 79.78
26.5 10.5 79.78
27.5 10.5 79.78
28.5 10.5 79.78
29.5 10.5 79.78
30.5 10.5 79.78
31.5 10.5 79.78
32.5 10.5 79.78
33.5 10.5 79.78
34.5 10.5 79.78
35.5 10.5 79.78
36.5 10.5 79.78
37.5 10.5 79.78
38.5 10.5 79.78
39.5 10.5 79.78
40.5 10.5 79.78
41.5 10.5 79.78
42.5 10.5 79.78
43.5 10.5 79.78
44.5 10.5 79.78
45.5 10.5 79.78
46.5 10.5 79.78
47.5 10.5 79.78
48.5 10.5 79.78
49.5 10.5 79.78
50.5 10.5 79.78
51.5 10.5 79.78
52.5 10.5 79.78
53.5 10.5 79.78
54.5 10.5 79.78
55.5 10.5 79.78
56.5 10.5 79.78
57.5 10.5 79.78
58.5 10.5 79.78
59.5 10.5 79.78
60.5 10.5 79.78
61.5 10.5 79.78
62.5 10.5 79.78
63.5 10.5 79.78
-0.5 11.5 79.08
0.5 11.5 79.18
1.5 11.5 79.23
2.5 11.5 77.35
3.5 11.5 78.76
4.5 11.5 79.10
5.5 11.5 78.81
6.5 11.5 78.81
7.5 11.5 77.33
8.5 11.5 78.77
9.5 11.5 79.12
10.5 11.5 79.24
11.5 11.5 79.78
12.5 11.5 79.78
13.5 11.5 79.78
14.5 11.5 79.78
15.5 11.5 79.78
16.5 11.5 79.78
17.5 11.5 79.78
18.5 11.5 79.78
19.5 11.5 79.78
20.5 11.5 79.78
21.5 11.5 79.78
22.5 11.5 79.78
23.5 11.5 79.78
24.5 11.5 79.78
25.5 11.5 79.78
26.5 11.5 79.78
27.5 11.5 79.78
28.5 11.5 79.78
29.5 11.5 79.78
30.5 11.5 79.78
31.5 11.5 79.78
32.5 11.5 79.78
33.5 11.5 79.78
34.5 11.5 79.78
35.5 11.5 79.78
36.5 11.5 79.78
37.5 11.5 79.78
38.5 11.5 79.78
39.5 11.5 79.78
40.5 11.5 79.78
41.5 11.5 79.78
42.5 11.5 79.78
43.5 11.5 79.78
44.5 11.5 79.78
45.5 11.5 79.78
46.5 11.5 79.78
47.5 11.5 79.78
48.5 11.5 79.78
49.5 11.5 79.78
50.5 11.5 79.78
51.5 11.5 79.78
52.5 11.5 79.78
53.5 11.5 79.78
54.5 11.5 79.78
55.5 11.5 79.78
56.5 11.5 79.78
57.5 11.5 79.78
58.5 11.5 79.78
59.5 11.5 79.78
60.5 11.5 79.78
61.5 11.5 79.78
62.5 11.5 79.78
63.5 11.5 79.78
-0.5 12.5 78.99
0.5 12.5 78.86
1.5 12.5 79.02
2.5 12.5 77.09
3.5 12.5 79.09
4.5 12.5 78.67
5.5 12.5 79.23
6.5 12.5 79.09
7.5 12.5 78.23
8.5 12.5 78.83
9.5 12.5 78.85
10.5 12.5 79.05
11.5 12.5 78.51
12.5 12.5 79.78
13.5 12.5 79.78
14.5 12.5 79.78
15.5 12.5 79.78
16.5 12.5 79.78
17.5 12.5 79.78
18.5 12.5 79.78
19.5 12.5 79.78
20.5 12.5 79.78
21.5 12.5 79.78
22.5 12.5 79.78
23.5 12.5 79.78
24.5 12.5 79.78
25.5 12.5 79.78
26.5 12.5 79.78
27.5 12.5 79.78
28.5 12.5 79.78
29.5 12.5 79.78
30.5 12.5 79.78
31.5 12.5 79.78
32.5 12.5 79.78
33.5 12.5 79.78
34.5 12.5 79.78
35.5 12.5 79.78
36.5 12.5 79.78
37.5 12.5 79.78
38.5 12.5 79.78
39.5 12.5 79.78
40.5 12.5 79.78
41.5 12.5 79.78
42.5 12.5 79.78
43.5 12.5 79.78
44.5 12.5 79.78
45.5 12.5 79.78
46.5 12.5 79.78
47.5 12.5 79.78
48.5 12.5 79.78
49.5 12.5 79.78
50.5 12.5 79.78
51.5 12.5 79.78
52.5 12.5 79.78
53.5 12.5 79.78
54.5 12.5 79.78
55.5 12.5 79.78
56.5 12.5 79.78
57.5 12.5 79.78
58.5 12.5 79.78
59.5 12.5 79.78
60.5 12.5 79.78
61.5 12.5 79.78
62.5 12.5 79.78
63.5 12.5 79.78
-0.5 13.5 78.89
0.5 13.5 79.10
1.5 13.5 78.92
2.5 13.5 77.26
3.5 13.5 78.89
4.5 13.5 78.96
5.5 13.5 78.95
6.5 13.5 78.86
7.5 13.5 77.92
8.5 13.5 79.10
9.5 13.5 79.27
10.5 13.5 79.08
11.5 13.5 78.94
12.5 13.5 79.07
13.5 13.5 79.78
14.5 13.5 79.78
15.5 13.5 79.78
16.5 13.5 79.78
17.5 13.5 79.78
18.5 13.5 79.78
19.5 13.5 79.78
20.5 13.5 79.78
21.5 13.5 79.78
22.5 13.5 79.78
23.5 13.5 79.78
24.5 13.5 79.78
25.5 13.5 79.78
26.5 13.5 79.78
27.5 13.5 79.78
28.5 13.5 79.78
29.5 13.5 79.78
30.5 13.5 79.78
31.5 13.5 79.78
32.5 13.5 79.78
33.5 13.5 79.78
34.5 13.5 79.78
35.5 13.5 79.78
36.5 13.5 79.78
37.5 13.5 79.78
38.5 13.5 79.78
39.5 13.5 79.78
40.5 13.5 79.78
41.5 13.5 79.78
42.5 13.5 79.78
43.5 13.5 79.78
44.5 13.5 79.78
45.5 13.5 79.78
46.5 13.5 79.78
47.5 13.5 79.78
48.5 13.5 79.78
49.5 13.5 79.78
50.5 13.5 79.78
51.5 13.5 79.78
52.5 13.5 79.78
53.5 13.5 79.78
54.5 13.5 79.78
55.5 13.5 79.78
56.5 13.5 79.78
57.5 13.5 79.78
58.5 13.5 79.78
59.5 13.5 79.78
60.5 13.5 79.78
61.5 13.5 79.78
62.5 13.5 79.78
63.5 13.5 79.78
-0.5 14.5 78.52
0.5 14.5 78.98
1.5 14.5 78.71
2.5 14.5 76.72
3.5 14.5 78.94
4.5 14.5 79.04
5.5 14.5 78.98
6.5 14.5 78.69
7.5 14.5 75.71
8.5 14.5 78.67
9.5 14.5 78.98
10.5 14.5 79.11
11.5 14.5 78.84
12.5 14.5 78.50
13.5 14.5 78.67
14.5 14.5 79.78
15.5 14.5 79.78
16.5 14.5 79.78
17.5 14.5 79.78
18.5 14.5 79.78
19.5 14.5 79.78
20.5 14.5 79.78
21.5 14.5 79.78
22.5 14.5 79.78
23.5 14.5 79.78
24.5 14.5 79.78
25.5 14.5 79.78
26.5 14.5 79.78
27.5 14.5 79.78
28.5 14.5 79.78
29.5 14.5 79.78
30.5 14.5 79.78
31.5 14.5 79.78
32.5 14.5 79.78
33.5 14.5 79.78
34.5 14.5 79.78
35.5 14.5 79.78
36.5 14.5 79.78
37.5 14.5 79.78
38.5 14.5 79.78
39.5 14.5 79.78
40.5 14.5 79.78
41.5 14.5 79.78
42.5 14.5 79.78
43.5 14.5 79.78
44.5 14.5 79.78
45.5 14.5 79.78
46.5 14.5 79.78
47.5 14.5 79.78
48.5 14.5 79.78
49.5 14.5 79.78
50.5 14.5 79.78
51.5 14.5 79.78
52.5 14.5 79.78
53.5 14.5 79.78
54.5 14.5 79.78
55.5 14.5 79.78
56.5 14.5 79.78
57.5 14.5 79.78
58.5 14.5 79.78
59.5 14.5 79.78
60.5 14.5 79.78
61.5 14.5 79.78
62.5 14.5 79.78
63.5 14.5 79.78
-0.5 15.5 78.47
0.5 15.5 79.11
1.5 15.5 78.97
2.5 15.5 77.74
3.5 15.5 78.76
4.5 15.5 78.69
5.5 15.5 79.14
6.5 15.5 78.99
7.5 15.5 77.86
8.5 15.5 78.74
9.5 15.5 78.65
10.5 15.5 78.75
11.5 15.5 79.18
12.5 15.5 78.53
13.5 15.5 78.72
14.5 15.5 79.04
15.5 15.5 79.78
16.5 15.5 79.78
17.5 15.5 79.78
18.5 15.5 79.78
19.5 15.5 79.78
20.5 15.5 79.78
21.5 15.5 79.78
22.5 15.5 79.78
23.5 15.5 79.78
24.5 15.5 79.78
25.5 15.5 79.78
26.5 15.5 79.78
27.5 15.5 79.78
28.5 15.5 79.78
29.5 15.5 79.78
30.5 15.5 79.78
31.5 15.5 79.78
32.5 15.5 79.78
33.5 15.5 79.78
34.5 15.5 79.78
35.5 15.5 79.78
36.5 15.5 79.78
37.5 15.5 79.78
38.5 15.5 79.78
39.5 15.5 79.78
40.5 15.5 79.78
41.5 15.5 79.78
42.5 15.5 79.78
43.5 15.5 79.78
44.5 15.5 79.78
45.5 15.5 79.78
46.5 15.5 79.78
47.5 15.5 79.78
48.5 15.5 79.78
49.5 15.5 79.78
50.5 15.5 79.78
51.5 15.5 79.78
52.5 15.5 79.78
53.5 15.5 79.78
54.5 15.5 79.78
55.5 15.5 79.78
56.5 15.5 79.78
57.5 15.5 79.78
58.5 15.5 79.78
59.5 15.5 79.78
60.5 15.5 79.78
61.5 15.5 79.78
62.5 15.5 79.78
63.5 15.5 79.78
-0.5 16.5 78.06
0.5 16.5 78.11
1.5 16.5 78.18
2.5 16.5 73.95
3.5 16.5 77.81
4.5 16.5 78.35
5.5 16.5 78.56
6.5 16.5 78.25
7.5 16.5 77.52
8.5 16.5 78.34
9.5 16.5 78.17
10.5 16.5 78.27
11.5 16.5 78.14
12.5 16.5 78.39
13.5 16.5 77.71
14.5 16.5 77.64
15.5 16.5 77.71
16.5 16.5 79.78
17.5 16.5 79.78
18.5 16.5 79.78
19.5 16.5 79.78
20.5 16.5 79.78
21.5 16.5 79.78
22.5 16.5 79.78
23.5 16.5 79.78
24.5 16.5 79.78
25.5 16.5 79.78
26.5 16.5 79.78
27.5 16.5 79.78
28.5 16.5 79.78
29.5 16.5 79.78
30.5 16.5 79.78
31.5 16.5 79.78
32.5 16.5 79.78
33.5 16.5 79.78
34.5 16.5 79.78
35.5 16.5 79.78
36.5 16.5 79.78
37.5 16.5 79.78
38.5 16.5 79.78
39.5 16.5 79.78
40.5 16.5 79.78
41.5 16.5 79.78
42.5 16.5 79.78
43.5 16.5 79.78
44.5 16.5 79.78
45.5 16.5 79.78
46.5 16.5 79.78
47.5 16.5 79.78
48.5 16.5 79.78
49.5 16.5 79.78
50.5 16.5 79.78
51.5 16.5 79.78
52.5 16.5 79.78
53.5 16.5 79.78
54.5 16.5 79.78
55.5 16.5 79.78
56.5 16.5 79.78
57.5 16.5 79.78
58.5 16.5 79.78
59.5 16.5 79.78
60.5 16.5 79.78
61.5 16.5 79.78
62.5 16.5 79.78
63.5 16.5 79.78
-0.5 17.5 78.45
0.5 17.5 78.61
1.5 17.5 79.11
2.5 17.5 76.95
3.5 17.5 79.00
4.5 17.5 78.92
5.5 17.5 79.12
6.5 17.5 78.71
7.5 17.5 77.73
8.5 17.5 78.50
9.5 17.5 78.69
10.5 17.5 78.95
11.5 17.5 78.68
12.5 17.5 78.64
13.5 17.5 78.27
14.5 17.5 78.60
15.5 17.5 77.65
16.5 17.5 78.64
17.5 17.5 79.78
18.5 17.5 79.78
19.5 17.5 79.78
20.5 17.5 79.78
21.5 17.5 79.78
22.5 17.5 79.78
23.5 17.5 79.78
24.5 17.5 79.78
25.5 17.5 79.78
26.5 17.5 79.78
27.5 17.5 79.78
28.5 17.5 79.78
29.5 17.5 79.78
30.5 17.5 79.78
31.5 17.5 79.78
32.5 17.5 79.78
33.5 17.5 79.78
34.5 17.5 79.78
35.5 17.5 79.78
36.5 17.5 79.78
37.5 17.5 79.78
38.5 17.5 79.78
39.5 17.5 79.78
40.5 17.5 79.78
41.5 17.5 79.78
42.5 17.5 79.78
43.5 17.5 79.78
44.5 17.5 79.78
45.5 17.5 79.78
46.5 17.5 79.78
47.5 17.5 79.78
48.5 17.5 79.78
49.5 17.5 79.78
50.5 17.5 79.78
51.5 17.5 79.78
52.5 17.5 79.78
53.5 17.5 79.78
54.5 17.5 79.78
55.5 17.5 79.78
56.5 17.5 79.78
57.5 17.5 79.78
58.5 17.5 79.78
59.5 17.5 79.78
60.5 17.5 79.78
61.5 17.5 79.78
62.5 17.5 79.78
63.5 17.5 79.78
-0.5 18.5 78.50
0.5 18.5 79.29
1.5 18.5 79.13
2.5 18.5 77.95
3.5 18.5 79.28
4.5 18.5 79.18
5.5 18.5 79.07
6.5 18.5 78.82
7.5 18.5 77.65
8.5 18.5 78.96
9.5 18.5 79.11
10.5 18.5 78.42
11.5 18.5 79.02
12.5 18.5 78.94
13.5 18.5 78.62
14.5 18.5 79.10
15.5 18.5 78.05
16.5 18.5 78.75
17.5 18.5 79.13
18.5 18.5 79.78
19.5 18.5 79.78
20.5 18.5 79.78
21.5 18.5 79.78
22.5 18.5 79.78
23.5 18.5 79.78
24.5 18.5 79.78
25.5 18.5 79.78
26.5 18.5 79.78
27.5 18.5 79.78
28.5 18.5 79.78
29.5 18.5 79.78
30.5 18.5 79.78
31.5 18.5 79.78
32.5 18.5 79.78
33.5 18.5 79.78
34.5 18.5 79.78
35.5 18.5 79.78
36.5 18.5 79.78
37.5 18.5 79.78
38.5 18.5 79.78
39.5 18.5 79.78
40.5 18.5 79.78
41.5 18.5 79.78
42.5 18.5 79.78
43.5 18.5 79.78
44.5 18.5 79.78
45.5 18.5 79.78
46.5 18.5 79.78
47.5 18.5 79.78
48.5 18.5 79.78
49.5 18.5 79.78
50.5 18.5 79.78
51.5 18.5 79.78
52.5 18.5 79.78
53.5 18.5 79.78
54.5 18.5 79.78
55.5 18.5 79.78
56.5 18.5 79.78
57.5 18.5 79.78
58.5 18.5 79.78
59.5 18.5 79.78
60.5 18.5 79.78
61.5 18.5 79.78
62.5 18.5 79.78
63.5 18.5 79.78
-0.5 19.5 77.83
0.5 19.5 78.48
1.5 19.5 78.30
2.5 19.5 76.28
3.5 19.5 78.49
4.5 19.5 77.83
5.5 19.5 78.37
6.5 19.5 78.15
7.5 19.5 77.86
8.5 19.5 78.45
9.5 19.5 78.42
10.5 19.5 78.24
11.5 19.5 78.41
12.5 19.5 77.82
13.5 19.5 78.16
14.5 19.5 78.33
15.5 19.5 77.25
16.5 19.5 78.15
17.5 19.5 78.54
18.5 19.5 78.40
19.5 19.5 79.78
20.5 19.5 79.78
21.5 19.5 79.78
22.5 19.5 79.78
23.5 19.5 79.78
24.5 19.5 79.78
25.5 19.5 79.78
26.5 19.5 79.78
27.5 19.5 79.78
28.5 19.5 79.78
29.5 19.5 79.78
30.5 19.5 79.78
31.5 19.5 79.78
32.5 19.5 79.78
33.5 19.5 79.78
34.5 19.5 79.78
35.5 19.5 79.78
36.5 19.5 79.78
37.5 19.5 79.78
38.5 19.5 79.78
39.5 19.5 79.78
40.5 19.5 79.78
41.5 19.5 79.78
42.5 19.5 79.78
43.5 19.5 79.78
44.5 19.5 79.78
45.5 19.5 79.78
46.5 19.5 79.78
47.5 19.5 79.78
48.5 19.5 79.78
49.5 19.5 79.78
50.5 19.5 79.78
51.5 19.5 79.78
52.5 19.5 79.78
53.5 19.5 79.78
54.5 19.5 79.78
55.5 19.5 79.78
56.5 19.5 79.78
57.5 19.5 79.78
58.5 19.5 79.78
59.5 19.5 79.78
60.5 19.5 79.78
61.5 19.5 79.78
62.5 19.5 79.78
63.5 19.5 79.78
-0.5 20.5 78.58
0.5 20.5 78.86
1.5 20.5 78.52
2.5 20.5 77.29
3.5 20.5 78.90
4.5 20.5 78.81
5.5 20.5 79.01
6.5 20.5 79.07
7.5 20.5 77.96
8.5 20.5 78.84
9.5 20.5 78.77
10.5 20.5 79.00
11.5 20.5 78.96
12.5 20.5 78.89
13.5 20.5 78.48
14.5 20.5 78.43
15.5 20.5 78.39
16.5 20.5 78.25
17.5 20.5 78.86
18.5 20.5 77.77
19.5 20.5 78.76
20.5 20.5 79.78
21.5 20.5 79.78
22.5 20.5 79.78
23.5 20.5 79.78
24.5 20.5 79.78
25.5 20.5 79.78
26.5 20.5 79.78
27.5 20.5 79.78
28.5 20.5 79.78
29.5 20.5 79.78
30.5 20.5 79.78
31.5 20.5 79.78
32.5 20.5 79.78
33.5 20.5 79.78
34.5 20.5 79.78
35.5 20.5 79.78
36.5 20.5 79.78
37.5 20.5 79.78
38.5 20.5 79.78
39.5 20.5 79.78
40.5 20.5 79.78
41.5 20.5 79.78
42.5 20.5 79.78
43.5 20.5 79.78
44.5 20.5 79.78
45.5 20.5 79.78
46.5 20.5 79.78
47.5 20.5 79.78
48.5 20.5 79.78
49.5 20.5 79.78
50.5 20.5 79.78
51.5 20.5 79.78
52.5 20.5 79.78
53.5 20.5 79.78
54.5 20.5 79.78
55.5 20.5 79.78
56.5 20.5 79.78
57.5 20.5 79.78
58.5 20.5 79.78
59.5 20.5 79.78
60.5 20.5 79.78
61.5 20.5 79.78
62.5 20.5 79.78
63.5 20.5 79.78
-0.5 21.5 78.98
0.5 21.5 78.62
1.5 21.5 78.79
2.5 21.5 77.25
3.5 21.5 78.99
4.5 21.5 79.12
5.5 21.5 79.11
6.5 21.5 78.59
7.5 21.5 77.21
8.5 21.5 79.06
9.5 21.5 78.78
10.5 21.5 78.73
11.5 21.5 78.97
12.5 21.5 78.97
13.5 21.5 78.64
14.5 21.5 78.46
15.5 21.5 78.13
16.5 21.5 78.75
17.5 21.5 78.75
18.5 21.5 78.57
19.5 21.5 78.97
20.5 21.5 78.80
21.5 21.5 79.78
22.5 21.5 79.78
23.5 21.5 79.78
24.5 21.5 79.78
25.5 21.5 79.78
26.5 21.5 79.78
27.5 21.5 79.78
28.5 21.5 79.78
29.5 21.5 79.78
30.5 21.5 79.78
31.5 21.5 79.78
32.5 21.5 79.78
33.5 21.5 79.78
34.5 21.5 79.78
35.5 21.5 79.78
36.5 21.5 79.78
37.5 21.5 79.78
38.5 21.5 79.78
39.5 21.5 79.78
40.5 21.5 79.78
41.5 21.5 79.78
42.5 21.5 79.78
43.5 21.5 79.78
44.5 21.5 79.78
45.5 21.5 79.78
46.5 21.5 79.78
47.5 21.5 79.78
48.5 21.5 79.78
49.5 21.5 79.78
50.5 21.5 79.78
51.5 21.5 79.78
52.5 21.5 79.78
53.5 21.5 79.78
54.5 21.5 79.78
55.5 21.5 79.78
56.5 21.5 79.78
57.5 21.5 79.78
58.5 21.5 79.78
59.5 21.5 79.78
60.5 21.5 79.78
61.5 21.5 79.78
62.5 21.5 79.78
63.5 21.5 79.78
-0.5 22.5 79.13
0.5 22.5 78.78
1.5 22.5 78.74
2.5 22.5 77.22
3.5 22.5 79.02
4.5 22.5 79.06
5.5 22.5 79.24
6.5 22.5 79.31
7.5 22.5 78.17
8.5 22.5 79.10
9.5 22.5 78.87
10.5 22.5 79.03
11.5 22.5 78.95
12.5 22.5 78.59
13.5 22.5 78.92
14.5 22.5 79.07
15.5 22.5 78.41
16.5 22.5 79.17
17.5 22.5 79.00
18.5 22.5 78.49
19.5 22.5 79.08
20.5 22.5 78.94
21.5 22.5 79.00
22.5 22.5 79.78
23.5 22.5 79.78
24.5 22.5 79.78
25.5 22.5 79.78
26.5 22.5 79.78
27.5 22.5 79.78
28.5 22.5 79.78
29.5 22.5 79.78
30.5 22.5 79.78
31.5 22.5 79.78
32.5 22.5 79.78
33.5 22.5 79.78
34.5 22.5 79.78
35.5 22.5 79.78
36.5 22.5 79.78
37.5 22.5 79.78
38.5 22.5 79.78
39.5 22.5 79.78
40.5 22.5 79.78
41.5 22.5 79.78
42.5 22.5 79.78
43.5 22.5 79.78
44.5 22.5 79.78
45.5 22.5 79.78
46.5 22.5 79.78
47.5 22.5 79.78
48.5 22.5 79.78
49.5 22.5 79.78
50.5 22.5 79.78
51.5 22.5 79.78
52.5 22.5 79.78
53.5 22.5 79.78
54.5 22.5 79.78
55.5 22.5 79.78
56.5 22.5 79.78
57.5 22.5 79.78
58.5 22.5 79.78
59.5 22.5 79.78
60.5 22.5 79.78
61.5 22.5 79.78
62.5 22.5 79.78
63.5 22.5 79.78
-0.5 23.5 78.74
0.5 23.5 78.80
1.5 23.5 78.90
2.5 23.5 77.30
3.5 23.5 79.12
4.5 23.5 78.88
5.5 23.5 79.00
6.5 23.5 79.26
7.5 23.5 78.14
8.5 23.5 79.26
9.5 23.5 78.90
10.5 23.5 78.88
11.5 23.5 78.83
12.5 23.5 79.02
13.5 23.5 78.56
14.5 23.5 78.71
15.5 23.5 77.95
16.5 23.5 79.23
17.5 23.5 78.98
18.5 23.5 78.62
19.5 23.5 79.02
20.5 23.5 78.58
21.5 23.5 78.88
22.5 23.5 78.95
23.5 23.5 79.78
24.5 23.5 79.78
25.5 23.5 79.78
26.5 23.5 79.78
27.5 23.5 79.78
28.5 23.5 79.78
29.5 23.5 79.78
30.5 23.5 79.78
31.5 23.5 79.78
32.5 23.5 79.78
33.5 23.5 79.78
34.5 23.5 79.78
35.5 23.5 79.78
36.5 23.5 79.78
37.5 23.5 79.78
38.5 23.5 79.78
39.5 23.5 79.78
40.5 23.5 79.78
41.5 23.5 79.78
42.5 23.5 79.78
43.5 23.5 79.78
44.5 23.5 79.78
45.5 23.5 79.78
46.5 23.5 79.78
47.5 23.5 79.78
48.5 23.5 79.78
49.5 23.5 79.78
50.5 23.5 79.78
51.5 23.5 79.78
52.5 23.5 79.78
53.5 23.5 79.78
54.5 23.5 79.78
55.5 23.5 79.78
56.5 23.5 79.78
57.5 23.5 79.78
58.5 23.5 79.78
59.5 23.5 79.78
60.5 23.5 79.78
61.5 23.5 79.78
62.5 23.5 79.78
63.5 23.5 79.78
-0.5 24.5 76.75
0.5 24.5 77.24
1.5 24.5 77.31
2.5 24.5 74.51
3.5 24.5 77.47
4.5 24.5 77.10
5.5 24.5 76.91
6.5 24.5 77.32
7.5 24.5 77.78
8.5 24.5 77.24
9.5 24.5 77.42
10.5 24.5 77.31
11.5 24.5 77.21
12.5 24.5 76.92
13.5 24.5 77.08
14.5 24.5 77.22
15.5 24.5 75.36
16.5 24.5 77.35
17.5 24.5 77.65
18.5 24.5 75.84
19.5 24.5 76.52
20.5 24.5 77.06
21.5 24.5 77.36
22.5 24.5 77.06
23.5 24.5 77.29
24.5 24.5 79.78
25.5 24.5 79.78
26.5 24.5 79.78
27.5 24.5 79.78
28.5 24.5 79.78
29.5 24.5 79.78
30.5 24.5 79.78
31.5 24.5 79.78
32.5 24.5 79.78
33.5 24.5 79.78
34.5 24.5 79.78
35.5 24.5 79.78
36.5 24.5 79.78
37.5 24.5 79.78
38.5 24.5 79.78
39.5 24.5 79.78
40.5 24.5 79.78
41.5 24.5 79.78
42.5 24.5 79.78
43.5 24.5 79.78
44.5 24.5 79.78
45.5 24.5 79.78
46.5 24.5 79.78
47.5 24.5 79.78
48.5 24.5 79.78
49.5 24.5 79.78
50.5 24.5 79.78
51.5 24.5 79.78
52.5 24.5 79.78
53.5 24.5 79.78
54.5 24.5 79.78
55.5 24.5 79.78
56.5 24.5 79.78
57.5 24.5 79.78
58.5 24.5 79.78
59.5 24.5 79.78
60.5 24.5 79.78
61.5 24.5 79.78
62.5 24.5 79.78
63.5 24.5 79.78
-0.5 25.5 79.06
0.5 25.5 78.92
1.5 25.5 78.92
2.5 25.5 77.12
3.5 25.5 78.79
4.5 25.5 78.74
5.5 25.5 78.65
6.5 25.5 78.98
7.5 25.5 77.69
8.5 25.5 79.09
9.5 25.5 78.72
10.5 25.5 79.06
11.5 25.5 78.61
12.5 25.5 78.64
13.5 25.5 78.58
14.5 25.5 78.54
15.5 25.5 77.56
16.5 25.5 78.71
17.5 25.5 79.03
18.5 25.5 78.49
19.5 25.5 78.25
20.5 25.5 79.03
21.5 25.5 78.88
22.5 25.5 78.79
23.5 25.5 76.80
24.5 25.5 78.83
25.5 25.5 79.78
26.5 25.5 79.78
27.5 25.5 79.78
28.5 25.5 79.78
29.5 25.5 79.78
30.5 25.5 79.78
31.5 25.5 79.78
32.5 25.5 79.78
33.5 25.5 79.78
34.5 25.5 79.78
35.5 25.5 79.78
36.5 25.5 79.78
37.5 25.5 79.78
38.5 25.5 79.78
39.5 25.5 79.78
40.5 25.5 79.78
41.5 25.5 79.78
42.5 25.5 79.78
43.5 25.5 79.78
44.5 25.5 79.78
45.5 25.5 79.78
46.5 25.5 79.78
47.5 25.5 79.78
48.5 25.5 79.78
49.5 25.5 79.78
50.5 25.5 79.78
51.5 25.5 79.78
52.5 25.5 79.78
53.5 25.5 79.78
54.5 25.5 79.78
55.5 25.5 79.78
56.5 25.5 79.78
57.5 25.5 79.78
58.5 25.5 79.78
59.5 25.5 79.78
60.5 25.5 79.78
61.5 25.5 79.78
62.5 25.5 79.78
63.5 25.5 79.78
-0.5 26.5 78.94
0.5 26.5 78.92
1.5 26.5 79.32
2.5 26.5 77.11
3.5 26.5 78.96
4.5 26.5 78.94
5.5 26.5 79.04
6.5 26.5 78.92
7.5 26.5 77.66
8.5 26.5 78.97
9.5 26.5 78.86
10.5 26.5 78.82
11.5 26.5 78.87
12.5 26.5 78.99
13.5 26.5 78.90
14.5 26.5 79.02
15.5 26.5 78.16
16.5 26.5 78.93
17.5 26.5 78.91
18.5 26.5 78.57
19.5 26.5 78.80
20.5 26.5 79.00
21.5 26.5 79.10
22.5 26.5 78.68
23.5 26.5 76.98
24.5 26.5 78.67
25.5 26.5 78.90
26.5 26.5 79.78
27.5 26.5 79.78
28.5 26.5 79.78
29.5 26.5 79.78
30.5 26.5 79.78
31.5 26.5 79.78
32.5 26.5 79.78
33.5 26.5 79.78
34.5 26.5 79.78
35.5 26.5 79.78
36.5 26.5 79.78
37.5 26.5 79.78
38.5 26.5 79.78
39.5 26.5 79.78
40.5 26.5 79.78
41.5 26.5 79.78
42.5 26.5 79.78
43.5 26.5 79.78
44.5 26.5 79.78
45.5 26.5 79.78
46.5 26.5 79.78
47.5 26.5 79.78
48.5 26.5 79.78
49.5 26.5 79.78
50.5 26.5 79.78
51.5 26.5 79.78
52.5 26.5 79.78
53.5 26.5 79.78
54.5 26.5 79.78
55.5 26.5 79.78
56.5 26.5 79.78
57.5 26.5 79.78
58.5 26.5 79.78
59.5 26.5 79.78
60.5 26.5 79.78
61.5 26.5 79.78
62.5 26.5 79.78
63.5 26.5 79.78
-0.5 27.5 78.72
0.5 27.5 79.20
1.5 27.5 78.84
2.5 27.5 77.72
3.5 27.5 79.25
4.5 27.5 79.04
5.5 27.5 79.78
6.5 27.5 79.17
7.5 27.5 78.28
8.5 27.5 78.92
9.5 27.5 78.92
10.5 27.5 78.91
11.5 27.5 79.18
12.5 27.5 78.63
13.5 27.5 78.64
14.5 27.5 78.84
15.5 27.5 78.41
16.5 27.5 78.61
17.5 27.5 79.06
18.5 27.5 78.16
19.5 27.5 78.88
20.5 27.5 79.13
21.5 27.5 79.01
22.5 27.5 79.03
23.5 27.5 77.02
24.5 27.5 78.82
25.5 27.5 79.13
26.5 27.5 78.77
27.5 27.5 79.78
28.5 27.5 79.78
29.5 27.5 79.78
30.5 27.5 79.78
31.5 27.5 79.78
32.5 27.5 79.78
33.5 27.5 79.78
34.5 27.5 79.78
35.5 27.5 79.78
36.5 27.5 79.78
37.5 27.5 79.78
38.5 27.5 79.78
39.5 27.5 79.78
40.5 27.5 79.78
41.5 27.5 79.78
42.5 27.5 79.78
43.5 27.5 79.78
44.5 27.5 79.78
45.5 27.5 79.78
46.5 27.5 79.78
47.5 27.5 79.78
48.5 27.5 79.78
49.5 27.5 79.78
50.5 27.5 79.78
51.5 27.5 79.78
52.5 27.5 79.78
53.5 27.5 79.78
54.5 27.5 79.78
55.5 27.5 79.78
56.5 27.5 79.78
57.5 27.5 79.78
58.5 27.5 79.78
59.5 27.5 79.78
60.5 27.5 79.78
61.5 27.5 79.78
62.5 27.5 79.78
63.5 27.5 79.78
-0.5 28.5 78.75
0.5 28.5 78.91
1.5 28.5 78.48
2.5 28.5 77.63
3.5 28.5 78.81
4.5 28.5 79.09
5.5 28.5 78.99
6.5 28.5 78.57
7.5 28.5 78.29
8.5 28.5 78.75
9.5 28.5 78.40
10.5 28.5 78.71
11.5 28.5 78.86
12.5 28.5 78.51
13.5 28.5 78.97
14.5 28.5 79.20
15.5 28.5 78.35
16.5 28.5 78.85
17.5 28.5 79.06
18.5 28.5 78.24
19.5 28.5 79.01
20.5 28.5 78.84
21.5 28.5 78.84
22.5 28.5 79.18
23.5 28.5 77.12
24.5 28.5 78.65
25.5 28.5 79.26
26.5 28.5 79.05
27.5 28.5 78.90
28.5 28.5 79.78
29.5 28.5 79.78
30.5 28.5 79.78
31.5 28.5 79.78
32.5 28.5 79.78
33.5 28.5 79.78
34.5 28.5 79.78
35.5 28.5 79.78
36.5 28.5 79.78
37.5 28.5 79.78
38.5 28.5 79.78
39.5 28.5 79.78
40.5 28.5 79.78
41.5 28.5 79.78
42.5 28.5 79.78
43.5 28.5 79.78
44.5 28.5 79.78
45.5 28.5 79.78
46.5 28.5 79.78
47.5 28.5 79.78
48.5 28.5 79.78
49.5 28.5 79.78
50.5 28.5 79.78
51.5 28.5 79.78
52.5 28.5 79.78
53.5 28.5 79.78
54.5 28.5 79.78
55.5 28.5 79.78
56.5 28.5 79.78
57.5 28.5 79.78
58.5 28.5 79.78
59.5 28.5 79.78
60.5 28.5 79.78
61.5 28.5 79.78
62.5 28.5 79.78
63.5 28.5 79.78
-0.5 29.5 78.20
0.5 29.5 78.51
1.5 29.5 78.50
2.5 29.5 77.40
3.5 29.5 78.39
4.5 29.5 78.90
5.5 29.5 78.51
6.5 29.5 78.61
7.5 29.5 76.11
8.5 29.5 78.21
9.5 29.5 78.51
10.5 29.5 78.49
11.5 29.5 78.81
12.5 29.5 78.74
13.5 29.5 77.68
14.5 29.5 78.67
15.5 29.5 77.43
16.5 29.5 78.53
17.5 29.5 78.87
18.5 29.5 78.03
19.5 29.5 78.43
20.5 29.5 77.94
21.5 29.5 78.87
22.5 29.5 78.23
23.5 29.5 77.67
24.5 29.5 77.98
25.5 29.5 78.77
26.5 29.5 78.24
27.5 29.5 78.21
28.5 29.5 78.51
29.5 29.5 79.78
30.5 29.5 79.78
31.5 29.5 79.78
32.5 29.5 79.78
33.5 29.5 79.78
34.5 29.5 79.78
35.5 29.5 79.78
36.5 29.5 79.78
37.5 29.5 79.78
38.5 29.5 79.78
39.5 29.5 79.78
40.5 29.5 79.78
41.5 29.5 79.78
42.5 29.5 79.78
43.5 29.5 79.78
44.5 29.5 79.78
45.5 29.5 79.78
46.5 29.5 79.78
47.5 29.5 79.78
48.5 29.5 79.78
49.5 29.5 79.78
50.5 29.5 79.78
51.5 29.5 79.78
52.5 29.5 79.78
53.5 29.5 79.78
54.5 29.5 79.78
55.5 29.5 79.78
56.5 29.5 79.78
57.5 29.5 79.78
58.5 29.5 79.78
59.5 29.5 79.78
60.5 29.5 79.78
61.5 29.5 79.78
62.5 29.5 79.78
63.5 29.5 79.78
-0.5 30.5 75.87
0.5 30.5 76.45
1.5 30.5 75.65
2.5 30.5 71.96
3.5 30.5 76.04
4.5 30.5 75.49
5.5 30.5 76.00
6.5 30.5 76.14
7.5 30.5 75.73
8.5 30.5 76.34
9.5 30.5 76.49
10.5 30.5 76.39
11.5 30.5 76.03
12.5 30.5 76.16
13.5 30.5 75.48
14.5 30.5 76.37
15.5 30.5 72.52
16.5 30.5 75.87
17.5 30.5 76.10
18.5 30.5 75.15
19.5 30.5 75.75
20.5 30.5 76.02
21.5 30.5 75.83
22.5 30.5 76.15
23.5 30.5 72.24
24.5 30.5 75.66
25.5 30.5 76.27
26.5 30.5 76.07
27.5 30.5 75.52
28.5 30.5 76.10
29.5 30.5 75.45
30.5 30.5 79.78
31.5 30.5 79.78
32.5 30.5 79.78
33.5 30.5 79.78
34.5 30.5 79.78
35.5 30.5 79.78
36.5 30.5 79.78
37.5 30.5 79.78
38.5 30.5 79.78
39.5 30.5 79.78
40.5 30.5 79.78
41.5 30.5 79.78
42.5 30.5 79.78
43.5 30.5 79.78
44.5 30.5 79.78
45.5 30.5 79.78
46.5 30.5 79.78
47.5 30.5 79.78
48.5 30.5 79.78
49.5 30.5 79.78
50.5 30.5 79.78
51.5 30.5 79.78
52.5 30.5 79.78
53.5 30.5 79.78
54.5 30.5 79.78
55.5 30.5 79.78
56.5 30.5 79.78
57.5 30.5 79.78
58.5 30.5 79.78
59.5 30.5 79.78
60.5 30.5 79.78
61.5 30.5 79.78
62.5 30.5 79.78
63.5 30.5 79.78
-0.5 31.5 78.65
0.5 31.5 78.99
1.5 31.5 78.74
2.5 31.5 77.38
3.5 31.5 79.33
4.5 31.5 79.02
5.5 31.5 79.16
6.5 31.5 79.10
7.5 31.5 77.46
8.5 31.5 78.89
9.5 31.5 78.45
10.5 31.5 79.05
11.5 31.5 78.91
12.5 31.5 79.10
13.5 31.5 79.00
14.5 31.5 78.62
15.5 31.5 77.74
16.5 31.5 79.11
17.5 31.5 79.41
18.5 31.5 78.59
19.5 31.5 78.56
20.5 31.5 79.17
21.5 31.5 78.99
22.5 31.5 78.95
23.5 31.5 76.92
24.5 31.5 78.31
25.5 31.5 79.30
26.5 31.5 79.10
27.5 31.5 78.77
28.5 31.5 78.17
29.5 31.5 76.13
30.5 31.5 78.95
31.5 31.5 79.78
32.5 31.5 79.78
33.5 31.5 79.78
34.5 31.5 79.78
35.5 31.5 79.78
36.5 31.5 79.78
37.5 31.5 79.78
38.5 31.5 79.78
39.5 31.5 79.78
40.5 31.5 79.78
41.5 31.5 79.78
42.5 31.5 79.78
43.5 31.5 79.78
44.5 31.5 79.78
45.5 31.5 79.78
46.5 31.5 79.78
47.5 31.5 79.78
48.5 31.5 79.78
49.5 31.5 79.78
50.5 31.5 79.78
51.5 31.5 79.78
52.5 31.5 79.78
53.5 31.5 79.78
54.5 31.5 79.78
55.5 31.5 79.78
56.5 31.5 79.78
57.5 31.5 79.78
58.5 31.5 79.78
59.5 31.5 79.78
60.5 31.5 79.78
61.5 31.5 79.78
62.5 31.5 79.78
63.5 31.5 79.78
-0.5 32.5 79.06
0.5 32.5 78.91
1.5 32.5 79.21
2.5 32.5 77.92
3.5 32.5 78.90
4.5 32.5 79.34
5.5 32.5 78.69
6.5 32.5 79.22
7.5 32.5 77.88
8.5 32.5 78.79
9.5 32.5 78.71
10.5 32.5 78.77
11.5 32.5 78.54
12.5 32.5 78.93
13.5 32.5 78.91
14.5 32.5 78.85
15.5 32.5 78.62
16.5 32.5 78.99
17.5 32.5 79.06
18.5 32.5 78.73
19.5 32.5 78.96
20.5 32.5 78.91
21.5 32.5 79.30
22.5 32.5 78.88
23.5 32.5 77.27
24.5 32.5 78.94
25.5 32.5 78.97
26.5 32.5 79.07
27.5 32.5 79.00
28.5 32.5 78.75
29.5 32.5 76.46
30.5 32.5 78.80
31.5 32.5 78.94
32.5 32.5 79.78
33.5 32.5 79.78
34.5 32.5 79.78
35.5 32.5 79.78
36.5 32.5 79.78
37.5 32.5 79.78
38.5 32.5 79.78
39.5 32.5 79.78
40.5 32.5 79.78
41.5 32.5 79.78
42.5 32.5 79.78
43.5 32.5 79.78
44.5 32.5 79.78
45.5 32.5 79.78
46.5 32.5 79.78
47.5 32.5 79.78
48.5 32.5 79.78
49.5 32.5 79.78
50.5 32.5 79.78
51.5 32.5 79.78
52.5 32.5 79.78
53.5 32.5 79.78
54.5 32.5 79.78
55.5 32.5 79.78
56.5 32.5 79.78
57.5 32.5 79.78
58.5 32.5 79.78
59.5 32.5 79.78
60.5 32.5 79.78
61.5 32.5 79.78
62.5 32.5 79.78
63.5 32.5 79.78
-0.5 33.5 78.70
0.5 33.5 79.32
1.5 33.5 78.88
2.5 33.5 77.69
3.5 33.5 78.63
4.5 33.5 78.81
5.5 33.5 78.84
6.5 33.5 78.86
7.5 33.5 78.10
8.5 33.5 79.09
9.5 33.5 78.66
10.5 33.5 78.91
11.5 33.5 79.21
12.5 33.5 78.94
13.5 33.5 78.84
14.5 33.5 78.73
15.5 33.5 77.93
16.5 33.5 79.23
17.5 33.5 78.85
18.5 33.5 78.40
19.5 33.5 78.64
20.5 33.5 78.51
21.5 33.5 79.10
22.5 33.5 78.89
23.5 33.5 77.34
24.5 33.5 78.67
25.5 33.5 78.81
26.5 33.5 78.74
27.5 33.5 79.16
28.5 33.5 78.71
29.5 33.5 76.03
30.5 33.5 79.09
31.5 33.5 78.93
32.5 33.5 79.01
33.5 33.5 79.78
34.5 33.5 79.78
35.5 33.5 79.78
36.5 33.5 79.78
37.5 33.5 79.78
38.5 33.5 79.78
39.5 33.5 79.78
40.5 33.5 79.78
41.5 33.5 79.78
42.5 33.5 79.78
43.5 33.5 79.78
44.5 33.5 79.78
45.5 33.5 79.78
46.5 33.5 79.78
47.5 33.5 79.78
48.5 33.5 79.78
49.5 33.5 79.78
50.5 33.5 79.78
51.5 33.5 79.78
52.5 33.5 79.78
53.5 33.5 79.78
54.5 33.5 79.78
55.5 33.5 79.78
56.5 33.5 79.78
57.5 33.5 79.78
58.5 33.5 79.78
59.5 33.5 79.78
60.5 33.5 79.78
61.5 33.5 79.78
62.5 33.5 79.78
63.5 33.5 79.78
-0.5 34.5 78.83
0.5 34.5 78.56
1.5 34.5 79.01
2.5 34.5 77.29
3.5 34.5 78.97
4.5 34.5 79.36
5.5 34.5 79.29
6.5 34.5 78.77
7.5 34.5 77.75
8.5 34.5 78.92
9.5 34.5 78.64
10.5 34.5 78.92
11.5 34.5 78.69
12.5 34.5 78.72
13.5 34.5 78.61
14.5 34.5 78.64
15.5 34.5 77.87
16.5 34.5 78.33
17.5 34.5 79.08
18.5 34.5 78.54
19.5 34.5 78.75
20.5 34.5 79.13
21.5 34.5 78.99
22.5 34.5 78.82
23.5 34.5 76.99
24.5 34.5 78.76
25.5 34.5 79.26
26.5 34.5 78.96
27.5 34.5 79.06
28.5 34.5 78.31
29.5 34.5 76.02
30.5 34.5 78.62
31.5 34.5 78.93
32.5 34.5 78.65
33.5 34.5 78.94
34.5 34.5 79.78
35.5 34.5 79.78
36.5 34.5 79.78
37.5 34.5 79.78
38.5 34.5 79.78
39.5 34.5 79.78
40.5 34.5 79.78
41.5 34.5 79.78
42.5 34.5 79.78
43.5 34.5 79.78
44.5 34.5 79.78
45.5 34.5 79.78
46.5 34.5 79.78
47.5 34.5 79.78
48.5 34.5 79.78
49.5 34.5 79.78
50.5 34.5 79.78
51.5 34.5 79.78
52.5 34.5 79.78
53.5 34.5 79.78
54.5 34.5 79.78
55.5 34.5 79.78
56.5 34.5 79.78
57.5 34.5 79.78
58.5 34.5 79.78
59.5 34.5 79.78
60.5 34.5 79.78
61.5 34.5 79.78
62.5 34.5 79.78
63.5 34.5 79.78
-0.5 35.5 78.95
0.5 35.5 78.70
1.5 35.5 78.99
2.5 35.5 77.69
3.5 35.5 78.86
4.5 35.5 78.69
5.5 35.5 78.79
6.5 35.5 78.75
7.5 35.5 77.98
8.5 35.5 78.71
9.5 35.5 78.74
10.5 35.5 78.81
11.5 35.5 79.02
12.5 35.5 79.08
13.5 35.5 78.71
14.5 35.5 78.89
15.5 35.5 78.31
16.5 35.5 78.75
17.5 35.5 78.78
18.5 35.5 78.47
19.5 35.5 78.95
20.5 35.5 78.66
21.5 35.5 79.06
22.5 35.5 78.97
23.5 35.5 76.86
24.5 35.5 78.53
25.5 35.5 79.02
26.5 35.5 78.62
27.5 35.5 78.91
28.5 35.5 78.40
29.5 35.5 76.55
30.5 35.5 79.13
31.5 35.5 78.97
32.5 35.5 78.93
33.5 35.5 78.85
34.5 35.5 79.14
35.5 35.5 79.78
36.5 35.5 79.78
37.5 35.5 79.78
38.5 35.5 79.78
39.5 35.5 79.78
40.5 35.5 79.78
41.5 35.5 79.78
42.5 35.5 79.78
43.5 35.5 79.78
44.5 35.5 79.78
45.5 35.5 79.78
46.5 35.5 79.78
47.5 35.5 79.78
48.5 35.5 79.78
49.5 35.5 79.78
50.5 35.5 79.78
51.5 35.5 79.78
52.5 35.5 79.78
53.5 35.5 79.78
54.5 35.5 79.78
55.5 35.5 79.78
56.5 35.5 79.78
57.5 35.5 79.78
58.5 35.5 79.78
59.5 35.5 79.78
60.5 35.5 79.78
61.5 35.5 79.78
62.5 35.5 79.78
63.5 35.5 79.78
-0.5 36.5 79.03
0.5 36.5 79.17
1.5 36.5 78.94
2.5 36.5 77.31
3.5 36.5 79.11
4.5 36.5 79.06
5.5 36.5 79.19
6.5 36.5 79.17
7.5 36.5 77.61
8.5 36.5 78.55
9.5 36.5 78.83
10.5 36.5 79.25
11.5 36.5 78.43
12.5 36.5 79.03
13.5 36.5 78.50
14.5 36.5 78.87
15.5 36.5 78.02
16.5 36.5 78.78
17.5 36.5 79.01
18.5 36.5 77.97
19.5 36.5 78.95
20.5 36.5 78.80
21.5 36.5 79.20
22.5 36.5 78.82
23.5 36.5 77.04
24.5 36.5 78.75
25.5 36.5 79.30
26.5 36.5 79.17
27.5 36.5 78.78
28.5 36.5 78.37
29.5 36.5 75.82
30.5 36.5 78.91
31.5 36.5 78.92
32.5 36.5 79.04
33.5 36.5 78.98
34.5 36.5 78.61
35.5 36.5 78.54
36.5 36.5 79.78
37.5 36.5 79.78
38.5 36.5 79.78
39.5 36.5 79.78
40.5 36.5 79.78
41.5 36.5 79.78
42.5 36.5 79.78
43.5 36.5 79.78
44.5 36.5 79.78
45.5 36.5 79.78
46.5 36.5 79.78
47.5 36.5 79.78
48.5 36.5 79.78
49.5 36.5 79.78
50.5 36.5 79.78
51.5 36.5 79.78
52.5 36.5 79.78
53.5 36.5 79.78
54.5 36.5 79.78
55.5 36.5 79.78
56.5 36.5 79.78
57.5 36.5 79.78
58.5 36.5 79.78
59.5 36.5 79.78
60.5 36.5 79.78
61.5 36.5 79.78
62.5 36.5 79.78
63.5 36.5 79.78
-0.5 37.5 75.69
0.5 37.5 75.70
1.5 37.5 76.68
2.5 37.5 72.90
3.5 37.5 77.00
4.5 37.5 75.76
5.5 37.5 75.71
6.5 37.5 76.63
7.5 37.5 76.50
8.5 37.5 76.47
9.5 37.5 76.33
10.5 37.5 76.56
11.5 37.5 75.71
12.5 37.5 76.02
13.5 37.5 76.00
14.5 37.5 76.67
15.5 37.5 74.32
16.5 37.5 76.33
17.5 37.5 76.00
18.5 37.5 74.13
19.5 37.5 76.69
20.5 37.5 75.88
21.5 37.5 75.39
22.5 37.5 76.11
23.5 37.5 66.86
24.5 37.5 75.50
25.5 37.5 75.82
26.5 37.5 75.62
27.5 37.5 75.99
28.5 37.5 76.80
29.5 37.5 70.92
30.5 37.5 75.67
31.5 37.5 76.30
32.5 37.5 76.14
33.5 37.5 76.65
34.5 37.5 76.07
35.5 37.5 75.54
36.5 37.5 75.93
37.5 37.5 79.78
38.5 37.5 79.78
39.5 37.5 79.78
40.5 37.5 79.78
41.5 37.5 79.78
42.5 37.5 79.78
43.5 37.5 79.78
44.5 37.5 79.78
45.5 37.5 79.78
46.5 37.5 79.78
47.5 37.5 79.78
48.5 37.5 79.78
49.5 37.5 79.78
50.5 37.5 79.78
51.5 37.5 79.78
52.5 37.5 79.78
53.5 37.5 79.78
54.5 37.5 79.78
55.5 37.5 79.78
56.5 37.5 79.78
57.5 37.5 79.78
58.5 37.5 79.78
59.5 37.5 79.78
60.5 37.5 79.78
61.5 37.5 79.78
62.5 37.5 79.78
63.5 37.5 79.78
-0.5 38.5 78.80
0.5 38.5 79.16
1.5 38.5 78.76
2.5 38.5 77.70
3.5 38.5 78.51
4.5 38.5 79.12
5.5 38.5 79.12
6.5 38.5 78.68
7.5 38.5 78.30
8.5 38.5 78.73
9.5 38.5 78.59
10.5 38.5 78.86
11.5 38.5 79.10
12.5 38.5 78.73
13.5 38.5 78.69
14.5 38.5 78.67
15.5 38.5 78.01
16.5 38.5 78.92
17.5 38.5 78.92
18.5 38.5 78.36
19.5 38.5 78.79
20.5 38.5 79.01
21.5 38.5 79.04
22.5 38.5 78.55
23.5 38.5 77.22
24.5 38.5 78.57
25.5 38.5 78.84
26.5 38.5 78.80
27.5 38.5 78.73
28.5 38.5 78.43
29.5 38.5 75.57
30.5 38.5 78.91
31.5 38.5 78.93
32.5 38.5 78.45
33.5 38.5 78.62
34.5 38.5 79.16
35.5 38.5 79.07
36.5 38.5 76.41
37.5 38.5 78.97
38.5 38.5 79.78
39.5 38.5 79.78
40.5 38.5 79.78
41.5 38.5 79.78
42.5 38.5 79.78
43.5 38.5 79.78
44.5 38.5 79.78
45.5 38.5 79.78
46.5 38.5 79.78
47.5 38.5 79.78
48.5 38.5 79.78
49.5 38.5 79.78
50.5 38.5 79.78
51.5 38.5 79.78
52.5 38.5 79.78
53.5 38.5 79.78
54.5 38.5 79.78
55.5 38.5 79.78
56.5 38.5 79.78
57.5 38.5 79.78
58.5 38.5 79.78
59.5 38.5 79.78
60.5 38.5 79.78
61.5 38.5 79.78
62.5 38.5 79.78
63.5 38.5 79.78
-0.5 39.5 79.04
0.5 39.5 78.89
1.5 39.5 79.29
2.5 39.5 77.98
3.5 39.5 78.89
4.5 39.5 78.67
5.5 39.5 78.60
6.5 39.5 78.86
7.5 39.5 77.69
8.5 39.5 78.86
9.5 39.5 79.08
10.5 39.5 79.17
11.5 39.5 79.19
12.5 39.5 79.23
13.5 39.5 78.86
14.5 39.5 79.28
15.5 39.5 78.09
16.5 39.5 78.62
17.5 39.5 79.25
18.5 39.5 78.42
19.5 39.5 78.95
20.5 39.5 78.73
21.5 39.5 79.20
22.5 39.5 79.18
23.5 39.5 77.10
24.5 39.5 78.62
25.5 39.5 79.00
26.5 39.5 78.99
27.5 39.5 78.81
28.5 39.5 78.49
29.5 39.5 75.89
30.5 39.5 78.74
31.5 39.5 79.15
32.5 39.5 79.03
33.5 39.5 78.94
34.5 39.5 78.70
35.5 39.5 78.46
36.5 39.5 75.45
37.5 39.5 79.11
38.5 39.5 78.98
39.5 39.5 79.78
40.5 39.5 79.78
41.5 39.5 79.78
42.5 39.5 79.78
43.5 39.5 79.78
44.5 39.5 79.78
45.5 39.5 79.78
46.5 39.5 79.78
47.5 39.5 79.78
48.5 39.5 79.78
49.5 39.5 79.78
50.5 39.5 79.78
51.5 39.5 79.78
52.5 39.5 79.78
53.5 39.5 79.78
54.5 39.5 79.78
55.5 39.5 79.78
56.5 39.5 79.78
57.5 39.5 79.78
58.5 39.5 79.78
59.5 39.5 79.78
60.5 39.5 79.78
61.5 39.5 79.78
62.5 39.5 79.78
63.5 39.5 79.78
-0.5 40.5 78.38
0.5 40.5 78.65
1.5 40.5 78.29
2.5 40.5 75.06
3.5 40.5 78.71
4.5 40.5 78.42
5.5 40.5 78.59
6.5 40.5 78.34
7.5 40.5 77.98
8.5 40.5 78.20
9.5 40.5 78.40
10.5 40.5 78.47
11.5 40.5 78.54
12.5 40.5 78.69
13.5 40.5 78.55
14.5 40.5 78.32
15.5 40.5 75.62
16.5 40.5 78.47
17.5 40.5 78.75
18.5 40.5 77.87
19.5 40.5 78.84
20.5 40.5 78.59
21.5 40.5 78.71
22.5 40.5 78.53
23.5 40.5 76.37
24.5 40.5 78.73
25.5 40.5 78.79
26.5 40.5 78.75
27.5 40.5 78.49
28.5 40.5 77.87
29.5 40.5 74.17
30.5 40.5 78.78
31.5 40.5 78.59
32.5 40.5 78.54
33.5 40.5 78.66
34.5 40.5 78.60
35.5 40.5 78.51
36.5 40.5 75.01
37.5 40.5 78.40
38.5 40.5 78.61
39.5 40.5 78.80
40.5 40.5 79.78
41.5 40.5 79.78
42.5 40.5 79.78
43.5 40.5 79.78
44.5 40.5 79.78
45.5 40.5 79.78
46.5 40.5 79.78
47.5 40.5 79.78
48.5 40.5 79.78
49.5 40.5 79.78
50.5 40.5 79.78
51.5 40.5 79.78
52.5 40.5 79.78
53.5 40.5 79.78
54.5 40.5 79.78
55.5 40.5 79.78
56.5 40.5 79.78
57.5 40.5 79.78
58.5 40.5 79.78
59.5 40.5 79.78
60.5 40.5 79.78
61.5 40.5 79.78
62.5 40.5 79.78
63.5 40.5 79.78
-0.5 41.5 78.83
0.5 41.5 78.84
1.5 41.5 78.49
2.5 41.5 77.65
3.5 41.5 78.90
4.5 41.5 78.85
5.5 41.5 79.05
6.5 41.5 78.96
7.5 41.5 77.79
8.5 41.5 79.21
9.5 41.5 78.64
10.5 41.5 78.65
11.5 41.5 78.46
12.5 41.5 78.87
13.5 41.5 78.88
14.5 41.5 78.70
15.5 41.5 78.27
16.5 41.5 78.94
17.5 41.5 79.08
18.5 41.5 78.18
19.5 41.5 78.69
20.5 41.5 78.63
21.5 41.5 78.96
22.5 41.5 79.00
23.5 41.5 76.95
24.5 41.5 78.69
25.5 41.5 78.44
26.5 41.5 78.84
27.5 41.5 78.80
28.5 41.5 77.96
29.5 41.5 76.70
30.5 41.5 78.42
31.5 41.5 78.62
32.5 41.5 78.94
33.5 41.5 78.81
34.5 41.5 78.45
35.5 41.5 78.81
36.5 41.5 77.42
37.5 41.5 79.07
38.5 41.5 78.99
39.5 41.5 78.73
40.5 41.5 79.10
41.5 41.5 79.78
42.5 41.5 79.78
43.5 41.5 79.78
44.5 41.5 79.78
45.5 41.5 79.78
46.5 41.5 79.78
47.5 41.5 79.78
48.5 41.5 79.78
49.5 41.5 79.78
50.5 41.5 79.78
51.5 41.5 79.78
52.5 41.5 79.78
53.5 41.5 79.78
54.5 41.5 79.78
55.5 41.5 79.78
56.5 41.5 79.78
57.5 41.5 79.78
58.5 41.5 79.78
59.5 41.5 79.78
60.5 41.5 79.78
61.5 41.5 79.78
62.5 41.5 79.78
63.5 41.5 79.78
-0.5 42.5 78.47
0.5 42.5 78.91
1.5 42.5 78.68
2.5 42.5 77.28
3.5 42.5 78.60
4.5 42.5 79.09
5.5 42.5 78.96
6.5 42.5 78.82
7.5 42.5 78.23
8.5 42.5 79.06
9.5 42.5 78.73
10.5 42.5 78.67
11.5 42.5 78.63
12.5 42.5 78.84
13.5 42.5 78.49
14.5 42.5 78.77
15.5 42.5 77.98
16.5 42.5 78.97
17.5 42.5 78.85
18.5 42.5 78.02
19.5 42.5 78.39
20.5 42.5 78.35
21.5 42.5 78.40
22.5 42.5 79.09
23.5 42.5 76.89
24.5 42.5 78.05
25.5 42.5 78.80
26.5 42.5 78.60
27.5 42.5 78.63
28.5 42.5 78.73
29.5 42.5 75.92
30.5 42.5 78.83
31.5 42.5 78.77
32.5 42.5 78.64
33.5 42.5 79.18
34.5 42.5 78.97
35.5 42.5 78.88
36.5 42.5 75.90
37.5 42.5 78.84
38.5 42.5 78.92
39.5 42.5 78.37
40.5 42.5 79.05
41.5 42.5 78.61
42.5 42.5 79.78
43.5 42.5 79.78
44.5 42.5 79.78
45.5 42.5 79.78
46.5 42.5 79.78
47.5 42.5 79.78
48.5 42.5 79.78
49.5 42.5 79.78
50.5 42.5 79.78
51.5 42.5 79.78
52.5 42.5 79.78
53.5 42.5 79.78
54.5 42.5 79.78
55.5 42.5 79.78
56.5 42.5 79.78
57.5 42.5 79.78
58.5 42.5 79.78
59.5 42.5 79.78
60.5 42.5 79.78
61.5 42.5 79.78
62.5 42.5 79.78
63.5 42.5 79.78
-0.5 43.5 78.73
0.5 43.5 78.18
1.5 43.5 78.71
2.5 43.5 76.72
3.5 43.5 78.41
4.5 43.5 78.67
5.5 43.5 78.81
6.5 43.5 78.44
7.5 43.5 76.41
8.5 43.5 78.71
9.5 43.5 78.59
10.5 43.5 78.02
11.5 43.5 78.87
12.5 43.5 78.72
13.5 43.5 77.86
14.5 43.5 78.49
15.5 43.5 78.26
16.5 43.5 78.43
17.5 43.5 78.26
18.5 43.5 78.58
19.5 43.5 78.34
20.5 43.5 78.83
21.5 43.5 78.64
22.5 43.5 78.45
23.5 43.5 77.26
24.5 43.5 78.52
25.5 43.5 78.36
26.5 43.5 78.97
27.5 43.5 78.68
28.5 43.5 77.97
29.5 43.5 76.10
30.5 43.5 78.58
31.5 43.5 78.77
32.5 43.5 78.65
33.5 43.5 78.66
34.5 43.5 78.77
35.5 43.5 78.64
36.5 43.5 76.62
37.5 43.5 78.86
38.5 43.5 78.86
39.5 43.5 78.58
40.5 43.5 78.81
41.5 43.5 78.46
42.5 43.5 78.97
43.5 43.5 79.78
44.5 43.5 79.78
45.5 43.5 79.78
46.5 43.5 79.78
47.5 43.5 79.78
48.5 43.5 79.78
49.5 43.5 79.78
50.5 43.5 79.78
51.5 43.5 79.78
52.5 43.5 79.78
53.5 43.5 79.78
54.5 43.5 79.78
55.5 43.5 79.78
56.5 43.5 79.78
57.5 43.5 79.78
58.5 43.5 79.78
59.5 43.5 79.78
60.5 43.5 79.78
61.5 43.5 79.78
62.5 43.5 79.78
63.5 43.5 79.78
-0.5 44.5 78.82
0.5 44.5 78.90
1.5 44.5 78.91
2.5 44.5 77.41
3.5 44.5 78.89
4.5 44.5 78.98
5.5 44.5 78.92
6.5 44.5 79.12
7.5 44.5 77.24
8.5 44.5 78.89
9.5 44.5 79.04
10.5 44.5 78.58
11.5 44.5 78.91
12.5 44.5 78.88
13.5 44.5 78.99
14.5 44.5 78.41
15.5 44.5 78.03
16.5 44.5 78.73
17.5 44.5 79.05
18.5 44.5 78.59
19.5 44.5 79.03
20.5 44.5 78.67
21.5 44.5 79.00
22.5 44.5 79.05
23.5 44.5 77.16
24.5 44.5 78.75
25.5 44.5 78.97
26.5 44.5 78.87
27.5 44.5 79.14
28.5 44.5 78.55
29.5 44.5 76.00
30.5 44.5 79.18
31.5 44.5 79.02
32.5 44.5 79.08
33.5 44.5 79.04
34.5 44.5 78.87
35.5 44.5 78.89
36.5 44.5 76.15
37.5 44.5 78.78
38.5 44.5 78.80
39.5 44.5 78.67
40.5 44.5 78.51
41.5 44.5 78.69
42.5 44.5 78.45
43.5 44.5 78.75
44.5 44.5 79.78
45.5 44.5 79.78
46.5 44.5 79.78
47.5 44.5 79.78
48.5 44.5 79.78
49.5 44.5 79.78
50.5 44.5 79.78
51.5 44.5 79.78
52.5 44.5 79.78
53.5 44.5 79.78
54.5 44.5 79.78
55.5 44.5 79.78
56.5 44.5 79.78
57.5 44.5 79.78
58.5 44.5 79.78
59.5 44.5 79.78
60.5 44.5 79.78
61.5 44.5 79.78
62.5 44.5 79.78
63.5 44.5 79.78
-0.5 45.5 78.44
0.5 45.5 78.87
1.5 45.5 78.68
2.5 45.5 77.12
3.5 45.5 79.04
4.5 45.5 78.94
5.5 45.5 78.90
6.5 45.5 78.40
7.5 45.5 78.07
8.5 45.5 79.03
9.5 45.5 78.84
10.5 45.5 78.75
11.5 45.5 78.94
12.5 45.5 78.65
13.5 45.5 78.76
14.5 45.5 78.34
15.5 45.5 78.01
16.5 45.5 78.44
17.5 45.5 79.25
18.5 45.5 78.74
19.5 45.5 78.89
20.5 45.5 78.64
21.5 45.5 78.80
22.5 45.5 79.02
23.5 45.5 76.82
24.5 45.5 78.80
25.5 45.5 79.15
26.5 45.5 79.11
27.5 45.5 79.20
28.5 45.5 78.58
29.5 45.5 76.18
30.5 45.5 78.92
31.5 45.5 79.22
32.5 45.5 78.98
33.5 45.5 78.73
34.5 45.5 78.73
35.5 45.5 78.56
36.5 45.5 75.14
37.5 45.5 78.57
38.5 45.5 78.94
39.5 45.5 78.72
40.5 45.5 78.67
41.5 45.5 78.63
42.5 45.5 78.53
43.5 45.5 78.68
44.5 45.5 79.09
45.5 45.5 79.78
46.5 45.5 79.78
47.5 45.5 79.78
48.5 45.5 79.78
49.5 45.5 79.78
50.5 45.5 79.78
51.5 45.5 79.78
52.5 45.5 79.78
53.5 45.5 79.78
54.5 45.5 79.78
55.5 45.5 79.78
56.5 45.5 79.78
57.5 45.5 79.78
58.5 45.5 79.78
59.5 45.5 79.78
60.5 45.5 79.78
61.5 45.5 79.78
62.5 45.5 79.78
63.5 45.5 79.78
-0.5 46.5 78.44
0.5 46.5 78.75
1.5 46.5 79.05
2.5 46.5 78.11
3.5 46.5 78.94
4.5 46.5 78.78
5.5 46.5 78.71
6.5 46.5 78.90
7.5 46.5 77.67
8.5 46.5 79.05
9.5 46.5 78.89
10.5 46.5 78.71
11.5 46.5 78.88
12.5 46.5 78.98
13.5 46.5 78.62
14.5 46.5 79.02
15.5 46.5 77.88
16.5 46.5 78.61
17.5 46.5 78.90
18.5 46.5 78.24
19.5 46.5 78.85
20.5 46.5 78.96
21.5 46.5 79.08
22.5 46.5 79.11
23.5 46.5 76.60
24.5 46.5 78.66
25.5 46.5 79.11
26.5 46.5 78.82
27.5 46.5 78.85
28.5 46.5 78.47
29.5 46.5 76.48
30.5 46.5 78.59
31.5 46.5 78.87
32.5 46.5 78.90
33.5 46.5 79.25
34.5 46.5 79.28
35.5 46.5 78.98
36.5 46.5 75.59
37.5 46.5 78.73
38.5 46.5 79.31
39.5 46.5 78.67
40.5 46.5 78.82
41.5 46.5 78.92
42.5 46.5 78.38
43.5 46.5 78.73
44.5 46.5 78.56
45.5 46.5 79.19
46.5 46.5 79.78
47.5 46.5 79.78
48.5 46.5 79.78
49.5 46.5 79.78
50.5 46.5 79.78
51.5 46.5 79.78
52.5 46.5 79.78
53.5 46.5 79.78
54.5 46.5 79.78
55.5 46.5 79.78
56.5 46.5 79.78
57.5 46.5 79.78
58.5 46.5 79.78
59.5 46.5 79.78
60.5 46.5 79.78
61.5 46.5 79.78
62.5 46.5 79.78
63.5 46.5 79.78
-0.5 47.5 79.00
0.5 47.5 78.90
1.5 47.5 78.61
2.5 47.5 77.19
3.5 47.5 79.06
4.5 47.5 78.82
5.5 47.5 79.21
6.5 47.5 79.03
7.5 47.5 77.95
8.5 47.5 78.77
9.5 47.5 78.89
10.5 47.5 78.75
11.5 47.5 78.84
12.5 47.5 79.00
13.5 47.5 78.56
14.5 47.5 79.16
15.5 47.5 78.36
16.5 47.5 78.85
17.5 47.5 78.70
18.5 47.5 78.27
19.5 47.5 78.49
20.5 47.5 78.50
21.5 47.5 78.67
22.5 47.5 79.37
23.5 47.5 77.25
24.5 47.5 78.71
25.5 47.5 78.98
26.5 47.5 78.77
27.5 47.5 79.01
28.5 47.5 78.74
29.5 47.5 75.78
30.5 47.5 78.41
31.5 47.5 78.81
32.5 47.5 78.81
33.5 47.5 78.99
34.5 47.5 78.65
35.5 47.5 78.58
36.5 47.5 75.47
37.5 47.5 78.75
38.5 47.5 78.71
39.5 47.5 78.57
40.5 47.5 78.97
41.5 47.5 78.69
42.5 47.5 78.95
43.5 47.5 78.98
44.5 47.5 78.56
45.5 47.5 79.07
46.5 47.5 79.03
47.5 47.5 79.78
48.5 47.5 79.78
49.5 47.5 79.78
50.5 47.5 79.78
51.5 47.5 79.78
52.5 47.5 79.78
53.5 47.5 79.78
54.5 47.5 79.78
55.5 47.5 79.78
56.5 47.5 79.78
57.5 47.5 79.78
58.5 47.5 79.78
59.5 47.5 79.78
60.5 47.5 79.78
61.5 47.5 79.78
62.5 47.5 79.78
63.5 47.5 79.78
-0.5 48.5 78.65
0.5 48.5 78.62
1.5 48.5 78.90
2.5 48.5 77.21
3.5 48.5 78.87
4.5 48.5 78.55
5.5 48.5 79.07
6.5 48.5 78.64
7.5 48.5 78.21
8.5 48.5 78.82
9.5 48.5 78.79
10.5 48.5 79.19
11.5 48.5 78.53
12.5 48.5 79.10
13.5 48.5 78.50
14.5 48.5 78.61
15.5 48.5 78.03
16.5 48.5 78.76
17.5 48.5 78.87
18.5 48.5 78.16
19.5 48.5 78.77
20.5 48.5 78.40
21.5 48.5 78.85
22.5 48.5 79.18
23.5 48.5 76.83
24.5 48.5 78.66
25.5 48.5 78.99
26.5 48.5 78.88
27.5 48.5 78.49
28.5 48.5 78.46
29.5 48.5 75.82
30.5 48.5 78.82
31.5 48.5 78.92
32.5 48.5 77.96
33.5 48.5 78.75
34.5 48.5 78.82
35.5 48.5 78.59
36.5 48.5 75.49
37.5 48.5 78.80
38.5 48.5 78.72
39.5 48.5 78.62
40.5 48.5 78.89
41.5 48.5 78.64
42.5 48.5 78.58
43.5 48.5 78.95
44.5 48.5 78.79
45.5 48.5 78.97
46.5 48.5 78.70
47.5 48.5 78.88
48.5 48.5 79.78
49.5 48.5 79.78
50.5 48.5 79.78
51.5 48.5 79.78
52.5 48.5 79.78
53.5 48.5 79.78
54.5 48.5 79.78
55.5 48.5 79.78
56.5 48.5 79.78
57.5 48.5 79.78
58.5 48.5 79.78
59.5 48.5 79.78
60.5 48.5 79.78
61.5 48.5 79.78
62.5 48.5 79.78
63.5 48.5 79.78
-0.5 49.5 78.02
0.5 49.5 79.25
1.5 49.5 78.94
2.5 49.5 77.63
3.5 49.5 79.28
4.5 49.5 78.52
5.5 49.5 79.04
6.5 49.5 78.82
7.5 49.5 77.83
8.5 49.5 79.01
9.5 49.5 78.99
10.5 49.5 79.00
11.5 49.5 78.91
12.5 49.5 79.04
13.5 49.5 78.51
14.5 49.5 78.49
15.5 49.5 78.06
16.5 49.5 78.54
17.5 49.5 78.77
18.5 49.5 78.09
19.5 49.5 78.94
20.5 49.5 78.57
21.5 49.5 78.84
22.5 49.5 78.99
23.5 49.5 77.69
24.5 49.5 78.62
25.5 49.5 78.62
26.5 49.5 79.08
27.5 49.5 78.83
28.5 49.5 78.62
29.5 49.5 76.43
30.5 49.5 79.13
31.5 49.5 78.95
32.5 49.5 78.56
33.5 49.5 78.83
34.5 49.5 78.67
35.5 49.5 78.94
36.5 49.5 76.21
37.5 49.5 79.09
38.5 49.5 79.09
39.5 49.5 78.74
40.5 49.5 78.85
41.5 49.5 78.97
42.5 49.5 78.35
43.5 49.5 78.85
44.5 49.5 78.91
45.5 49.5 79.24
46.5 49.5 78.91
47.5 49.5 78.10
48.5 49.5 79.18
49.5 49.5 79.78
50.5 49.5 79.78
51.5 49.5 79.78
52.5 49.5 79.78
53.5 49.5 79.78
54.5 49.5 79.78
55.5 49.5 79.78
56.5 49.5 79.78
57.5 49.5 79.78
58.5 49.5 79.78
59.5 49.5 79.78
60.5 49.5 79.78
61.5 49.5 79.78
62.5 49.5 79.78
63.5 49.5 79.78
-0.5 50.5 79.07
0.5 50.5 78.87
1.5 50.5 78.90
2.5 50.5 77.18
3.5 50.5 79.19
4.5 50.5 78.75
5.5 50.5 79.21
6.5 50.5 78.90
7.5 50.5 78.15
8.5 50.5 78.93
9.5 50.5 78.79
10.5 50.5 79.01
11.5 50.5 78.94
12.5 50.5 78.97
13.5 50.5 78.60
14.5 50.5 78.73
15.5 50.5 78.26
16.5 50.5 79.13
17.5 50.5 78.75
18.5 50.5 78.33
19.5 50.5 78.84
20.5 50.5 78.88
21.5 50.5 79.00
22.5 50.5 79.13
23.5 50.5 77.22
24.5 50.5 78.94
25.5 50.5 78.82
26.5 50.5 79.05
27.5 50.5 79.17
28.5 50.5 78.22
29.5 50.5 75.98
30.5 50.5 78.96
31.5 50.5 78.88
32.5 50.5 78.90
33.5 50.5 79.21
34.5 50.5 79.10
35.5 50.5 79.17
36.5 50.5 76.70
37.5 50.5 78.93
38.5 50.5 79.04
39.5 50.5 78.61
40.5 50.5 78.84
41.5 50.5 78.51
42.5 50.5 78.56
43.5 50.5 78.77
44.5 50.5 78.86
45.5 50.5 79.12
46.5 50.5 78.91
47.5 50.5 78.56
48.5 50.5 78.89
49.5 50.5 79.20
50.5 50.5 79.78
51.5 50.5 79.78
52.5 50.5 79.78
53.5 50.5 79.78
54.5 50.5 79.78
55.5 50.5 79.78
56.5 50.5 79.78
57.5 50.5 79.78
58.5 50.5 79.78
59.5 50.5 79.78
60.5 50.5 79.78
61.5 50.5 79.78
62.5 50.5 79.78
63.5 50.5 79.78
-0.5 51.5 78.50
0.5 51.5 79.07
1.5 51.5 79.16
2.5 51.5 77.25
3.5 51.5 78.93
4.5 51.5 78.75
5.5 51.5 78.90
6.5 51.5 78.63
7.5 51.5 77.84
8.5 51.5 78.93
9.5 51.5 78.76
10.5 51.5 79.02
11.5 51.5 78.91
12.5 51.5 78.73
13.5 51.5 78.78
14.5 51.5 78.89
15.5 51.5 77.87
16.5 51.5 78.88
17.5 51.5 78.42
18.5 51.5 78.06
19.5 51.5 79.02
20.5 51.5 79.14
21.5 51.5 78.76
22.5 51.5 79.11
23.5 51.5 77.10
24.5 51.5 78.43
25.5 51.5 78.65
26.5 51.5 78.97
27.5 51.5 78.18
28.5 51.5 78.40
29.5 51.5 76.38
30.5 51.5 79.10
31.5 51.5 78.58
32.5 51.5 78.37
33.5 51.5 78.74
34.5 51.5 79.08
35.5 51.5 78.90
36.5 51.5 76.11
37.5 51.5 79.00
38.5 51.5 78.79
39.5 51.5 78.90
40.5 51.5 78.89
41.5 51.5 78.93
42.5 51.5 78.60
43.5 51.5 79.03
44.5 51.5 78.71
45.5 51.5 79.21
46.5 51.5 78.58
47.5 51.5 78.69
48.5 51.5 78.61
49.5 51.5 78.82
50.5 51.5 78.76
51.5 51.5 79.78
52.5 51.5 79.78
53.5 51.5 79.78
54.5 51.5 79.78
55.5 51.5 79.78
56.5 51.5 79.78
57.5 51.5 79.78
58.5 51.5 79.78
59.5 51.5 79.78
60.5 51.5 79.78
61.5 51.5 79.78
62.5 51.5 79.78
63.5 51.5 79.78
-0.5 52.5 79.03
0.5 52.5 79.41
1.5 52.5 79.10
2.5 52.5 77.61
3.5 52.5 78.69
4.5 52.5 79.01
5.5 52.5 79.17
6.5 52.5 79.07
7.5 52.5 77.83
8.5 52.5 78.26
9.5 52.5 79.03
10.5 52.5 78.71
11.5 52.5 78.70
12.5 52.5 78.68
13.5 52.5 79.02
14.5 52.5 78.90
15.5 52.5 77.80
16.5 52.5 79.18
17.5 52.5 78.81
18.5 52.5 78.11
19.5 52.5 78.92
20.5 52.5 78.89
21.5 52.5 79.11
22.5 52.5 78.89
23.5 52.5 76.52
24.5 52.5 78.51
25.5 52.5 79.00
26.5 52.5 79.37
27.5 52.5 78.78
28.5 52.5 78.74
29.5 52.5 75.81
30.5 52.5 79.09
31.5 52.5 78.82
32.5 52.5 79.29
33.5 52.5 79.22
34.5 52.5 78.95
35.5 52.5 78.73
36.5 52.5 75.47
37.5 52.5 79.31
38.5 52.5 79.39
39.5 52.5 78.19
40.5 52.5 78.83
41.5 52.5 78.88
42.5 52.5 78.52
43.5 52.5 79.05
44.5 52.5 79.17
45.5 52.5 78.43
46.5 52.5 79.13
47.5 52.5 78.67
48.5 52.5 79.20
49.5 52.5 79.02
50.5 52.5 78.42
51.5 52.5 79.09
52.5 52.5 79.78
53.5 52.5 79.78
54.5 52.5 79.78
55.5 52.5 79.78
56.5 52.5 79.78
57.5 52.5 79.78
58.5 52.5 79.78
59.5 52.5 79.78
60.5 52.5 79.78
61.5 52.5 79.78
62.5 52.5 79.78
63.5 52.5 79.78
-0.5 53.5 78.62
0.5 53.5 79.10
1.5 53.5 78.99
2.5 53.5 77.26
3.5 53.5 78.92
4.5 53.5 78.94
5.5 53.5 78.70
6.5 53.5 79.01
7.5 53.5 77.86
8.5 53.5 79.14
9.5 53.5 78.52
10.5 53.5 79.12
11.5 53.5 78.73
12.5 53.5 78.90
13.5 53.5 78.40
14.5 53.5 78.50
15.5 53.5 77.83
16.5 53.5 78.71
17.5 53.5 78.95
18.5 53.5 77.60
19.5 53.5 79.06
20.5 53.5 78.86
21.5 53.5 78.94
22.5 53.5 78.85
23.5 53.5 77.29
24.5 53.5 78.80
25.5 53.5 78.83
26.5 53.5 78.93
27.5 53.5 78.88
28.5 53.5 79.04
29.5 53.5 76.62
30.5 53.5 78.78
31.5 53.5 78.77
32.5 53.5 78.94
33.5 53.5 79.17
34.5 53.5 78.73
35.5 53.5 79.15
36.5 53.5 76.30
37.5 53.5 79.10
38.5 53.5 79.26
39.5 53.5 78.15
40.5 53.5 78.94
41.5 53.5 78.87
42.5 53.5 78.51
43.5 53.5 78.57
44.5 53.5 78.78
45.5 53.5 79.20
46.5 53.5 78.64
47.5 53.5 79.16
48.5 53.5 78.39
49.5 53.5 79.12
50.5 53.5 78.89
51.5 53.5 79.22
52.5 53.5 79.33
53.5 53.5 79.78
54.5 53.5 79.78
55.5 53.5 79.78
56.5 53.5 79.78
57.5 53.5 79.78
58.5 53.5 79.78
59.5 53.5 79.78
60.5 53.5 79.78
61.5 53.5 79.78
62.5 53.5 79.78
63.5 53.5 79.78
-0.5 54.5 78.83
0.5 54.5 79.01
1.5 54.5 78.95
2.5 54.5 77.84
3.5 54.5 79.45
4.5 54.5 79.24
5.5 54.5 79.12
6.5 54.5 78.70
7.5 54.5 77.65
8.5 54.5 79.01
9.5 54.5 78.60
10.5 54.5 78.92
11.5 54.5 78.93
12.5 54.5 79.07
13.5 54.5 78.97
14.5 54.5 78.94
15.5 54.5 78.42
16.5 54.5 78.53
17.5 54.5 79.16
18.5 54.5 78.04
19.5 54.5 79.15
20.5 54.5 78.91
21.5 54.5 78.83
22.5 54.5 79.18
23.5 54.5 77.42
24.5 54.5 78.65
25.5 54.5 79.03
26.5 54.5 78.96
27.5 54.5 78.86
28.5 54.5 78.88
29.5 54.5 76.10
30.5 54.5 78.93
31.5 54.5 78.92
32.5 54.5 78.91
33.5 54.5 78.87
34.5 54.5 78.78
35.5 54.5 78.89
36.5 54.5 75.61
37.5 54.5 78.96
38.5 54.5 78.89
39.5 54.5 78.58
40.5 54.5 79.06
41.5 54.5 79.09
42.5 54.5 78.77
43.5 54.5 79.06
44.5 54.5 79.11
45.5 54.5 78.72
46.5 54.5 78.99
47.5 54.5 79.05
48.5 54.5 78.72
49.5 54.5 79.19
50.5 54.5 79.09
51.5 54.5 79.32
52.5 54.5 78.80
53.5 54.5 78.89
54.5 54.5 79.78
55.5 54.5 79.78
56.5 54.5 79.78
57.5 54.5 79.78
58.5 54.5 79.78
59.5 54.5 79.78
60.5 54.5 79.78
61.5 54.5 79.78
62.5 54.5 79.78
63.5 54.5 79.78
-0.5 55.5 78.72
0.5 55.5 78.89
1.5 55.5 78.65
2.5 55.5 77.39
3.5 55.5 78.67
4.5 55.5 78.29
5.5 55.5 78.72
6.5 55.5 79.18
7.5 55.5 76.96
8.5 55.5 78.85
9.5 55.5 78.35
10.5 55.5 78.07
11.5 55.5 78.81
12.5 55.5 78.90
13.5 55.5 78.91
14.5 55.5 78.28
15.5 55.5 78.12
16.5 55.5 78.81
17.5 55.5 79.00
18.5 55.5 78.45
19.5 55.5 78.81
20.5 55.5 78.71
21.5 55.5 78.66
22.5 55.5 78.72
23.5 55.5 77.63
24.5 55.5 78.51
25.5 55.5 78.63
26.5 55.5 78.83
27.5 55.5 78.56
28.5 55.5 78.27
29.5 55.5 76.15
30.5 55.5 78.80
31.5 55.5 78.23
32.5 55.5 79.05
33.5 55.5 78.94
34.5 55.5 78.69
35.5 55.5 78.61
36.5 55.5 76.64
37.5 55.5 78.53
38.5 55.5 79.17
39.5 55.5 77.95
40.5 55.5 78.69
41.5 55.5 78.81
42.5 55.5 78.37
43.5 55.5 78.10
44.5 55.5 79.00
45.5 55.5 79.23
46.5 55.5 78.66
47.5 55.5 78.95
48.5 55.5 78.74
49.5 55.5 78.80
50.5 55.5 78.77
51.5 55.5 79.01
52.5 55.5 78.77
53.5 55.5 79.09
54.5 55.5 78.76
55.5 55.5 79.78
56.5 55.5 79.78
57.5 55.5 79.78
58.5 55.5 79.78
59.5 55.5 79.78
60.5 55.5 79.78
61.5 55.5 79.78
62.5 55.5 79.78
63.5 55.5 79.78
-0.5 56.5 77.35
0.5 56.5 77.88
1.5 56.5 78.31
2.5 56.5 76.82
3.5 56.5 77.84
4.5 56.5 78.14
5.5 56.5 78.07
6.5 56.5 77.89
7.5 56.5 75.74
8.5 56.5 77.71
9.5 56.5 77.89
10.5 56.5 78.38
11.5 56.5 78.11
12.5 56.5 77.88
13.5 56.5 77.52
14.5 56.5 78.01
15.5 56.5 76.25
16.5 56.5 78.10
17.5 56.5 77.66
18.5 56.5 77.79
19.5 56.5 78.25
20.5 56.5 76.96
21.5 56.5 78.53
22.5 56.5 77.84
23.5 56.5 77.54
24.5 56.5 77.38
25.5 56.5 77.73
26.5 56.5 78.19
27.5 56.5 77.96
28.5 56.5 76.78
29.5 56.5 76.37
30.5 56.5 77.77
31.5 56.5 77.58
32.5 56.5 77.86
33.5 56.5 78.05
34.5 56.5 77.79
35.5 56.5 78.05
36.5 56.5 76.70
37.5 56.5 77.64
38.5 56.5 78.13
39.5 56.5 77.30
40.5 56.5 77.48
41.5 56.5 78.23
42.5 56.5 77.64
43.5 56.5 78.15
44.5 56.5 77.40
45.5 56.5 78.42
46.5 56.5 77.91
47.5 56.5 77.81
48.5 56.5 77.54
49.5 56.5 77.76
50.5 56.5 78.19
51.5 56.5 77.99
52.5 56.5 77.36
53.5 56.5 77.99
54.5 56.5 77.25
55.5 56.5 77.84
56.5 56.5 79.78
57.5 56.5 79.78
58.5 56.5 79.78
59.5 56.5 79.78
60.5 56.5 79.78
61.5 56.5 79.78
62.5 56.5 79.78
63.5 56.5 79.78
-0.5 57.5 78.81
0.5 57.5 79.14
1.5 57.5 79.24
2.5 57.5 77.11
3.5 57.5 78.69
4.5 57.5 79.08
5.5 57.5 79.23
6.5 57.5 78.96
7.5 57.5 78.17
8.5 57.5 78.89
9.5 57.5 78.68
10.5 57.5 79.11
11.5 57.5 79.13
12.5 57.5 79.28
13.5 57.5 78.73
14.5 57.5 79.07
15.5 57.5 77.99
16.5 57.5 78.35
17.5 57.5 79.11
18.5 57.5 78.18
19.5 57.5 78.71
20.5 57.5 79.05
21.5 57.5 78.80
22.5 57.5 79.13
23.5 57.5 76.94
24.5 57.5 78.60
25.5 57.5 78.85
26.5 57.5 78.84
27.5 57.5 79.36
28.5 57.5 79.18
29.5 57.5 75.95
30.5 57.5 78.92
31.5 57.5 79.13
32.5 57.5 78.88
33.5 57.5 79.09
34.5 57.5 79.30
35.5 57.5 79.16
36.5 57.5 75.83
37.5 57.5 78.92
38.5 57.5 78.82
39.5 57.5 78.56
40.5 57.5 78.58
41.5 57.5 78.64
42.5 57.5 78.70
43.5 57.5 79.07
44.5 57.5 79.09
45.5 57.5 79.22
46.5 57.5 78.97
47.5 57.5 78.87
48.5 57.5 79.08
49.5 57.5 79.10
50.5 57.5 79.10
51.5 57.5 78.99
52.5 57.5 79.25
53.5 57.5 78.98
54.5 57.5 78.99
55.5 57.5 77.86
56.5 57.5 79.32
57.5 57.5 79.78
58.5 57.5 79.78
59.5 57.5 79.78
60.5 57.5 79.78
61.5 57.5 79.78
62.5 57.5 79.78
63.5 57.5 79.78
-0.5 58.5 78.83
0.5 58.5 78.87
1.5 58.5 78.69
2.5 58.5 77.73
3.5 58.5 78.64
4.5 58.5 78.96
5.5 58.5 79.05
6.5 58.5 78.72
7.5 58.5 77.86
8.5 58.5 79.08
9.5 58.5 79.04
10.5 58.5 78.83
11.5 58.5 78.94
12.5 58.5 78.70
13.5 58.5 78.59
14.5 58.5 78.86
15.5 58.5 77.93
16.5 58.5 78.81
17.5 58.5 79.05
18.5 58.5 78.63
19.5 58.5 78.96
20.5 58.5 78.84
21.5 58.5 79.06
22.5 58.5 79.21
23.5 58.5 77.22
24.5 58.5 78.29
25.5 58.5 79.21
26.5 58.5 78.94
27.5 58.5 78.42
28.5 58.5 78.35
29.5 58.5 75.98
30.5 58.5 79.02
31.5 58.5 78.87
32.5 58.5 79.22
33.5 58.5 78.79
34.5 58.5 78.46
35.5 58.5 79.04
36.5 58.5 75.82
37.5 58.5 78.42
38.5 58.5 78.94
39.5 58.5 78.82
40.5 58.5 79.05
41.5 58.5 78.93
42.5 58.5 78.63
43.5 58.5 79.06
44.5 58.5 78.50
45.5 58.5 78.93
46.5 58.5 78.98
47.5 58.5 79.33
48.5 58.5 78.83
49.5 58.5 78.80
50.5 58.5 78.74
51.5 58.5 78.83
52.5 58.5 78.78
53.5 58.5 78.93
54.5 58.5 79.03
55.5 58.5 77.69
56.5 58.5 78.83
57.5 58.5 78.96
58.5 58.5 79.78
59.5 58.5 79.78
60.5 58.5 79.78
61.5 58.5 79.78
62.5 58.5 79.78
63.5 58.5 79.78
-0.5 59.5 78.64
0.5 59.5 78.42
1.5 59.5 77.95
2.5 59.5 76.52
3.5 59.5 77.53
4.5 59.5 78.14
5.5 59.5 78.10
6.5 59.5 78.21
7.5 59.5 75.18
8.5 59.5 78.37
9.5 59.5 78.26
10.5 59.5 77.81
11.5 59.5 78.56
12.5 59.5 78.37
13.5 59.5 77.51
14.5 59.5 78.35
15.5 59.5 77.99
16.5 59.5 78.36
17.5 59.5 78.49
18.5 59.5 77.94
19.5 59.5 78.24
20.5 59.5 77.94
21.5 59.5 78.26
22.5 59.5 78.24
23.5 59.5 77.00
24.5 59.5 78.14
25.5 59.5 78.35
26.5 59.5 78.54
27.5 59.5 78.39
28.5 59.5 77.65
29.5 59.5 75.95
30.5 59.5 77.86
31.5 59.5 78.41
32.5 59.5 78.16
33.5 59.5 78.29
34.5 59.5 78.68
35.5 59.5 78.36
36.5 59.5 76.80
37.5 59.5 77.90
38.5 59.5 78.32
39.5 59.5 77.83
40.5 59.5 78.21
41.5 59.5 78.18
42.5 59.5 76.16
43.5 59.5 78.14
44.5 59.5 78.40
45.5 59.5 78.57
46.5 59.5 78.12
47.5 59.5 78.18
48.5 59.5 78.11
49.5 59.5 77.77
50.5 59.5 78.44
51.5 59.5 78.21
52.5 59.5 78.28
53.5 59.5 78.39
54.5 59.5 78.10
55.5 59.5 76.64
56.5 59.5 78.22
57.5 59.5 78.33
58.5 59.5 78.42
59.5 59.5 79.78
60.5 59.5 79.78
61.5 59.5 79.78
62.5 59.5 79.78
63.5 59.5 79.78
-0.5 60.5 78.87
0.5 60.5 78.57
1.5 60.5 79.04
2.5 60.5 77.91
3.5 60.5 78.98
4.5 60.5 79.04
5.5 60.5 79.28
6.5 60.5 78.46
7.5 60.5 77.71
8.5 60.5 78.69
9.5 60.5 78.78
10.5 60.5 79.01
11.5 60.5 78.99
12.5 60.5 78.62
13.5 60.5 78.72
14.5 60.5 78.93
15.5 60.5 78.06
16.5 60.5 78.74
17.5 60.5 78.77
18.5 60.5 78.36
19.5 60.5 78.79
20.5 60.5 78.38
21.5 60.5 78.83
22.5 60.5 79.13
23.5 60.5 77.06
24.5 60.5 78.64
25.5 60.5 78.93
26.5 60.5 79.36
27.5 60.5 78.85
28.5 60.5 78.81
29.5 60.5 76.36
30.5 60.5 79.09
31.5 60.5 78.92
32.5 60.5 79.17
33.5 60.5 79.27
34.5 60.5 78.72
35.5 60.5 79.14
36.5 60.5 76.00
37.5 60.5 78.79
38.5 60.5 79.08
39.5 60.5 78.69
40.5 60.5 78.84
41.5 60.5 78.74
42.5 60.5 78.49
43.5 60.5 78.99
44.5 60.5 78.91
45.5 60.5 78.77
46.5 60.5 78.72
47.5 60.5 78.53
48.5 60.5 78.72
49.5 60.5 78.95
50.5 60.5 78.85
51.5 60.5 78.60
52.5 60.5 78.59
53.5 60.5 78.83
54.5 60.5 78.66
55.5 60.5 78.32
56.5 60.5 78.66
57.5 60.5 78.94
58.5 60.5 77.85
59.5 60.5 79.11
60.5 60.5 79.78
61.5 60.5 79.78
62.5 60.5 79.78
63.5 60.5 79.78
-0.5 61.5 78.92
0.5 61.5 78.97
1.5 61.5 79.36
2.5 61.5 77.57
3.5 61.5 78.72
4.5 61.5 79.25
5.5 61.5 79.07
6.5 61.5 78.80
7.5 61.5 77.63
8.5 61.5 78.91
9.5 61.5 78.61
10.5 61.5 78.77
11.5 61.5 79.20
12.5 61.5 79.03
13.5 61.5 78.66
14.5 61.5 78.75
15.5 61.5 78.32
16.5 61.5 79.01
17.5 61.5 79.30
18.5 61.5 78.43
19.5 61.5 79.07
20.5 61.5 78.80
21.5 61.5 79.09
22.5 61.5 79.20
23.5 61.5 77.77
24.5 61.5 78.71
25.5 61.5 78.93
26.5 61.5 79.37
27.5 61.5 78.88
28.5 61.5 78.08
29.5 61.5 76.57
30.5 61.5 79.10
31.5 61.5 78.52
32.5 61.5 79.13
33.5 61.5 78.98
34.5 61.5 78.98
35.5 61.5 79.14
36.5 61.5 76.42
37.5 61.5 79.20
38.5 61.5 79.10
39.5 61.5 78.69
40.5 61.5 79.06
41.5 61.5 78.70
42.5 61.5 77.90
43.5 61.5 78.87
44.5 61.5 78.96
45.5 61.5 78.96
46.5 61.5 78.82
47.5 61.5 78.71
48.5 61.5 79.28
49.5 61.5 78.74
50.5 61.5 78.98
51.5 61.5 79.13
52.5 61.5 79.03
53.5 61.5 79.11
54.5 61.5 78.28
55.5 61.5 77.40
56.5 61.5 79.15
57.5 61.5 79.14
58.5 61.5 77.89
59.5 61.5 78.93
60.5 61.5 78.89
61.5 61.5 79.78
62.5 61.5 79.78
63.5 61.5 79.78
-0.5 62.5 78.33
0.5 62.5 78.83
1.5 62.5 78.43
2.5 62.5 76.84
3.5 62.5 78.73
4.5 62.5 78.09
5.5 62.5 78.63
6.5 62.5 78.57
7.5 62.5 77.79
8.5 62.5 78.71
9.5 62.5 78.83
10.5 62.5 78.84
11.5 62.5 78.60
12.5 62.5 78.68
13.5 62.5 78.09
14.5 62.5 78.83
15.5 62.5 76.64
16.5 62.5 78.52
17.5 62.5 78.82
18.5 62.5 78.30
19.5 62.5 78.54
20.5 62.5 78.75
21.5 62.5 78.78
22.5 62.5 78.71
23.5 62.5 76.12
24.5 62.5 77.95
25.5 62.5 78.62
26.5 62.5 78.89
27.5 62.5 78.84
28.5 62.5 78.28
29.5 62.5 74.82
30.5 62.5 78.35
31.5 62.5 78.01
32.5 62.5 78.47
33.5 62.5 78.93
34.5 62.5 78.71
35.5 62.5 78.23
36.5 62.5 75.15
37.5 62.5 78.49
38.5 62.5 78.33
39.5 62.5 77.81
40.5 62.5 78.91
41.5 62.5 78.16
42.5 62.5 78.22
43.5 62.5 78.24
44.5 62.5 78.56
45.5 62.5 78.35
46.5 62.5 78.82
47.5 62.5 78.58
48.5 62.5 78.56
49.5 62.5 78.56
50.5 62.5 78.83
51.5 62.5 78.02
52.5 62.5 78.57
53.5 62.5 78.53
54.5 62.5 78.50
55.5 62.5 77.62
56.5 62.5 78.64
57.5 62.5 78.65
58.5 62.5 78.41
59.5 62.5 78.37
60.5 62.5 78.53
61.5 62.5 78.69
62.5 62.5 79.78
63.5 62.5 79.78
-0.5 63.5 79.78
0.5 63.5 79.78
1.5 63.5 79.78
2.5 63.5 79.78
3.5 63.5 79.78
4.5 63.5 79.78
5.5 63.5 79.78
6.5 63.5 79.78
7.5 63.5 79.78
8.5 63.5 79.78
9.5 63.5 79.78
10.5 63.5 79.78
11.5 63.5 79.78
12.5 63.5 79.78
13.5 63.5 79.78
14.5 63.5 79.78
15.5 63.5 79.78
16.5 63.5 79.78
17.5 63.5 79.78
18.5 63.5 79.78
19.5 63.5 79.78
20.5 63.5 79.78
21.5 63.5 79.78
22.5 63.5 79.78
23.5 63.5 79.78
24.5 63.5 79.78
25.5 63.5 79.78
26.5 63.5 79.78
27.5 63.5 79.78
28.5 63.5 79.78
29.5 63.5 79.78
30.5 63.5 79.78
31.5 63.5 79.78
32.5 63.5 79.78
33.5 63.5 79.78
34.5 63.5 79.78
35.5 63.5 79.78
36.5 63.5 79.78
37.5 63.5 79.78
38.5 63.5 79.78
39.5 63.5 79.78
40.5 63.5 79.78
41.5 63.5 79.78
42.5 63.5 79.78
43.5 63.5 79.78
44.5 63.5 79.78
45.5 63.5 79.78
46.5 63.5 79.78
47.5 63.5 79.78
48.5 63.5 79.78
49.5 63.5 79.78
50.5 63.5 79.78
51.5 63.5 79.78
52.5 63.5 79.78
53.5 63.5 79.78
54.5 63.5 79.78
55.5 63.5 79.78
56.5 63.5 79.78
57.5 63.5 79.78
58.5 63.5 79.78
59.5 63.5 79.78
60.5 63.5 79.78
61.5 63.5 79.78
62.5 63.5 79.78
63.5 63.5 79.78


==> images/data/scheduling_new_latex.csv <==
-0.5 -0.5 79.78
0.5 -0.5 79.78
1.5 -0.5 79.78
2.5 -0.5 79.78
3.5 -0.5 79.78
4.5 -0.5 79.78
5.5 -0.5 79.78
6.5 -0.5 79.78
7.5 -0.5 79.78
8.5 -0.5 79.78
9.5 -0.5 79.78
10.5 -0.5 79.78
11.5 -0.5 79.78
12.5 -0.5 79.78
13.5 -0.5 79.78
14.5 -0.5 79.78
15.5 -0.5 79.78
16.5 -0.5 79.78
17.5 -0.5 79.78
18.5 -0.5 79.78
19.5 -0.5 79.78
20.5 -0.5 79.78
21.5 -0.5 79.78
22.5 -0.5 79.78
23.5 -0.5 79.78
24.5 -0.5 79.78
25.5 -0.5 79.78
26.5 -0.5 79.78
27.5 -0.5 79.78
28.5 -0.5 79.78
29.5 -0.5 79.78
30.5 -0.5 79.78
31.5 -0.5 79.78
32.5 -0.5 79.78
33.5 -0.5 79.78
34.5 -0.5 79.78
35.5 -0.5 79.78
36.5 -0.5 79.78
37.5 -0.5 79.78
38.5 -0.5 79.78
39.5 -0.5 79.78
40.5 -0.5 79.78
41.5 -0.5 79.78
42.5 -0.5 79.78
43.5 -0.5 79.78
44.5 -0.5 79.78
45.5 -0.5 79.78
46.5 -0.5 79.78
47.5 -0.5 79.78
48.5 -0.5 79.78
49.5 -0.5 79.78
50.5 -0.5 79.78
51.5 -0.5 79.78
52.5 -0.5 79.78
53.5 -0.5 79.78
54.5 -0.5 79.78
55.5 -0.5 79.78
56.5 -0.5 79.78
57.5 -0.5 79.78
58.5 -0.5 79.78
59.5 -0.5 79.78
60.5 -0.5 79.78
61.5 -0.5 79.78
62.5 -0.5 79.78
63.5 -0.5 79.78
-0.5 0.5 79.21
0.5 0.5 79.22
1.5 0.5 79.78
2.5 0.5 79.78
3.5 0.5 79.78
4.5 0.5 79.78
5.5 0.5 79.78
6.5 0.5 79.78
7.5 0.5 79.78
8.5 0.5 79.78
9.5 0.5 79.78
10.5 0.5 79.78
11.5 0.5 79.78
12.5 0.5 79.78
13.5 0.5 79.78
14.5 0.5 79.78
15.5 0.5 79.78
16.5 0.5 79.78
17.5 0.5 79.78
18.5 0.5 79.78
19.5 0.5 79.78
20.5 0.5 79.78
21.5 0.5 79.78
22.5 0.5 79.78
23.5 0.5 79.78
24.5 0.5 79.78
25.5 0.5 79.78
26.5 0.5 79.78
27.5 0.5 79.78
28.5 0.5 79.78
29.5 0.5 79.78
30.5 0.5 79.78
31.5 0.5 79.78
32.5 0.5 79.78
33.5 0.5 79.78
34.5 0.5 79.78
35.5 0.5 79.78
36.5 0.5 79.78
37.5 0.5 79.78
38.5 0.5 79.78
39.5 0.5 79.78
40.5 0.5 79.78
41.5 0.5 79.78
42.5 0.5 79.78
43.5 0.5 79.78
44.5 0.5 79.78
45.5 0.5 79.78
46.5 0.5 79.78
47.5 0.5 79.78
48.5 0.5 79.78
49.5 0.5 79.78
50.5 0.5 79.78
51.5 0.5 79.78
52.5 0.5 79.78
53.5 0.5 79.78
54.5 0.5 79.78
55.5 0.5 79.78
56.5 0.5 79.78
57.5 0.5 79.78
58.5 0.5 79.78
59.5 0.5 79.78
60.5 0.5 79.78
61.5 0.5 79.78
62.5 0.5 79.78
63.5 0.5 79.78
-0.5 1.5 78.82
0.5 1.5 78.78
1.5 1.5 79.19
2.5 1.5 79.78
3.5 1.5 79.78
4.5 1.5 79.78
5.5 1.5 79.78
6.5 1.5 79.78
7.5 1.5 79.78
8.5 1.5 79.78
9.5 1.5 79.78
10.5 1.5 79.78
11.5 1.5 79.78
12.5 1.5 79.78
13.5 1.5 79.78
14.5 1.5 79.78
15.5 1.5 79.78
16.5 1.5 79.78
17.5 1.5 79.78
18.5 1.5 79.78
19.5 1.5 79.78
20.5 1.5 79.78
21.5 1.5 79.78
22.5 1.5 79.78
23.5 1.5 79.78
24.5 1.5 79.78
25.5 1.5 79.78
26.5 1.5 79.78
27.5 1.5 79.78
28.5 1.5 79.78
29.5 1.5 79.78
30.5 1.5 79.78
31.5 1.5 79.78
32.5 1.5 79.78
33.5 1.5 79.78
34.5 1.5 79.78
35.5 1.5 79.78
36.5 1.5 79.78
37.5 1.5 79.78
38.5 1.5 79.78
39.5 1.5 79.78
40.5 1.5 79.78
41.5 1.5 79.78
42.5 1.5 79.78
43.5 1.5 79.78
44.5 1.5 79.78
45.5 1.5 79.78
46.5 1.5 79.78
47.5 1.5 79.78
48.5 1.5 79.78
49.5 1.5 79.78
50.5 1.5 79.78
51.5 1.5 79.78
52.5 1.5 79.78
53.5 1.5 79.78
54.5 1.5 79.78
55.5 1.5 79.78
56.5 1.5 79.78
57.5 1.5 79.78
58.5 1.5 79.78
59.5 1.5 79.78
60.5 1.5 79.78
61.5 1.5 79.78
62.5 1.5 79.78
63.5 1.5 79.78
-0.5 2.5 77.51
0.5 2.5 77.61
1.5 2.5 78.42
2.5 2.5 77.81
3.5 2.5 79.78
4.5 2.5 79.78
5.5 2.5 79.78
6.5 2.5 79.78
7.5 2.5 79.78
8.5 2.5 79.78
9.5 2.5 79.78
10.5 2.5 79.78
11.5 2.5 79.78
12.5 2.5 79.78
13.5 2.5 79.78
14.5 2.5 79.78
15.5 2.5 79.78
16.5 2.5 79.78
17.5 2.5 79.78
18.5 2.5 79.78
19.5 2.5 79.78
20.5 2.5 79.78
21.5 2.5 79.78
22.5 2.5 79.78
23.5 2.5 79.78
24.5 2.5 79.78
25.5 2.5 79.78
26.5 2.5 79.78
27.5 2.5 79.78
28.5 2.5 79.78
29.5 2.5 79.78
30.5 2.5 79.78
31.5 2.5 79.78
32.5 2.5 79.78
33.5 2.5 79.78
34.5 2.5 79.78
35.5 2.5 79.78
36.5 2.5 79.78
37.5 2.5 79.78
38.5 2.5 79.78
39.5 2.5 79.78
40.5 2.5 79.78
41.5 2.5 79.78
42.5 2.5 79.78
43.5 2.5 79.78
44.5 2.5 79.78
45.5 2.5 79.78
46.5 2.5 79.78
47.5 2.5 79.78
48.5 2.5 79.78
49.5 2.5 79.78
50.5 2.5 79.78
51.5 2.5 79.78
52.5 2.5 79.78
53.5 2.5 79.78
54.5 2.5 79.78
55.5 2.5 79.78
56.5 2.5 79.78
57.5 2.5 79.78
58.5 2.5 79.78
59.5 2.5 79.78
60.5 2.5 79.78
61.5 2.5 79.78
62.5 2.5 79.78
63.5 2.5 79.78
-0.5 3.5 79.00
0.5 3.5 79.37
1.5 3.5 79.10
2.5 3.5 77.21
3.5 3.5 79.24
4.5 3.5 79.78
5.5 3.5 79.78
6.5 3.5 79.78
7.5 3.5 79.78
8.5 3.5 79.78
9.5 3.5 79.78
10.5 3.5 79.78
11.5 3.5 79.78
12.5 3.5 79.78
13.5 3.5 79.78
14.5 3.5 79.78
15.5 3.5 79.78
16.5 3.5 79.78
17.5 3.5 79.78
18.5 3.5 79.78
19.5 3.5 79.78
20.5 3.5 79.78
21.5 3.5 79.78
22.5 3.5 79.78
23.5 3.5 79.78
24.5 3.5 79.78
25.5 3.5 79.78
26.5 3.5 79.78
27.5 3.5 79.78
28.5 3.5 79.78
29.5 3.5 79.78
30.5 3.5 79.78
31.5 3.5 79.78
32.5 3.5 79.78
33.5 3.5 79.78
34.5 3.5 79.78
35.5 3.5 79.78
36.5 3.5 79.78
37.5 3.5 79.78
38.5 3.5 79.78
39.5 3.5 79.78
40.5 3.5 79.78
41.5 3.5 79.78
42.5 3.5 79.78
43.5 3.5 79.78
44.5 3.5 79.78
45.5 3.5 79.78
46.5 3.5 79.78
47.5 3.5 79.78
48.5 3.5 79.78
49.5 3.5 79.78
50.5 3.5 79.78
51.5 3.5 79.78
52.5 3.5 79.78
53.5 3.5 79.78
54.5 3.5 79.78
55.5 3.5 79.78
56.5 3.5 79.78
57.5 3.5 79.78
58.5 3.5 79.78
59.5 3.5 79.78
60.5 3.5 79.78
61.5 3.5 79.78
62.5 3.5 79.78
63.5 3.5 79.78
-0.5 4.5 78.74
0.5 4.5 78.99
1.5 4.5 78.60
2.5 4.5 77.46
3.5 4.5 79.05
4.5 4.5 79.08
5.5 4.5 79.78
6.5 4.5 79.78
7.5 4.5 79.78
8.5 4.5 79.78
9.5 4.5 79.78
10.5 4.5 79.78
11.5 4.5 79.78
12.5 4.5 79.78
13.5 4.5 79.78
14.5 4.5 79.78
15.5 4.5 79.78
16.5 4.5 79.78
17.5 4.5 79.78
18.5 4.5 79.78
19.5 4.5 79.78
20.5 4.5 79.78
21.5 4.5 79.78
22.5 4.5 79.78
23.5 4.5 79.78
24.5 4.5 79.78
25.5 4.5 79.78
26.5 4.5 79.78
27.5 4.5 79.78
28.5 4.5 79.78
29.5 4.5 79.78
30.5 4.5 79.78
31.5 4.5 79.78
32.5 4.5 79.78
33.5 4.5 79.78
34.5 4.5 79.78
35.5 4.5 79.78
36.5 4.5 79.78
37.5 4.5 79.78
38.5 4.5 79.78
39.5 4.5 79.78
40.5 4.5 79.78
41.5 4.5 79.78
42.5 4.5 79.78
43.5 4.5 79.78
44.5 4.5 79.78
45.5 4.5 79.78
46.5 4.5 79.78
47.5 4.5 79.78
48.5 4.5 79.78
49.5 4.5 79.78
50.5 4.5 79.78
51.5 4.5 79.78
52.5 4.5 79.78
53.5 4.5 79.78
54.5 4.5 79.78
55.5 4.5 79.78
56.5 4.5 79.78
57.5 4.5 79.78
58.5 4.5 79.78
59.5 4.5 79.78
60.5 4.5 79.78
61.5 4.5 79.78
62.5 4.5 79.78
63.5 4.5 79.78
-0.5 5.5 78.99
0.5 5.5 79.32
1.5 5.5 79.11
2.5 5.5 77.82
3.5 5.5 79.21
4.5 5.5 79.27
5.5 5.5 79.12
6.5 5.5 79.78
7.5 5.5 79.78
8.5 5.5 79.78
9.5 5.5 79.78
10.5 5.5 79.78
11.5 5.5 79.78
12.5 5.5 79.78
13.5 5.5 79.78
14.5 5.5 79.78
15.5 5.5 79.78
16.5 5.5 79.78
17.5 5.5 79.78
18.5 5.5 79.78
19.5 5.5 79.78
20.5 5.5 79.78
21.5 5.5 79.78
22.5 5.5 79.78
23.5 5.5 79.78
24.5 5.5 79.78
25.5 5.5 79.78
26.5 5.5 79.78
27.5 5.5 79.78
28.5 5.5 79.78
29.5 5.5 79.78
30.5 5.5 79.78
31.5 5.5 79.78
32.5 5.5 79.78
33.5 5.5 79.78
34.5 5.5 79.78
35.5 5.5 79.78
36.5 5.5 79.78
37.5 5.5 79.78
38.5 5.5 79.78
39.5 5.5 79.78
40.5 5.5 79.78
41.5 5.5 79.78
42.5 5.5 79.78
43.5 5.5 79.78
44.5 5.5 79.78
45.5 5.5 79.78
46.5 5.5 79.78
47.5 5.5 79.78
48.5 5.5 79.78
49.5 5.5 79.78
50.5 5.5 79.78
51.5 5.5 79.78
52.5 5.5 79.78
53.5 5.5 79.78
54.5 5.5 79.78
55.5 5.5 79.78
56.5 5.5 79.78
57.5 5.5 79.78
58.5 5.5 79.78
59.5 5.5 79.78
60.5 5.5 79.78
61.5 5.5 79.78
62.5 5.5 79.78
63.5 5.5 79.78
-0.5 6.5 78.29
0.5 6.5 79.11
1.5 6.5 78.81
2.5 6.5 78.09
3.5 6.5 78.70
4.5 6.5 79.10
5.5 6.5 79.29
6.5 6.5 78.43
7.5 6.5 79.78
8.5 6.5 79.78
9.5 6.5 79.78
10.5 6.5 79.78
11.5 6.5 79.78
12.5 6.5 79.78
13.5 6.5 79.78
14.5 6.5 79.78
15.5 6.5 79.78
16.5 6.5 79.78
17.5 6.5 79.78
18.5 6.5 79.78
19.5 6.5 79.78
20.5 6.5 79.78
21.5 6.5 79.78
22.5 6.5 79.78
23.5 6.5 79.78
24.5 6.5 79.78
25.5 6.5 79.78
26.5 6.5 79.78
27.5 6.5 79.78
28.5 6.5 79.78
29.5 6.5 79.78
30.5 6.5 79.78
31.5 6.5 79.78
32.5 6.5 79.78
33.5 6.5 79.78
34.5 6.5 79.78
35.5 6.5 79.78
36.5 6.5 79.78
37.5 6.5 79.78
38.5 6.5 79.78
39.5 6.5 79.78
40.5 6.5 79.78
41.5 6.5 79.78
42.5 6.5 79.78
43.5 6.5 79.78
44.5 6.5 79.78
45.5 6.5 79.78
46.5 6.5 79.78
47.5 6.5 79.78
48.5 6.5 79.78
49.5 6.5 79.78
50.5 6.5 79.78
51.5 6.5 79.78
52.5 6.5 79.78
53.5 6.5 79.78
54.5 6.5 79.78
55.5 6.5 79.78
56.5 6.5 79.78
57.5 6.5 79.78
58.5 6.5 79.78
59.5 6.5 79.78
60.5 6.5 79.78
61.5 6.5 79.78
62.5 6.5 79.78
63.5 6.5 79.78
-0.5 7.5 77.64
0.5 7.5 77.80
1.5 7.5 77.93
2.5 7.5 77.50
3.5 7.5 77.11
4.5 7.5 78.36
5.5 7.5 77.81
6.5 7.5 77.88
7.5 7.5 77.39
8.5 7.5 79.78
9.5 7.5 79.78
10.5 7.5 79.78
11.5 7.5 79.78
12.5 7.5 79.78
13.5 7.5 79.78
14.5 7.5 79.78
15.5 7.5 79.78
16.5 7.5 79.78
17.5 7.5 79.78
18.5 7.5 79.78
19.5 7.5 79.78
20.5 7.5 79.78
21.5 7.5 79.78
22.5 7.5 79.78
23.5 7.5 79.78
24.5 7.5 79.78
25.5 7.5 79.78
26.5 7.5 79.78
27.5 7.5 79.78
28.5 7.5 79.78
29.5 7.5 79.78
30.5 7.5 79.78
31.5 7.5 79.78
32.5 7.5 79.78
33.5 7.5 79.78
34.5 7.5 79.78
35.5 7.5 79.78
36.5 7.5 79.78
37.5 7.5 79.78
38.5 7.5 79.78
39.5 7.5 79.78
40.5 7.5 79.78
41.5 7.5 79.78
42.5 7.5 79.78
43.5 7.5 79.78
44.5 7.5 79.78
45.5 7.5 79.78
46.5 7.5 79.78
47.5 7.5 79.78
48.5 7.5 79.78
49.5 7.5 79.78
50.5 7.5 79.78
51.5 7.5 79.78
52.5 7.5 79.78
53.5 7.5 79.78
54.5 7.5 79.78
55.5 7.5 79.78
56.5 7.5 79.78
57.5 7.5 79.78
58.5 7.5 79.78
59.5 7.5 79.78
60.5 7.5 79.78
61.5 7.5 79.78
62.5 7.5 79.78
63.5 7.5 79.78
-0.5 8.5 78.84
0.5 8.5 78.80
1.5 8.5 78.57
2.5 8.5 77.12
3.5 8.5 78.82
4.5 8.5 79.34
5.5 8.5 78.99
6.5 8.5 78.65
7.5 8.5 77.56
8.5 8.5 79.03
9.5 8.5 79.78
10.5 8.5 79.78
11.5 8.5 79.78
12.5 8.5 79.78
13.5 8.5 79.78
14.5 8.5 79.78
15.5 8.5 79.78
16.5 8.5 79.78
17.5 8.5 79.78
18.5 8.5 79.78
19.5 8.5 79.78
20.5 8.5 79.78
21.5 8.5 79.78
22.5 8.5 79.78
23.5 8.5 79.78
24.5 8.5 79.78
25.5 8.5 79.78
26.5 8.5 79.78
27.5 8.5 79.78
28.5 8.5 79.78
29.5 8.5 79.78
30.5 8.5 79.78
31.5 8.5 79.78
32.5 8.5 79.78
33.5 8.5 79.78
34.5 8.5 79.78
35.5 8.5 79.78
36.5 8.5 79.78
37.5 8.5 79.78
38.5 8.5 79.78
39.5 8.5 79.78
40.5 8.5 79.78
41.5 8.5 79.78
42.5 8.5 79.78
43.5 8.5 79.78
44.5 8.5 79.78
45.5 8.5 79.78
46.5 8.5 79.78
47.5 8.5 79.78
48.5 8.5 79.78
49.5 8.5 79.78
50.5 8.5 79.78
51.5 8.5 79.78
52.5 8.5 79.78
53.5 8.5 79.78
54.5 8.5 79.78
55.5 8.5 79.78
56.5 8.5 79.78
57.5 8.5 79.78
58.5 8.5 79.78
59.5 8.5 79.78
60.5 8.5 79.78
61.5 8.5 79.78
62.5 8.5 79.78
63.5 8.5 79.78
-0.5 9.5 78.53
0.5 9.5 78.53
1.5 9.5 79.05
2.5 9.5 77.31
3.5 9.5 78.79
4.5 9.5 78.99
5.5 9.5 79.24
6.5 9.5 78.83
7.5 9.5 77.20
8.5 9.5 78.90
9.5 9.5 79.00
10.5 9.5 79.78
11.5 9.5 79.78
12.5 9.5 79.78
13.5 9.5 79.78
14.5 9.5 79.78
15.5 9.5 79.78
16.5 9.5 79.78
17.5 9.5 79.78
18.5 9.5 79.78
19.5 9.5 79.78
20.5 9.5 79.78
21.5 9.5 79.78
22.5 9.5 79.78
23.5 9.5 79.78
24.5 9.5 79.78
25.5 9.5 79.78
26.5 9.5 79.78
27.5 9.5 79.78
28.5 9.5 79.78
29.5 9.5 79.78
30.5 9.5 79.78
31.5 9.5 79.78
32.5 9.5 79.78
33.5 9.5 79.78
34.5 9.5 79.78
35.5 9.5 79.78
36.5 9.5 79.78
37.5 9.5 79.78
38.5 9.5 79.78
39.5 9.5 79.78
40.5 9.5 79.78
41.5 9.5 79.78
42.5 9.5 79.78
43.5 9.5 79.78
44.5 9.5 79.78
45.5 9.5 79.78
46.5 9.5 79.78
47.5 9.5 79.78
48.5 9.5 79.78
49.5 9.5 79.78
50.5 9.5 79.78
51.5 9.5 79.78
52.5 9.5 79.78
53.5 9.5 79.78
54.5 9.5 79.78
55.5 9.5 79.78
56.5 9.5 79.78
57.5 9.5 79.78
58.5 9.5 79.78
59.5 9.5 79.78
60.5 9.5 79.78
61.5 9.5 79.78
62.5 9.5 79.78
63.5 9.5 79.78
-0.5 10.5 79.08
0.5 10.5 79.18
1.5 10.5 79.23
2.5 10.5 77.35
3.5 10.5 78.76
4.5 10.5 79.10
5.5 10.5 78.81
6.5 10.5 78.81
7.5 10.5 77.33
8.5 10.5 78.77
9.5 10.5 79.12
10.5 10.5 79.24
11.5 10.5 79.78
12.5 10.5 79.78
13.5 10.5 79.78
14.5 10.5 79.78
15.5 10.5 79.78
16.5 10.5 79.78
17.5 10.5 79.78
18.5 10.5 79.78
19.5 10.5 79.78
20.5 10.5 79.78
21.5 10.5 79.78
22.5 10.5 79.78
23.5 10.5 79.78
24.5 10.5 79.78
25.5 10.5 79.78
26.5 10.5 79.78
27.5 10.5 79.78
28.5 10.5 79.78
29.5 10.5 79.78
30.5 10.5 79.78
31.5 10.5 79.78
32.5 10.5 79.78
33.5 10.5 79.78
34.5 10.5 79.78
35.5 10.5 79.78
36.5 10.5 79.78
37.5 10.5 79.78
38.5 10.5 79.78
39.5 10.5 79.78
40.5 10.5 79.78
41.5 10.5 79.78
42.5 10.5 79.78
43.5 10.5 79.78
44.5 10.5 79.78
45.5 10.5 79.78
46.5 10.5 79.78
47.5 10.5 79.78
48.5 10.5 79.78
49.5 10.5 79.78
50.5 10.5 79.78
51.5 10.5 79.78
52.5 10.5 79.78
53.5 10.5 79.78
54.5 10.5 79.78
55.5 10.5 79.78
56.5 10.5 79.78
57.5 10.5 79.78
58.5 10.5 79.78
59.5 10.5 79.78
60.5 10.5 79.78
61.5 10.5 79.78
62.5 10.5 79.78
63.5 10.5 79.78
-0.5 11.5 78.99
0.5 11.5 78.86
1.5 11.5 79.02
2.5 11.5 77.09
3.5 11.5 79.09
4.5 11.5 78.67
5.5 11.5 79.23
6.5 11.5 79.09
7.5 11.5 78.23
8.5 11.5 78.83
9.5 11.5 78.85
10.5 11.5 79.05
11.5 11.5 78.51
12.5 11.5 79.78
13.5 11.5 79.78
14.5 11.5 79.78
15.5 11.5 79.78
16.5 11.5 79.78
17.5 11.5 79.78
18.5 11.5 79.78
19.5 11.5 79.78
20.5 11.5 79.78
21.5 11.5 79.78
22.5 11.5 79.78
23.5 11.5 79.78
24.5 11.5 79.78
25.5 11.5 79.78
26.5 11.5 79.78
27.5 11.5 79.78
28.5 11.5 79.78
29.5 11.5 79.78
30.5 11.5 79.78
31.5 11.5 79.78
32.5 11.5 79.78
33.5 11.5 79.78
34.5 11.5 79.78
35.5 11.5 79.78
36.5 11.5 79.78
37.5 11.5 79.78
38.5 11.5 79.78
39.5 11.5 79.78
40.5 11.5 79.78
41.5 11.5 79.78
42.5 11.5 79.78
43.5 11.5 79.78
44.5 11.5 79.78
45.5 11.5 79.78
46.5 11.5 79.78
47.5 11.5 79.78
48.5 11.5 79.78
49.5 11.5 79.78
50.5 11.5 79.78
51.5 11.5 79.78
52.5 11.5 79.78
53.5 11.5 79.78
54.5 11.5 79.78
55.5 11.5 79.78
56.5 11.5 79.78
57.5 11.5 79.78
58.5 11.5 79.78
59.5 11.5 79.78
60.5 11.5 79.78
61.5 11.5 79.78
62.5 11.5 79.78
63.5 11.5 79.78
-0.5 12.5 78.89
0.5 12.5 79.10
1.5 12.5 78.92
2.5 12.5 77.26
3.5 12.5 78.89
4.5 12.5 78.96
5.5 12.5 78.95
6.5 12.5 78.86
7.5 12.5 77.92
8.5 12.5 79.10
9.5 12.5 79.27
10.5 12.5 79.08
11.5 12.5 78.94
12.5 12.5 79.07
13.5 12.5 79.78
14.5 12.5 79.78
15.5 12.5 79.78
16.5 12.5 79.78
17.5 12.5 79.78
18.5 12.5 79.78
19.5 12.5 79.78
20.5 12.5 79.78
21.5 12.5 79.78
22.5 12.5 79.78
23.5 12.5 79.78
24.5 12.5 79.78
25.5 12.5 79.78
26.5 12.5 79.78
27.5 12.5 79.78
28.5 12.5 79.78
29.5 12.5 79.78
30.5 12.5 79.78
31.5 12.5 79.78
32.5 12.5 79.78
33.5 12.5 79.78
34.5 12.5 79.78
35.5 12.5 79.78
36.5 12.5 79.78
37.5 12.5 79.78
38.5 12.5 79.78
39.5 12.5 79.78
40.5 12.5 79.78
41.5 12.5 79.78
42.5 12.5 79.78
43.5 12.5 79.78
44.5 12.5 79.78
45.5 12.5 79.78
46.5 12.5 79.78
47.5 12.5 79.78
48.5 12.5 79.78
49.5 12.5 79.78
50.5 12.5 79.78
51.5 12.5 79.78
52.5 12.5 79.78
53.5 12.5 79.78
54.5 12.5 79.78
55.5 12.5 79.78
56.5 12.5 79.78
57.5 12.5 79.78
58.5 12.5 79.78
59.5 12.5 79.78
60.5 12.5 79.78
61.5 12.5 79.78
62.5 12.5 79.78
63.5 12.5 79.78
-0.5 13.5 78.52
0.5 13.5 78.98
1.5 13.5 78.71
2.5 13.5 76.72
3.5 13.5 78.94
4.5 13.5 79.04
5.5 13.5 78.98
6.5 13.5 78.69
7.5 13.5 75.71
8.5 13.5 78.67
9.5 13.5 78.98
10.5 13.5 79.11
11.5 13.5 78.84
12.5 13.5 78.50
13.5 13.5 78.67
14.5 13.5 79.78
15.5 13.5 79.78
16.5 13.5 79.78
17.5 13.5 79.78
18.5 13.5 79.78
19.5 13.5 79.78
20.5 13.5 79.78
21.5 13.5 79.78
22.5 13.5 79.78
23.5 13.5 79.78
24.5 13.5 79.78
25.5 13.5 79.78
26.5 13.5 79.78
27.5 13.5 79.78
28.5 13.5 79.78
29.5 13.5 79.78
30.5 13.5 79.78
31.5 13.5 79.78
32.5 13.5 79.78
33.5 13.5 79.78
34.5 13.5 79.78
35.5 13.5 79.78
36.5 13.5 79.78
37.5 13.5 79.78
38.5 13.5 79.78
39.5 13.5 79.78
40.5 13.5 79.78
41.5 13.5 79.78
42.5 13.5 79.78
43.5 13.5 79.78
44.5 13.5 79.78
45.5 13.5 79.78
46.5 13.5 79.78
47.5 13.5 79.78
48.5 13.5 79.78
49.5 13.5 79.78
50.5 13.5 79.78
51.5 13.5 79.78
52.5 13.5 79.78
53.5 13.5 79.78
54.5 13.5 79.78
55.5 13.5 79.78
56.5 13.5 79.78
57.5 13.5 79.78
58.5 13.5 79.78
59.5 13.5 79.78
60.5 13.5 79.78
61.5 13.5 79.78
62.5 13.5 79.78
63.5 13.5 79.78
-0.5 14.5 78.47
0.5 14.5 79.11
1.5 14.5 78.97
2.5 14.5 77.74
3.5 14.5 78.76
4.5 14.5 78.69
5.5 14.5 79.14
6.5 14.5 78.99
7.5 14.5 77.86
8.5 14.5 78.74
9.5 14.5 78.65
10.5 14.5 78.75
11.5 14.5 79.18
12.5 14.5 78.53
13.5 14.5 78.72
14.5 14.5 79.04
15.5 14.5 79.78
16.5 14.5 79.78
17.5 14.5 79.78
18.5 14.5 79.78
19.5 14.5 79.78
20.5 14.5 79.78
21.5 14.5 79.78
22.5 14.5 79.78
23.5 14.5 79.78
24.5 14.5 79.78
25.5 14.5 79.78
26.5 14.5 79.78
27.5 14.5 79.78
28.5 14.5 79.78
29.5 14.5 79.78
30.5 14.5 79.78
31.5 14.5 79.78
32.5 14.5 79.78
33.5 14.5 79.78
34.5 14.5 79.78
35.5 14.5 79.78
36.5 14.5 79.78
37.5 14.5 79.78
38.5 14.5 79.78
39.5 14.5 79.78
40.5 14.5 79.78
41.5 14.5 79.78
42.5 14.5 79.78
43.5 14.5 79.78
44.5 14.5 79.78
45.5 14.5 79.78
46.5 14.5 79.78
47.5 14.5 79.78
48.5 14.5 79.78
49.5 14.5 79.78
50.5 14.5 79.78
51.5 14.5 79.78
52.5 14.5 79.78
53.5 14.5 79.78
54.5 14.5 79.78
55.5 14.5 79.78
56.5 14.5 79.78
57.5 14.5 79.78
58.5 14.5 79.78
59.5 14.5 79.78
60.5 14.5 79.78
61.5 14.5 79.78
62.5 14.5 79.78
63.5 14.5 79.78
-0.5 15.5 78.06
0.5 15.5 78.11
1.5 15.5 78.18
2.5 15.5 73.95
3.5 15.5 77.81
4.5 15.5 78.35
5.5 15.5 78.56
6.5 15.5 78.25
7.5 15.5 77.52
8.5 15.5 78.34
9.5 15.5 78.17
10.5 15.5 78.27
11.5 15.5 78.14
12.5 15.5 78.39
13.5 15.5 77.71
14.5 15.5 77.64
15.5 15.5 77.71
16.5 15.5 79.78
17.5 15.5 79.78
18.5 15.5 79.78
19.5 15.5 79.78
20.5 15.5 79.78
21.5 15.5 79.78
22.5 15.5 79.78
23.5 15.5 79.78
24.5 15.5 79.78
25.5 15.5 79.78
26.5 15.5 79.78
27.5 15.5 79.78
28.5 15.5 79.78
29.5 15.5 79.78
30.5 15.5 79.78
31.5 15.5 79.78
32.5 15.5 79.78
33.5 15.5 79.78
34.5 15.5 79.78
35.5 15.5 79.78
36.5 15.5 79.78
37.5 15.5 79.78
38.5 15.5 79.78
39.5 15.5 79.78
40.5 15.5 79.78
41.5 15.5 79.78
42.5 15.5 79.78
43.5 15.5 79.78
44.5 15.5 79.78
45.5 15.5 79.78
46.5 15.5 79.78
47.5 15.5 79.78
48.5 15.5 79.78
49.5 15.5 79.78
50.5 15.5 79.78
51.5 15.5 79.78
52.5 15.5 79.78
53.5 15.5 79.78
54.5 15.5 79.78
55.5 15.5 79.78
56.5 15.5 79.78
57.5 15.5 79.78
58.5 15.5 79.78
59.5 15.5 79.78
60.5 15.5 79.78
61.5 15.5 79.78
62.5 15.5 79.78
63.5 15.5 79.78
-0.5 16.5 78.45
0.5 16.5 78.61
1.5 16.5 79.11
2.5 16.5 76.95
3.5 16.5 79.00
4.5 16.5 78.92
5.5 16.5 79.12
6.5 16.5 78.71
7.5 16.5 77.73
8.5 16.5 78.50
9.5 16.5 78.69
10.5 16.5 78.95
11.5 16.5 78.68
12.5 16.5 78.64
13.5 16.5 78.27
14.5 16.5 78.60
15.5 16.5 77.65
16.5 16.5 78.64
17.5 16.5 79.78
18.5 16.5 79.78
19.5 16.5 79.78
20.5 16.5 79.78
21.5 16.5 79.78
22.5 16.5 79.78
23.5 16.5 79.78
24.5 16.5 79.78
25.5 16.5 79.78
26.5 16.5 79.78
27.5 16.5 79.78
28.5 16.5 79.78
29.5 16.5 79.78
30.5 16.5 79.78
31.5 16.5 79.78
32.5 16.5 79.78
33.5 16.5 79.78
34.5 16.5 79.78
35.5 16.5 79.78
36.5 16.5 79.78
37.5 16.5 79.78
38.5 16.5 79.78
39.5 16.5 79.78
40.5 16.5 79.78
41.5 16.5 79.78
42.5 16.5 79.78
43.5 16.5 79.78
44.5 16.5 79.78
45.5 16.5 79.78
46.5 16.5 79.78
47.5 16.5 79.78
48.5 16.5 79.78
49.5 16.5 79.78
50.5 16.5 79.78
51.5 16.5 79.78
52.5 16.5 79.78
53.5 16.5 79.78
54.5 16.5 79.78
55.5 16.5 79.78
56.5 16.5 79.78
57.5 16.5 79.78
58.5 16.5 79.78
59.5 16.5 79.78
60.5 16.5 79.78
61.5 16.5 79.78
62.5 16.5 79.78
63.5 16.5 79.78
-0.5 17.5 78.50
0.5 17.5 79.29
1.5 17.5 79.13
2.5 17.5 77.95
3.5 17.5 79.28
4.5 17.5 79.18
5.5 17.5 79.07
6.5 17.5 78.82
7.5 17.5 77.65
8.5 17.5 78.96
9.5 17.5 79.11
10.5 17.5 78.42
11.5 17.5 79.02
12.5 17.5 78.94
13.5 17.5 78.62
14.5 17.5 79.10
15.5 17.5 78.05
16.5 17.5 78.75
17.5 17.5 79.13
18.5 17.5 79.78
19.5 17.5 79.78
20.5 17.5 79.78
21.5 17.5 79.78
22.5 17.5 79.78
23.5 17.5 79.78
24.5 17.5 79.78
25.5 17.5 79.78
26.5 17.5 79.78
27.5 17.5 79.78
28.5 17.5 79.78
29.5 17.5 79.78
30.5 17.5 79.78
31.5 17.5 79.78
32.5 17.5 79.78
33.5 17.5 79.78
34.5 17.5 79.78
35.5 17.5 79.78
36.5 17.5 79.78
37.5 17.5 79.78
38.5 17.5 79.78
39.5 17.5 79.78
40.5 17.5 79.78
41.5 17.5 79.78
42.5 17.5 79.78
43.5 17.5 79.78
44.5 17.5 79.78
45.5 17.5 79.78
46.5 17.5 79.78
47.5 17.5 79.78
48.5 17.5 79.78
49.5 17.5 79.78
50.5 17.5 79.78
51.5 17.5 79.78
52.5 17.5 79.78
53.5 17.5 79.78
54.5 17.5 79.78
55.5 17.5 79.78
56.5 17.5 79.78
57.5 17.5 79.78
58.5 17.5 79.78
59.5 17.5 79.78
60.5 17.5 79.78
61.5 17.5 79.78
62.5 17.5 79.78
63.5 17.5 79.78
-0.5 18.5 77.83
0.5 18.5 78.48
1.5 18.5 78.30
2.5 18.5 76.28
3.5 18.5 78.49
4.5 18.5 77.83
5.5 18.5 78.37
6.5 18.5 78.15
7.5 18.5 77.86
8.5 18.5 78.45
9.5 18.5 78.42
10.5 18.5 78.24
11.5 18.5 78.41
12.5 18.5 77.82
13.5 18.5 78.16
14.5 18.5 78.33
15.5 18.5 77.25
16.5 18.5 78.15
17.5 18.5 78.54
18.5 18.5 78.40
19.5 18.5 79.78
20.5 18.5 79.78
21.5 18.5 79.78
22.5 18.5 79.78
23.5 18.5 79.78
24.5 18.5 79.78
25.5 18.5 79.78
26.5 18.5 79.78
27.5 18.5 79.78
28.5 18.5 79.78
29.5 18.5 79.78
30.5 18.5 79.78
31.5 18.5 79.78
32.5 18.5 79.78
33.5 18.5 79.78
34.5 18.5 79.78
35.5 18.5 79.78
36.5 18.5 79.78
37.5 18.5 79.78
38.5 18.5 79.78
39.5 18.5 79.78
40.5 18.5 79.78
41.5 18.5 79.78
42.5 18.5 79.78
43.5 18.5 79.78
44.5 18.5 79.78
45.5 18.5 79.78
46.5 18.5 79.78
47.5 18.5 79.78
48.5 18.5 79.78
49.5 18.5 79.78
50.5 18.5 79.78
51.5 18.5 79.78
52.5 18.5 79.78
53.5 18.5 79.78
54.5 18.5 79.78
55.5 18.5 79.78
56.5 18.5 79.78
57.5 18.5 79.78
58.5 18.5 79.78
59.5 18.5 79.78
60.5 18.5 79.78
61.5 18.5 79.78
62.5 18.5 79.78
63.5 18.5 79.78
-0.5 19.5 78.58
0.5 19.5 78.86
1.5 19.5 78.52
2.5 19.5 77.29
3.5 19.5 78.90
4.5 19.5 78.81
5.5 19.5 79.01
6.5 19.5 79.07
7.5 19.5 77.96
8.5 19.5 78.84
9.5 19.5 78.77
10.5 19.5 79.00
11.5 19.5 78.96
12.5 19.5 78.89
13.5 19.5 78.48
14.5 19.5 78.43
15.5 19.5 78.39
16.5 19.5 78.25
17.5 19.5 78.86
18.5 19.5 77.77
19.5 19.5 78.76
20.5 19.5 79.78
21.5 19.5 79.78
22.5 19.5 79.78
23.5 19.5 79.78
24.5 19.5 79.78
25.5 19.5 79.78
26.5 19.5 79.78
27.5 19.5 79.78
28.5 19.5 79.78
29.5 19.5 79.78
30.5 19.5 79.78
31.5 19.5 79.78
32.5 19.5 79.78
33.5 19.5 79.78
34.5 19.5 79.78
35.5 19.5 79.78
36.5 19.5 79.78
37.5 19.5 79.78
38.5 19.5 79.78
39.5 19.5 79.78
40.5 19.5 79.78
41.5 19.5 79.78
42.5 19.5 79.78
43.5 19.5 79.78
44.5 19.5 79.78
45.5 19.5 79.78
46.5 19.5 79.78
47.5 19.5 79.78
48.5 19.5 79.78
49.5 19.5 79.78
50.5 19.5 79.78
51.5 19.5 79.78
52.5 19.5 79.78
53.5 19.5 79.78
54.5 19.5 79.78
55.5 19.5 79.78
56.5 19.5 79.78
57.5 19.5 79.78
58.5 19.5 79.78
59.5 19.5 79.78
60.5 19.5 79.78
61.5 19.5 79.78
62.5 19.5 79.78
63.5 19.5 79.78
-0.5 20.5 78.98
0.5 20.5 78.62
1.5 20.5 78.79
2.5 20.5 77.25
3.5 20.5 78.99
4.5 20.5 79.12
5.5 20.5 79.11
6.5 20.5 78.59
7.5 20.5 77.21
8.5 20.5 79.06
9.5 20.5 78.78
10.5 20.5 78.73
11.5 20.5 78.97
12.5 20.5 78.97
13.5 20.5 78.64
14.5 20.5 78.46
15.5 20.5 78.13
16.5 20.5 78.75
17.5 20.5 78.75
18.5 20.5 78.57
19.5 20.5 78.97
20.5 20.5 78.80
21.5 20.5 79.78
22.5 20.5 79.78
23.5 20.5 79.78
24.5 20.5 79.78
25.5 20.5 79.78
26.5 20.5 79.78
27.5 20.5 79.78
28.5 20.5 79.78
29.5 20.5 79.78
30.5 20.5 79.78
31.5 20.5 79.78
32.5 20.5 79.78
33.5 20.5 79.78
34.5 20.5 79.78
35.5 20.5 79.78
36.5 20.5 79.78
37.5 20.5 79.78
38.5 20.5 79.78
39.5 20.5 79.78
40.5 20.5 79.78
41.5 20.5 79.78
42.5 20.5 79.78
43.5 20.5 79.78
44.5 20.5 79.78
45.5 20.5 79.78
46.5 20.5 79.78
47.5 20.5 79.78
48.5 20.5 79.78
49.5 20.5 79.78
50.5 20.5 79.78
51.5 20.5 79.78
52.5 20.5 79.78
53.5 20.5 79.78
54.5 20.5 79.78
55.5 20.5 79.78
56.5 20.5 79.78
57.5 20.5 79.78
58.5 20.5 79.78
59.5 20.5 79.78
60.5 20.5 79.78
61.5 20.5 79.78
62.5 20.5 79.78
63.5 20.5 79.78
-0.5 21.5 79.13
0.5 21.5 78.78
1.5 21.5 78.74
2.5 21.5 77.22
3.5 21.5 79.02
4.5 21.5 79.06
5.5 21.5 79.24
6.5 21.5 79.31
7.5 21.5 78.17
8.5 21.5 79.10
9.5 21.5 78.87
10.5 21.5 79.03
11.5 21.5 78.95
12.5 21.5 78.59
13.5 21.5 78.92
14.5 21.5 79.07
15.5 21.5 78.41
16.5 21.5 79.17
17.5 21.5 79.00
18.5 21.5 78.49
19.5 21.5 79.08
20.5 21.5 78.94
21.5 21.5 79.00
22.5 21.5 79.78
23.5 21.5 79.78
24.5 21.5 79.78
25.5 21.5 79.78
26.5 21.5 79.78
27.5 21.5 79.78
28.5 21.5 79.78
29.5 21.5 79.78
30.5 21.5 79.78
31.5 21.5 79.78
32.5 21.5 79.78
33.5 21.5 79.78
34.5 21.5 79.78
35.5 21.5 79.78
36.5 21.5 79.78
37.5 21.5 79.78
38.5 21.5 79.78
39.5 21.5 79.78
40.5 21.5 79.78
41.5 21.5 79.78
42.5 21.5 79.78
43.5 21.5 79.78
44.5 21.5 79.78
45.5 21.5 79.78
46.5 21.5 79.78
47.5 21.5 79.78
48.5 21.5 79.78
49.5 21.5 79.78
50.5 21.5 79.78
51.5 21.5 79.78
52.5 21.5 79.78
53.5 21.5 79.78
54.5 21.5 79.78
55.5 21.5 79.78
56.5 21.5 79.78
57.5 21.5 79.78
58.5 21.5 79.78
59.5 21.5 79.78
60.5 21.5 79.78
61.5 21.5 79.78
62.5 21.5 79.78
63.5 21.5 79.78
-0.5 22.5 78.74
0.5 22.5 78.80
1.5 22.5 78.90
2.5 22.5 77.30
3.5 22.5 79.12
4.5 22.5 78.88
5.5 22.5 79.00
6.5 22.5 79.26
7.5 22.5 78.14
8.5 22.5 79.26
9.5 22.5 78.90
10.5 22.5 78.88
11.5 22.5 78.83
12.5 22.5 79.02
13.5 22.5 78.56
14.5 22.5 78.71
15.5 22.5 77.95
16.5 22.5 79.23
17.5 22.5 78.98
18.5 22.5 78.62
19.5 22.5 79.02
20.5 22.5 78.58
21.5 22.5 78.88
22.5 22.5 78.95
23.5 22.5 79.78
24.5 22.5 79.78
25.5 22.5 79.78
26.5 22.5 79.78
27.5 22.5 79.78
28.5 22.5 79.78
29.5 22.5 79.78
30.5 22.5 79.78
31.5 22.5 79.78
32.5 22.5 79.78
33.5 22.5 79.78
34.5 22.5 79.78
35.5 22.5 79.78
36.5 22.5 79.78
37.5 22.5 79.78
38.5 22.5 79.78
39.5 22.5 79.78
40.5 22.5 79.78
41.5 22.5 79.78
42.5 22.5 79.78
43.5 22.5 79.78
44.5 22.5 79.78
45.5 22.5 79.78
46.5 22.5 79.78
47.5 22.5 79.78
48.5 22.5 79.78
49.5 22.5 79.78
50.5 22.5 79.78
51.5 22.5 79.78
52.5 22.5 79.78
53.5 22.5 79.78
54.5 22.5 79.78
55.5 22.5 79.78
56.5 22.5 79.78
57.5 22.5 79.78
58.5 22.5 79.78
59.5 22.5 79.78
60.5 22.5 79.78
61.5 22.5 79.78
62.5 22.5 79.78
63.5 22.5 79.78
-0.5 23.5 76.75
0.5 23.5 77.24
1.5 23.5 77.31
2.5 23.5 74.51
3.5 23.5 77.47
4.5 23.5 77.10
5.5 23.5 76.91
6.5 23.5 77.32
7.5 23.5 77.78
8.5 23.5 77.24
9.5 23.5 77.42
10.5 23.5 77.31
11.5 23.5 77.21
12.5 23.5 76.92
13.5 23.5 77.08
14.5 23.5 77.22
15.5 23.5 75.36
16.5 23.5 77.35
17.5 23.5 77.65
18.5 23.5 75.84
19.5 23.5 76.52
20.5 23.5 77.06
21.5 23.5 77.36
22.5 23.5 77.06
23.5 23.5 77.29
24.5 23.5 79.78
25.5 23.5 79.78
26.5 23.5 79.78
27.5 23.5 79.78
28.5 23.5 79.78
29.5 23.5 79.78
30.5 23.5 79.78
31.5 23.5 79.78
32.5 23.5 79.78
33.5 23.5 79.78
34.5 23.5 79.78
35.5 23.5 79.78
36.5 23.5 79.78
37.5 23.5 79.78
38.5 23.5 79.78
39.5 23.5 79.78
40.5 23.5 79.78
41.5 23.5 79.78
42.5 23.5 79.78
43.5 23.5 79.78
44.5 23.5 79.78
45.5 23.5 79.78
46.5 23.5 79.78
47.5 23.5 79.78
48.5 23.5 79.78
49.5 23.5 79.78
50.5 23.5 79.78
51.5 23.5 79.78
52.5 23.5 79.78
53.5 23.5 79.78
54.5 23.5 79.78
55.5 23.5 79.78
56.5 23.5 79.78
57.5 23.5 79.78
58.5 23.5 79.78
59.5 23.5 79.78
60.5 23.5 79.78
61.5 23.5 79.78
62.5 23.5 79.78
63.5 23.5 79.78
-0.5 24.5 79.06
0.5 24.5 78.92
1.5 24.5 78.92
2.5 24.5 77.12
3.5 24.5 78.79
4.5 24.5 78.74
5.5 24.5 78.65
6.5 24.5 78.98
7.5 24.5 77.69
8.5 24.5 79.09
9.5 24.5 78.72
10.5 24.5 79.06
11.5 24.5 78.61
12.5 24.5 78.64
13.5 24.5 78.58
14.5 24.5 78.54
15.5 24.5 77.56
16.5 24.5 78.71
17.5 24.5 79.03
18.5 24.5 78.49
19.5 24.5 78.25
20.5 24.5 79.03
21.5 24.5 78.88
22.5 24.5 78.79
23.5 24.5 76.80
24.5 24.5 78.83
25.5 24.5 79.78
26.5 24.5 79.78
27.5 24.5 79.78
28.5 24.5 79.78
29.5 24.5 79.78
30.5 24.5 79.78
31.5 24.5 79.78
32.5 24.5 79.78
33.5 24.5 79.78
34.5 24.5 79.78
35.5 24.5 79.78
36.5 24.5 79.78
37.5 24.5 79.78
38.5 24.5 79.78
39.5 24.5 79.78
40.5 24.5 79.78
41.5 24.5 79.78
42.5 24.5 79.78
43.5 24.5 79.78
44.5 24.5 79.78
45.5 24.5 79.78
46.5 24.5 79.78
47.5 24.5 79.78
48.5 24.5 79.78
49.5 24.5 79.78
50.5 24.5 79.78
51.5 24.5 79.78
52.5 24.5 79.78
53.5 24.5 79.78
54.5 24.5 79.78
55.5 24.5 79.78
56.5 24.5 79.78
57.5 24.5 79.78
58.5 24.5 79.78
59.5 24.5 79.78
60.5 24.5 79.78
61.5 24.5 79.78
62.5 24.5 79.78
63.5 24.5 79.78
-0.5 25.5 78.94
0.5 25.5 78.92
1.5 25.5 79.32
2.5 25.5 77.11
3.5 25.5 78.96
4.5 25.5 78.94
5.5 25.5 79.04
6.5 25.5 78.92
7.5 25.5 77.66
8.5 25.5 78.97
9.5 25.5 78.86
10.5 25.5 78.82
11.5 25.5 78.87
12.5 25.5 78.99
13.5 25.5 78.90
14.5 25.5 79.02
15.5 25.5 78.16
16.5 25.5 78.93
17.5 25.5 78.91
18.5 25.5 78.57
19.5 25.5 78.80
20.5 25.5 79.00
21.5 25.5 79.10
22.5 25.5 78.68
23.5 25.5 76.98
24.5 25.5 78.67
25.5 25.5 78.90
26.5 25.5 79.78
27.5 25.5 79.78
28.5 25.5 79.78
29.5 25.5 79.78
30.5 25.5 79.78
31.5 25.5 79.78
32.5 25.5 79.78
33.5 25.5 79.78
34.5 25.5 79.78
35.5 25.5 79.78
36.5 25.5 79.78
37.5 25.5 79.78
38.5 25.5 79.78
39.5 25.5 79.78
40.5 25.5 79.78
41.5 25.5 79.78
42.5 25.5 79.78
43.5 25.5 79.78
44.5 25.5 79.78
45.5 25.5 79.78
46.5 25.5 79.78
47.5 25.5 79.78
48.5 25.5 79.78
49.5 25.5 79.78
50.5 25.5 79.78
51.5 25.5 79.78
52.5 25.5 79.78
53.5 25.5 79.78
54.5 25.5 79.78
55.5 25.5 79.78
56.5 25.5 79.78
57.5 25.5 79.78
58.5 25.5 79.78
59.5 25.5 79.78
60.5 25.5 79.78
61.5 25.5 79.78
62.5 25.5 79.78
63.5 25.5 79.78
-0.5 26.5 78.72
0.5 26.5 79.20
1.5 26.5 78.84
2.5 26.5 77.72
3.5 26.5 79.25
4.5 26.5 79.04
5.5 26.5 79.78
6.5 26.5 79.17
7.5 26.5 78.28
8.5 26.5 78.92
9.5 26.5 78.92
10.5 26.5 78.91
11.5 26.5 79.18
12.5 26.5 78.63
13.5 26.5 78.64
14.5 26.5 78.84
15.5 26.5 78.41
16.5 26.5 78.61
17.5 26.5 79.06
18.5 26.5 78.16
19.5 26.5 78.88
20.5 26.5 79.13
21.5 26.5 79.01
22.5 26.5 79.03
23.5 26.5 77.02
24.5 26.5 78.82
25.5 26.5 79.13
26.5 26.5 78.77
27.5 26.5 79.78
28.5 26.5 79.78
29.5 26.5 79.78
30.5 26.5 79.78
31.5 26.5 79.78
32.5 26.5 79.78
33.5 26.5 79.78
34.5 26.5 79.78
35.5 26.5 79.78
36.5 26.5 79.78
37.5 26.5 79.78
38.5 26.5 79.78
39.5 26.5 79.78
40.5 26.5 79.78
41.5 26.5 79.78
42.5 26.5 79.78
43.5 26.5 79.78
44.5 26.5 79.78
45.5 26.5 79.78
46.5 26.5 79.78
47.5 26.5 79.78
48.5 26.5 79.78
49.5 26.5 79.78
50.5 26.5 79.78
51.5 26.5 79.78
52.5 26.5 79.78
53.5 26.5 79.78
54.5 26.5 79.78
55.5 26.5 79.78
56.5 26.5 79.78
57.5 26.5 79.78
58.5 26.5 79.78
59.5 26.5 79.78
60.5 26.5 79.78
61.5 26.5 79.78
62.5 26.5 79.78
63.5 26.5 79.78
-0.5 27.5 78.75
0.5 27.5 78.91
1.5 27.5 78.48
2.5 27.5 77.63
3.5 27.5 78.81
4.5 27.5 79.09
5.5 27.5 78.99
6.5 27.5 78.57
7.5 27.5 78.29
8.5 27.5 78.75
9.5 27.5 78.40
10.5 27.5 78.71
11.5 27.5 78.86
12.5 27.5 78.51
13.5 27.5 78.97
14.5 27.5 79.20
15.5 27.5 78.35
16.5 27.5 78.85
17.5 27.5 79.06
18.5 27.5 78.24
19.5 27.5 79.01
20.5 27.5 78.84
21.5 27.5 78.84
22.5 27.5 79.18
23.5 27.5 77.12
24.5 27.5 78.65
25.5 27.5 79.26
26.5 27.5 79.05
27.5 27.5 78.90
28.5 27.5 79.78
29.5 27.5 79.78
30.5 27.5 79.78
31.5 27.5 79.78
32.5 27.5 79.78
33.5 27.5 79.78
34.5 27.5 79.78
35.5 27.5 79.78
36.5 27.5 79.78
37.5 27.5 79.78
38.5 27.5 79.78
39.5 27.5 79.78
40.5 27.5 79.78
41.5 27.5 79.78
42.5 27.5 79.78
43.5 27.5 79.78
44.5 27.5 79.78
45.5 27.5 79.78
46.5 27.5 79.78
47.5 27.5 79.78
48.5 27.5 79.78
49.5 27.5 79.78
50.5 27.5 79.78
51.5 27.5 79.78
52.5 27.5 79.78
53.5 27.5 79.78
54.5 27.5 79.78
55.5 27.5 79.78
56.5 27.5 79.78
57.5 27.5 79.78
58.5 27.5 79.78
59.5 27.5 79.78
60.5 27.5 79.78
61.5 27.5 79.78
62.5 27.5 79.78
63.5 27.5 79.78
-0.5 28.5 78.20
0.5 28.5 78.51
1.5 28.5 78.50
2.5 28.5 77.40
3.5 28.5 78.39
4.5 28.5 78.90
5.5 28.5 78.51
6.5 28.5 78.61
7.5 28.5 76.11
8.5 28.5 78.21
9.5 28.5 78.51
10.5 28.5 78.49
11.5 28.5 78.81
12.5 28.5 78.74
13.5 28.5 77.68
14.5 28.5 78.67
15.5 28.5 77.43
16.5 28.5 78.53
17.5 28.5 78.87
18.5 28.5 78.03
19.5 28.5 78.43
20.5 28.5 77.94
21.5 28.5 78.87
22.5 28.5 78.23
23.5 28.5 77.67
24.5 28.5 77.98
25.5 28.5 78.77
26.5 28.5 78.24
27.5 28.5 78.21
28.5 28.5 78.51
29.5 28.5 79.78
30.5 28.5 79.78
31.5 28.5 79.78
32.5 28.5 79.78
33.5 28.5 79.78
34.5 28.5 79.78
35.5 28.5 79.78
36.5 28.5 79.78
37.5 28.5 79.78
38.5 28.5 79.78
39.5 28.5 79.78
40.5 28.5 79.78
41.5 28.5 79.78
42.5 28.5 79.78
43.5 28.5 79.78
44.5 28.5 79.78
45.5 28.5 79.78
46.5 28.5 79.78
47.5 28.5 79.78
48.5 28.5 79.78
49.5 28.5 79.78
50.5 28.5 79.78
51.5 28.5 79.78
52.5 28.5 79.78
53.5 28.5 79.78
54.5 28.5 79.78
55.5 28.5 79.78
56.5 28.5 79.78
57.5 28.5 79.78
58.5 28.5 79.78
59.5 28.5 79.78
60.5 28.5 79.78
61.5 28.5 79.78
62.5 28.5 79.78
63.5 28.5 79.78
-0.5 29.5 75.87
0.5 29.5 76.45
1.5 29.5 75.65
2.5 29.5 71.96
3.5 29.5 76.04
4.5 29.5 75.49
5.5 29.5 76.00
6.5 29.5 76.14
7.5 29.5 75.73
8.5 29.5 76.34
9.5 29.5 76.49
10.5 29.5 76.39
11.5 29.5 76.03
12.5 29.5 76.16
13.5 29.5 75.48
14.5 29.5 76.37
15.5 29.5 72.52
16.5 29.5 75.87
17.5 29.5 76.10
18.5 29.5 75.15
19.5 29.5 75.75
20.5 29.5 76.02
21.5 29.5 75.83
22.5 29.5 76.15
23.5 29.5 72.24
24.5 29.5 75.66
25.5 29.5 76.27
26.5 29.5 76.07
27.5 29.5 75.52
28.5 29.5 76.10
29.5 29.5 75.45
30.5 29.5 79.78
31.5 29.5 79.78
32.5 29.5 79.78
33.5 29.5 79.78
34.5 29.5 79.78
35.5 29.5 79.78
36.5 29.5 79.78
37.5 29.5 79.78
38.5 29.5 79.78
39.5 29.5 79.78
40.5 29.5 79.78
41.5 29.5 79.78
42.5 29.5 79.78
43.5 29.5 79.78
44.5 29.5 79.78
45.5 29.5 79.78
46.5 29.5 79.78
47.5 29.5 79.78
48.5 29.5 79.78
49.5 29.5 79.78
50.5 29.5 79.78
51.5 29.5 79.78
52.5 29.5 79.78
53.5 29.5 79.78
54.5 29.5 79.78
55.5 29.5 79.78
56.5 29.5 79.78
57.5 29.5 79.78
58.5 29.5 79.78
59.5 29.5 79.78
60.5 29.5 79.78
61.5 29.5 79.78
62.5 29.5 79.78
63.5 29.5 79.78
-0.5 30.5 78.65
0.5 30.5 78.99
1.5 30.5 78.74
2.5 30.5 77.38
3.5 30.5 79.33
4.5 30.5 79.02
5.5 30.5 79.16
6.5 30.5 79.10
7.5 30.5 77.46
8.5 30.5 78.89
9.5 30.5 78.45
10.5 30.5 79.05
11.5 30.5 78.91
12.5 30.5 79.10
13.5 30.5 79.00
14.5 30.5 78.62
15.5 30.5 77.74
16.5 30.5 79.11
17.5 30.5 79.41
18.5 30.5 78.59
19.5 30.5 78.56
20.5 30.5 79.17
21.5 30.5 78.99
22.5 30.5 78.95
23.5 30.5 76.92
24.5 30.5 78.31
25.5 30.5 79.30
26.5 30.5 79.10
27.5 30.5 78.77
28.5 30.5 78.17
29.5 30.5 76.13
30.5 30.5 78.95
31.5 30.5 79.78
32.5 30.5 79.78
33.5 30.5 79.78
34.5 30.5 79.78
35.5 30.5 79.78
36.5 30.5 79.78
37.5 30.5 79.78
38.5 30.5 79.78
39.5 30.5 79.78
40.5 30.5 79.78
41.5 30.5 79.78
42.5 30.5 79.78
43.5 30.5 79.78
44.5 30.5 79.78
45.5 30.5 79.78
46.5 30.5 79.78
47.5 30.5 79.78
48.5 30.5 79.78
49.5 30.5 79.78
50.5 30.5 79.78
51.5 30.5 79.78
52.5 30.5 79.78
53.5 30.5 79.78
54.5 30.5 79.78
55.5 30.5 79.78
56.5 30.5 79.78
57.5 30.5 79.78
58.5 30.5 79.78
59.5 30.5 79.78
60.5 30.5 79.78
61.5 30.5 79.78
62.5 30.5 79.78
63.5 30.5 79.78
-0.5 31.5 79.06
0.5 31.5 78.91
1.5 31.5 79.21
2.5 31.5 77.92
3.5 31.5 78.90
4.5 31.5 79.34
5.5 31.5 78.69
6.5 31.5 79.22
7.5 31.5 77.88
8.5 31.5 78.79
9.5 31.5 78.71
10.5 31.5 78.77
11.5 31.5 78.54
12.5 31.5 78.93
13.5 31.5 78.91
14.5 31.5 78.85
15.5 31.5 78.62
16.5 31.5 78.99
17.5 31.5 79.06
18.5 31.5 78.73
19.5 31.5 78.96
20.5 31.5 78.91
21.5 31.5 79.30
22.5 31.5 78.88
23.5 31.5 77.27
24.5 31.5 78.94
25.5 31.5 78.97
26.5 31.5 79.07
27.5 31.5 79.00
28.5 31.5 78.75
29.5 31.5 76.46
30.5 31.5 78.80
31.5 31.5 78.94
32.5 31.5 79.78
33.5 31.5 79.78
34.5 31.5 79.78
35.5 31.5 79.78
36.5 31.5 79.78
37.5 31.5 79.78
38.5 31.5 79.78
39.5 31.5 79.78
40.5 31.5 79.78
41.5 31.5 79.78
42.5 31.5 79.78
43.5 31.5 79.78
44.5 31.5 79.78
45.5 31.5 79.78
46.5 31.5 79.78
47.5 31.5 79.78
48.5 31.5 79.78
49.5 31.5 79.78
50.5 31.5 79.78
51.5 31.5 79.78
52.5 31.5 79.78
53.5 31.5 79.78
54.5 31.5 79.78
55.5 31.5 79.78
56.5 31.5 79.78
57.5 31.5 79.78
58.5 31.5 79.78
59.5 31.5 79.78
60.5 31.5 79.78
61.5 31.5 79.78
62.5 31.5 79.78
63.5 31.5 79.78
-0.5 32.5 78.70
0.5 32.5 79.32
1.5 32.5 78.88
2.5 32.5 77.69
3.5 32.5 78.63
4.5 32.5 78.81
5.5 32.5 78.84
6.5 32.5 78.86
7.5 32.5 78.10
8.5 32.5 79.09
9.5 32.5 78.66
10.5 32.5 78.91
11.5 32.5 79.21
12.5 32.5 78.94
13.5 32.5 78.84
14.5 32.5 78.73
15.5 32.5 77.93
16.5 32.5 79.23
17.5 32.5 78.85
18.5 32.5 78.40
19.5 32.5 78.64
20.5 32.5 78.51
21.5 32.5 79.10
22.5 32.5 78.89
23.5 32.5 77.34
24.5 32.5 78.67
25.5 32.5 78.81
26.5 32.5 78.74
27.5 32.5 79.16
28.5 32.5 78.71
29.5 32.5 76.03
30.5 32.5 79.09
31.5 32.5 78.93
32.5 32.5 79.01
33.5 32.5 79.78
34.5 32.5 79.78
35.5 32.5 79.78
36.5 32.5 79.78
37.5 32.5 79.78
38.5 32.5 79.78
39.5 32.5 79.78
40.5 32.5 79.78
41.5 32.5 79.78
42.5 32.5 79.78
43.5 32.5 79.78
44.5 32.5 79.78
45.5 32.5 79.78
46.5 32.5 79.78
47.5 32.5 79.78
48.5 32.5 79.78
49.5 32.5 79.78
50.5 32.5 79.78
51.5 32.5 79.78
52.5 32.5 79.78
53.5 32.5 79.78
54.5 32.5 79.78
55.5 32.5 79.78
56.5 32.5 79.78
57.5 32.5 79.78
58.5 32.5 79.78
59.5 32.5 79.78
60.5 32.5 79.78
61.5 32.5 79.78
62.5 32.5 79.78
63.5 32.5 79.78
-0.5 33.5 78.83
0.5 33.5 78.56
1.5 33.5 79.01
2.5 33.5 77.29
3.5 33.5 78.97
4.5 33.5 79.36
5.5 33.5 79.29
6.5 33.5 78.77
7.5 33.5 77.75
8.5 33.5 78.92
9.5 33.5 78.64
10.5 33.5 78.92
11.5 33.5 78.69
12.5 33.5 78.72
13.5 33.5 78.61
14.5 33.5 78.64
15.5 33.5 77.87
16.5 33.5 78.33
17.5 33.5 79.08
18.5 33.5 78.54
19.5 33.5 78.75
20.5 33.5 79.13
21.5 33.5 78.99
22.5 33.5 78.82
23.5 33.5 76.99
24.5 33.5 78.76
25.5 33.5 79.26
26.5 33.5 78.96
27.5 33.5 79.06
28.5 33.5 78.31
29.5 33.5 76.02
30.5 33.5 78.62
31.5 33.5 78.93
32.5 33.5 78.65
33.5 33.5 78.94
34.5 33.5 79.78
35.5 33.5 79.78
36.5 33.5 79.78
37.5 33.5 79.78
38.5 33.5 79.78
39.5 33.5 79.78
40.5 33.5 79.78
41.5 33.5 79.78
42.5 33.5 79.78
43.5 33.5 79.78
44.5 33.5 79.78
45.5 33.5 79.78
46.5 33.5 79.78
47.5 33.5 79.78
48.5 33.5 79.78
49.5 33.5 79.78
50.5 33.5 79.78
51.5 33.5 79.78
52.5 33.5 79.78
53.5 33.5 79.78
54.5 33.5 79.78
55.5 33.5 79.78
56.5 33.5 79.78
57.5 33.5 79.78
58.5 33.5 79.78
59.5 33.5 79.78
60.5 33.5 79.78
61.5 33.5 79.78
62.5 33.5 79.78
63.5 33.5 79.78
-0.5 34.5 78.95
0.5 34.5 78.70
1.5 34.5 78.99
2.5 34.5 77.69
3.5 34.5 78.86
4.5 34.5 78.69
5.5 34.5 78.79
6.5 34.5 78.75
7.5 34.5 77.98
8.5 34.5 78.71
9.5 34.5 78.74
10.5 34.5 78.81
11.5 34.5 79.02
12.5 34.5 79.08
13.5 34.5 78.71
14.5 34.5 78.89
15.5 34.5 78.31
16.5 34.5 78.75
17.5 34.5 78.78
18.5 34.5 78.47
19.5 34.5 78.95
20.5 34.5 78.66
21.5 34.5 79.06
22.5 34.5 78.97
23.5 34.5 76.86
24.5 34.5 78.53
25.5 34.5 79.02
26.5 34.5 78.62
27.5 34.5 78.91
28.5 34.5 78.40
29.5 34.5 76.55
30.5 34.5 79.13
31.5 34.5 78.97
32.5 34.5 78.93
33.5 34.5 78.85
34.5 34.5 79.14
35.5 34.5 79.78
36.5 34.5 79.78
37.5 34.5 79.78
38.5 34.5 79.78
39.5 34.5 79.78
40.5 34.5 79.78
41.5 34.5 79.78
42.5 34.5 79.78
43.5 34.5 79.78
44.5 34.5 79.78
45.5 34.5 79.78
46.5 34.5 79.78
47.5 34.5 79.78
48.5 34.5 79.78
49.5 34.5 79.78
50.5 34.5 79.78
51.5 34.5 79.78
52.5 34.5 79.78
53.5 34.5 79.78
54.5 34.5 79.78
55.5 34.5 79.78
56.5 34.5 79.78
57.5 34.5 79.78
58.5 34.5 79.78
59.5 34.5 79.78
60.5 34.5 79.78
61.5 34.5 79.78
62.5 34.5 79.78
63.5 34.5 79.78
-0.5 35.5 79.03
0.5 35.5 79.17
1.5 35.5 78.94
2.5 35.5 77.31
3.5 35.5 79.11
4.5 35.5 79.06
5.5 35.5 79.19
6.5 35.5 79.17
7.5 35.5 77.61
8.5 35.5 78.55
9.5 35.5 78.83
10.5 35.5 79.25
11.5 35.5 78.43
12.5 35.5 79.03
13.5 35.5 78.50
14.5 35.5 78.87
15.5 35.5 78.02
16.5 35.5 78.78
17.5 35.5 79.01
18.5 35.5 77.97
19.5 35.5 78.95
20.5 35.5 78.80
21.5 35.5 79.20
22.5 35.5 78.82
23.5 35.5 77.04
24.5 35.5 78.75
25.5 35.5 79.30
26.5 35.5 79.17
27.5 35.5 78.78
28.5 35.5 78.37
29.5 35.5 75.82
30.5 35.5 78.91
31.5 35.5 78.92
32.5 35.5 79.04
33.5 35.5 78.98
34.5 35.5 78.61
35.5 35.5 78.54
36.5 35.5 79.78
37.5 35.5 79.78
38.5 35.5 79.78
39.5 35.5 79.78
40.5 35.5 79.78
41.5 35.5 79.78
42.5 35.5 79.78
43.5 35.5 79.78
44.5 35.5 79.78
45.5 35.5 79.78
46.5 35.5 79.78
47.5 35.5 79.78
48.5 35.5 79.78
49.5 35.5 79.78
50.5 35.5 79.78
51.5 35.5 79.78
52.5 35.5 79.78
53.5 35.5 79.78
54.5 35.5 79.78
55.5 35.5 79.78
56.5 35.5 79.78
57.5 35.5 79.78
58.5 35.5 79.78
59.5 35.5 79.78
60.5 35.5 79.78
61.5 35.5 79.78
62.5 35.5 79.78
63.5 35.5 79.78
-0.5 36.5 75.69
0.5 36.5 75.70
1.5 36.5 76.68
2.5 36.5 72.90
3.5 36.5 77.00
4.5 36.5 75.76
5.5 36.5 75.71
6.5 36.5 76.63
7.5 36.5 76.50
8.5 36.5 76.47
9.5 36.5 76.33
10.5 36.5 76.56
11.5 36.5 75.71
12.5 36.5 76.02
13.5 36.5 76.00
14.5 36.5 76.67
15.5 36.5 74.32
16.5 36.5 76.33
17.5 36.5 76.00
18.5 36.5 74.13
19.5 36.5 76.69
20.5 36.5 75.88
21.5 36.5 75.39
22.5 36.5 76.11
23.5 36.5 66.86
24.5 36.5 75.50
25.5 36.5 75.82
26.5 36.5 75.62
27.5 36.5 75.99
28.5 36.5 76.80
29.5 36.5 70.92
30.5 36.5 75.67
31.5 36.5 76.30
32.5 36.5 76.14
33.5 36.5 76.65
34.5 36.5 76.07
35.5 36.5 75.54
36.5 36.5 75.93
37.5 36.5 79.78
38.5 36.5 79.78
39.5 36.5 79.78
40.5 36.5 79.78
41.5 36.5 79.78
42.5 36.5 79.78
43.5 36.5 79.78
44.5 36.5 79.78
45.5 36.5 79.78
46.5 36.5 79.78
47.5 36.5 79.78
48.5 36.5 79.78
49.5 36.5 79.78
50.5 36.5 79.78
51.5 36.5 79.78
52.5 36.5 79.78
53.5 36.5 79.78
54.5 36.5 79.78
55.5 36.5 79.78
56.5 36.5 79.78
57.5 36.5 79.78
58.5 36.5 79.78
59.5 36.5 79.78
60.5 36.5 79.78
61.5 36.5 79.78
62.5 36.5 79.78
63.5 36.5 79.78
-0.5 37.5 78.80
0.5 37.5 79.16
1.5 37.5 78.76
2.5 37.5 77.70
3.5 37.5 78.51
4.5 37.5 79.12
5.5 37.5 79.12
6.5 37.5 78.68
7.5 37.5 78.30
8.5 37.5 78.73
9.5 37.5 78.59
10.5 37.5 78.86
11.5 37.5 79.10
12.5 37.5 78.73
13.5 37.5 78.69
14.5 37.5 78.67
15.5 37.5 78.01
16.5 37.5 78.92
17.5 37.5 78.92
18.5 37.5 78.36
19.5 37.5 78.79
20.5 37.5 79.01
21.5 37.5 79.04
22.5 37.5 78.55
23.5 37.5 77.22
24.5 37.5 78.57
25.5 37.5 78.84
26.5 37.5 78.80
27.5 37.5 78.73
28.5 37.5 78.43
29.5 37.5 75.57
30.5 37.5 78.91
31.5 37.5 78.93
32.5 37.5 78.45
33.5 37.5 78.62
34.5 37.5 79.16
35.5 37.5 79.07
36.5 37.5 76.41
37.5 37.5 78.97
38.5 37.5 79.78
39.5 37.5 79.78
40.5 37.5 79.78
41.5 37.5 79.78
42.5 37.5 79.78
43.5 37.5 79.78
44.5 37.5 79.78
45.5 37.5 79.78
46.5 37.5 79.78
47.5 37.5 79.78
48.5 37.5 79.78
49.5 37.5 79.78
50.5 37.5 79.78
51.5 37.5 79.78
52.5 37.5 79.78
53.5 37.5 79.78
54.5 37.5 79.78
55.5 37.5 79.78
56.5 37.5 79.78
57.5 37.5 79.78
58.5 37.5 79.78
59.5 37.5 79.78
60.5 37.5 79.78
61.5 37.5 79.78
62.5 37.5 79.78
63.5 37.5 79.78
-0.5 38.5 79.04
0.5 38.5 78.89
1.5 38.5 79.29
2.5 38.5 77.98
3.5 38.5 78.89
4.5 38.5 78.67
5.5 38.5 78.60
6.5 38.5 78.86
7.5 38.5 77.69
8.5 38.5 78.86
9.5 38.5 79.08
10.5 38.5 79.17
11.5 38.5 79.19
12.5 38.5 79.23
13.5 38.5 78.86
14.5 38.5 79.28
15.5 38.5 78.09
16.5 38.5 78.62
17.5 38.5 79.25
18.5 38.5 78.42
19.5 38.5 78.95
20.5 38.5 78.73
21.5 38.5 79.20
22.5 38.5 79.18
23.5 38.5 77.10
24.5 38.5 78.62
25.5 38.5 79.00
26.5 38.5 78.99
27.5 38.5 78.81
28.5 38.5 78.49
29.5 38.5 75.89
30.5 38.5 78.74
31.5 38.5 79.15
32.5 38.5 79.03
33.5 38.5 78.94
34.5 38.5 78.70
35.5 38.5 78.46
36.5 38.5 75.45
37.5 38.5 79.11
38.5 38.5 78.98
39.5 38.5 79.78
40.5 38.5 79.78
41.5 38.5 79.78
42.5 38.5 79.78
43.5 38.5 79.78
44.5 38.5 79.78
45.5 38.5 79.78
46.5 38.5 79.78
47.5 38.5 79.78
48.5 38.5 79.78
49.5 38.5 79.78
50.5 38.5 79.78
51.5 38.5 79.78
52.5 38.5 79.78
53.5 38.5 79.78
54.5 38.5 79.78
55.5 38.5 79.78
56.5 38.5 79.78
57.5 38.5 79.78
58.5 38.5 79.78
59.5 38.5 79.78
60.5 38.5 79.78
61.5 38.5 79.78
62.5 38.5 79.78
63.5 38.5 79.78
-0.5 39.5 78.38
0.5 39.5 78.65
1.5 39.5 78.29
2.5 39.5 75.06
3.5 39.5 78.71
4.5 39.5 78.42
5.5 39.5 78.59
6.5 39.5 78.34
7.5 39.5 77.98
8.5 39.5 78.20
9.5 39.5 78.40
10.5 39.5 78.47
11.5 39.5 78.54
12.5 39.5 78.69
13.5 39.5 78.55
14.5 39.5 78.32
15.5 39.5 75.62
16.5 39.5 78.47
17.5 39.5 78.75
18.5 39.5 77.87
19.5 39.5 78.84
20.5 39.5 78.59
21.5 39.5 78.71
22.5 39.5 78.53
23.5 39.5 76.37
24.5 39.5 78.73
25.5 39.5 78.79
26.5 39.5 78.75
27.5 39.5 78.49
28.5 39.5 77.87
29.5 39.5 74.17
30.5 39.5 78.78
31.5 39.5 78.59
32.5 39.5 78.54
33.5 39.5 78.66
34.5 39.5 78.60
35.5 39.5 78.51
36.5 39.5 75.01
37.5 39.5 78.40
38.5 39.5 78.61
39.5 39.5 78.80
40.5 39.5 79.78
41.5 39.5 79.78
42.5 39.5 79.78
43.5 39.5 79.78
44.5 39.5 79.78
45.5 39.5 79.78
46.5 39.5 79.78
47.5 39.5 79.78
48.5 39.5 79.78
49.5 39.5 79.78
50.5 39.5 79.78
51.5 39.5 79.78
52.5 39.5 79.78
53.5 39.5 79.78
54.5 39.5 79.78
55.5 39.5 79.78
56.5 39.5 79.78
57.5 39.5 79.78
58.5 39.5 79.78
59.5 39.5 79.78
60.5 39.5 79.78
61.5 39.5 79.78
62.5 39.5 79.78
63.5 39.5 79.78
-0.5 40.5 78.83
0.5 40.5 78.84
1.5 40.5 78.49
2.5 40.5 77.65
3.5 40.5 78.90
4.5 40.5 78.85
5.5 40.5 79.05
6.5 40.5 78.96
7.5 40.5 77.79
8.5 40.5 79.21
9.5 40.5 78.64
10.5 40.5 78.65
11.5 40.5 78.46
12.5 40.5 78.87
13.5 40.5 78.88
14.5 40.5 78.70
15.5 40.5 78.27
16.5 40.5 78.94
17.5 40.5 79.08
18.5 40.5 78.18
19.5 40.5 78.69
20.5 40.5 78.63
21.5 40.5 78.96
22.5 40.5 79.00
23.5 40.5 76.95
24.5 40.5 78.69
25.5 40.5 78.44
26.5 40.5 78.84
27.5 40.5 78.80
28.5 40.5 77.96
29.5 40.5 76.70
30.5 40.5 78.42
31.5 40.5 78.62
32.5 40.5 78.94
33.5 40.5 78.81
34.5 40.5 78.45
35.5 40.5 78.81
36.5 40.5 77.42
37.5 40.5 79.07
38.5 40.5 78.99
39.5 40.5 78.73
40.5 40.5 79.10
41.5 40.5 79.78
42.5 40.5 79.78
43.5 40.5 79.78
44.5 40.5 79.78
45.5 40.5 79.78
46.5 40.5 79.78
47.5 40.5 79.78
48.5 40.5 79.78
49.5 40.5 79.78
50.5 40.5 79.78
51.5 40.5 79.78
52.5 40.5 79.78
53.5 40.5 79.78
54.5 40.5 79.78
55.5 40.5 79.78
56.5 40.5 79.78
57.5 40.5 79.78
58.5 40.5 79.78
59.5 40.5 79.78
60.5 40.5 79.78
61.5 40.5 79.78
62.5 40.5 79.78
63.5 40.5 79.78
-0.5 41.5 78.47
0.5 41.5 78.91
1.5 41.5 78.68
2.5 41.5 77.28
3.5 41.5 78.60
4.5 41.5 79.09
5.5 41.5 78.96
6.5 41.5 78.82
7.5 41.5 78.23
8.5 41.5 79.06
9.5 41.5 78.73
10.5 41.5 78.67
11.5 41.5 78.63
12.5 41.5 78.84
13.5 41.5 78.49
14.5 41.5 78.77
15.5 41.5 77.98
16.5 41.5 78.97
17.5 41.5 78.85
18.5 41.5 78.02
19.5 41.5 78.39
20.5 41.5 78.35
21.5 41.5 78.40
22.5 41.5 79.09
23.5 41.5 76.89
24.5 41.5 78.05
25.5 41.5 78.80
26.5 41.5 78.60
27.5 41.5 78.63
28.5 41.5 78.73
29.5 41.5 75.92
30.5 41.5 78.83
31.5 41.5 78.77
32.5 41.5 78.64
33.5 41.5 79.18
34.5 41.5 78.97
35.5 41.5 78.88
36.5 41.5 75.90
37.5 41.5 78.84
38.5 41.5 78.92
39.5 41.5 78.37
40.5 41.5 79.05
41.5 41.5 78.61
42.5 41.5 79.78
43.5 41.5 79.78
44.5 41.5 79.78
45.5 41.5 79.78
46.5 41.5 79.78
47.5 41.5 79.78
48.5 41.5 79.78
49.5 41.5 79.78
50.5 41.5 79.78
51.5 41.5 79.78
52.5 41.5 79.78
53.5 41.5 79.78
54.5 41.5 79.78
55.5 41.5 79.78
56.5 41.5 79.78
57.5 41.5 79.78
58.5 41.5 79.78
59.5 41.5 79.78
60.5 41.5 79.78
61.5 41.5 79.78
62.5 41.5 79.78
63.5 41.5 79.78
-0.5 42.5 78.73
0.5 42.5 78.18
1.5 42.5 78.71
2.5 42.5 76.72
3.5 42.5 78.41
4.5 42.5 78.67
5.5 42.5 78.81
6.5 42.5 78.44
7.5 42.5 76.41
8.5 42.5 78.71
9.5 42.5 78.59
10.5 42.5 78.02
11.5 42.5 78.87
12.5 42.5 78.72
13.5 42.5 77.86
14.5 42.5 78.49
15.5 42.5 78.26
16.5 42.5 78.43
17.5 42.5 78.26
18.5 42.5 78.58
19.5 42.5 78.34
20.5 42.5 78.83
21.5 42.5 78.64
22.5 42.5 78.45
23.5 42.5 77.26
24.5 42.5 78.52
25.5 42.5 78.36
26.5 42.5 78.97
27.5 42.5 78.68
28.5 42.5 77.97
29.5 42.5 76.10
30.5 42.5 78.58
31.5 42.5 78.77
32.5 42.5 78.65
33.5 42.5 78.66
34.5 42.5 78.77
35.5 42.5 78.64
36.5 42.5 76.62
37.5 42.5 78.86
38.5 42.5 78.86
39.5 42.5 78.58
40.5 42.5 78.81
41.5 42.5 78.46
42.5 42.5 78.97
43.5 42.5 79.78
44.5 42.5 79.78
45.5 42.5 79.78
46.5 42.5 79.78
47.5 42.5 79.78
48.5 42.5 79.78
49.5 42.5 79.78
50.5 42.5 79.78
51.5 42.5 79.78
52.5 42.5 79.78
53.5 42.5 79.78
54.5 42.5 79.78
55.5 42.5 79.78
56.5 42.5 79.78
57.5 42.5 79.78
58.5 42.5 79.78
59.5 42.5 79.78
60.5 42.5 79.78
61.5 42.5 79.78
62.5 42.5 79.78
63.5 42.5 79.78
-0.5 43.5 78.82
0.5 43.5 78.90
1.5 43.5 78.91
2.5 43.5 77.41
3.5 43.5 78.89
4.5 43.5 78.98
5.5 43.5 78.92
6.5 43.5 79.12
7.5 43.5 77.24
8.5 43.5 78.89
9.5 43.5 79.04
10.5 43.5 78.58
11.5 43.5 78.91
12.5 43.5 78.88
13.5 43.5 78.99
14.5 43.5 78.41
15.5 43.5 78.03
16.5 43.5 78.73
17.5 43.5 79.05
18.5 43.5 78.59
19.5 43.5 79.03
20.5 43.5 78.67
21.5 43.5 79.00
22.5 43.5 79.05
23.5 43.5 77.16
24.5 43.5 78.75
25.5 43.5 78.97
26.5 43.5 78.87
27.5 43.5 79.14
28.5 43.5 78.55
29.5 43.5 76.00
30.5 43.5 79.18
31.5 43.5 79.02
32.5 43.5 79.08
33.5 43.5 79.04
34.5 43.5 78.87
35.5 43.5 78.89
36.5 43.5 76.15
37.5 43.5 78.78
38.5 43.5 78.80
39.5 43.5 78.67
40.5 43.5 78.51
41.5 43.5 78.69
42.5 43.5 78.45
43.5 43.5 78.75
44.5 43.5 79.78
45.5 43.5 79.78
46.5 43.5 79.78
47.5 43.5 79.78
48.5 43.5 79.78
49.5 43.5 79.78
50.5 43.5 79.78
51.5 43.5 79.78
52.5 43.5 79.78
53.5 43.5 79.78
54.5 43.5 79.78
55.5 43.5 79.78
56.5 43.5 79.78
57.5 43.5 79.78
58.5 43.5 79.78
59.5 43.5 79.78
60.5 43.5 79.78
61.5 43.5 79.78
62.5 43.5 79.78
63.5 43.5 79.78
-0.5 44.5 78.44
0.5 44.5 78.87
1.5 44.5 78.68
2.5 44.5 77.12
3.5 44.5 79.04
4.5 44.5 78.94
5.5 44.5 78.90
6.5 44.5 78.40
7.5 44.5 78.07
8.5 44.5 79.03
9.5 44.5 78.84
10.5 44.5 78.75
11.5 44.5 78.94
12.5 44.5 78.65
13.5 44.5 78.76
14.5 44.5 78.34
15.5 44.5 78.01
16.5 44.5 78.44
17.5 44.5 79.25
18.5 44.5 78.74
19.5 44.5 78.89
20.5 44.5 78.64
21.5 44.5 78.80
22.5 44.5 79.02
23.5 44.5 76.82
24.5 44.5 78.80
25.5 44.5 79.15
26.5 44.5 79.11
27.5 44.5 79.20
28.5 44.5 78.58
29.5 44.5 76.18
30.5 44.5 78.92
31.5 44.5 79.22
32.5 44.5 78.98
33.5 44.5 78.73
34.5 44.5 78.73
35.5 44.5 78.56
36.5 44.5 75.14
37.5 44.5 78.57
38.5 44.5 78.94
39.5 44.5 78.72
40.5 44.5 78.67
41.5 44.5 78.63
42.5 44.5 78.53
43.5 44.5 78.68
44.5 44.5 79.09
45.5 44.5 79.78
46.5 44.5 79.78
47.5 44.5 79.78
48.5 44.5 79.78
49.5 44.5 79.78
50.5 44.5 79.78
51.5 44.5 79.78
52.5 44.5 79.78
53.5 44.5 79.78
54.5 44.5 79.78
55.5 44.5 79.78
56.5 44.5 79.78
57.5 44.5 79.78
58.5 44.5 79.78
59.5 44.5 79.78
60.5 44.5 79.78
61.5 44.5 79.78
62.5 44.5 79.78
63.5 44.5 79.78
-0.5 45.5 78.44
0.5 45.5 78.75
1.5 45.5 79.05
2.5 45.5 78.11
3.5 45.5 78.94
4.5 45.5 78.78
5.5 45.5 78.71
6.5 45.5 78.90
7.5 45.5 77.67
8.5 45.5 79.05
9.5 45.5 78.89
10.5 45.5 78.71
11.5 45.5 78.88
12.5 45.5 78.98
13.5 45.5 78.62
14.5 45.5 79.02
15.5 45.5 77.88
16.5 45.5 78.61
17.5 45.5 78.90
18.5 45.5 78.24
19.5 45.5 78.85
20.5 45.5 78.96
21.5 45.5 79.08
22.5 45.5 79.11
23.5 45.5 76.60
24.5 45.5 78.66
25.5 45.5 79.11
26.5 45.5 78.82
27.5 45.5 78.85
28.5 45.5 78.47
29.5 45.5 76.48
30.5 45.5 78.59
31.5 45.5 78.87
32.5 45.5 78.90
33.5 45.5 79.25
34.5 45.5 79.28
35.5 45.5 78.98
36.5 45.5 75.59
37.5 45.5 78.73
38.5 45.5 79.31
39.5 45.5 78.67
40.5 45.5 78.82
41.5 45.5 78.92
42.5 45.5 78.38
43.5 45.5 78.73
44.5 45.5 78.56
45.5 45.5 79.19
46.5 45.5 79.78
47.5 45.5 79.78
48.5 45.5 79.78
49.5 45.5 79.78
50.5 45.5 79.78
51.5 45.5 79.78
52.5 45.5 79.78
53.5 45.5 79.78
54.5 45.5 79.78
55.5 45.5 79.78
56.5 45.5 79.78
57.5 45.5 79.78
58.5 45.5 79.78
59.5 45.5 79.78
60.5 45.5 79.78
61.5 45.5 79.78
62.5 45.5 79.78
63.5 45.5 79.78
-0.5 46.5 79.00
0.5 46.5 78.90
1.5 46.5 78.61
2.5 46.5 77.19
3.5 46.5 79.06
4.5 46.5 78.82
5.5 46.5 79.21
6.5 46.5 79.03
7.5 46.5 77.95
8.5 46.5 78.77
9.5 46.5 78.89
10.5 46.5 78.75
11.5 46.5 78.84
12.5 46.5 79.00
13.5 46.5 78.56
14.5 46.5 79.16
15.5 46.5 78.36
16.5 46.5 78.85
17.5 46.5 78.70
18.5 46.5 78.27
19.5 46.5 78.49
20.5 46.5 78.50
21.5 46.5 78.67
22.5 46.5 79.37
23.5 46.5 77.25
24.5 46.5 78.71
25.5 46.5 78.98
26.5 46.5 78.77
27.5 46.5 79.01
28.5 46.5 78.74
29.5 46.5 75.78
30.5 46.5 78.41
31.5 46.5 78.81
32.5 46.5 78.81
33.5 46.5 78.99
34.5 46.5 78.65
35.5 46.5 78.58
36.5 46.5 75.47
37.5 46.5 78.75
38.5 46.5 78.71
39.5 46.5 78.57
40.5 46.5 78.97
41.5 46.5 78.69
42.5 46.5 78.95
43.5 46.5 78.98
44.5 46.5 78.56
45.5 46.5 79.07
46.5 46.5 79.03
47.5 46.5 79.78
48.5 46.5 79.78
49.5 46.5 79.78
50.5 46.5 79.78
51.5 46.5 79.78
52.5 46.5 79.78
53.5 46.5 79.78
54.5 46.5 79.78
55.5 46.5 79.78
56.5 46.5 79.78
57.5 46.5 79.78
58.5 46.5 79.78
59.5 46.5 79.78
60.5 46.5 79.78
61.5 46.5 79.78
62.5 46.5 79.78
63.5 46.5 79.78
-0.5 47.5 78.65
0.5 47.5 78.62
1.5 47.5 78.90
2.5 47.5 77.21
3.5 47.5 78.87
4.5 47.5 78.55
5.5 47.5 79.07
6.5 47.5 78.64
7.5 47.5 78.21
8.5 47.5 78.82
9.5 47.5 78.79
10.5 47.5 79.19
11.5 47.5 78.53
12.5 47.5 79.10
13.5 47.5 78.50
14.5 47.5 78.61
15.5 47.5 78.03
16.5 47.5 78.76
17.5 47.5 78.87
18.5 47.5 78.16
19.5 47.5 78.77
20.5 47.5 78.40
21.5 47.5 78.85
22.5 47.5 79.18
23.5 47.5 76.83
24.5 47.5 78.66
25.5 47.5 78.99
26.5 47.5 78.88
27.5 47.5 78.49
28.5 47.5 78.46
29.5 47.5 75.82
30.5 47.5 78.82
31.5 47.5 78.92
32.5 47.5 77.96
33.5 47.5 78.75
34.5 47.5 78.82
35.5 47.5 78.59
36.5 47.5 75.49
37.5 47.5 78.80
38.5 47.5 78.72
39.5 47.5 78.62
40.5 47.5 78.89
41.5 47.5 78.64
42.5 47.5 78.58
43.5 47.5 78.95
44.5 47.5 78.79
45.5 47.5 78.97
46.5 47.5 78.70
47.5 47.5 78.88
48.5 47.5 79.78
49.5 47.5 79.78
50.5 47.5 79.78
51.5 47.5 79.78
52.5 47.5 79.78
53.5 47.5 79.78
54.5 47.5 79.78
55.5 47.5 79.78
56.5 47.5 79.78
57.5 47.5 79.78
58.5 47.5 79.78
59.5 47.5 79.78
60.5 47.5 79.78
61.5 47.5 79.78
62.5 47.5 79.78
63.5 47.5 79.78
-0.5 48.5 78.02
0.5 48.5 79.25
1.5 48.5 78.94
2.5 48.5 77.63
3.5 48.5 79.28
4.5 48.5 78.52
5.5 48.5 79.04
6.5 48.5 78.82
7.5 48.5 77.83
8.5 48.5 79.01
9.5 48.5 78.99
10.5 48.5 79.00
11.5 48.5 78.91
12.5 48.5 79.04
13.5 48.5 78.51
14.5 48.5 78.49
15.5 48.5 78.06
16.5 48.5 78.54
17.5 48.5 78.77
18.5 48.5 78.09
19.5 48.5 78.94
20.5 48.5 78.57
21.5 48.5 78.84
22.5 48.5 78.99
23.5 48.5 77.69
24.5 48.5 78.62
25.5 48.5 78.62
26.5 48.5 79.08
27.5 48.5 78.83
28.5 48.5 78.62
29.5 48.5 76.43
30.5 48.5 79.13
31.5 48.5 78.95
32.5 48.5 78.56
33.5 48.5 78.83
34.5 48.5 78.67
35.5 48.5 78.94
36.5 48.5 76.21
37.5 48.5 79.09
38.5 48.5 79.09
39.5 48.5 78.74
40.5 48.5 78.85
41.5 48.5 78.97
42.5 48.5 78.35
43.5 48.5 78.85
44.5 48.5 78.91
45.5 48.5 79.24
46.5 48.5 78.91
47.5 48.5 78.10
48.5 48.5 79.18
49.5 48.5 79.78
50.5 48.5 79.78
51.5 48.5 79.78
52.5 48.5 79.78
53.5 48.5 79.78
54.5 48.5 79.78
55.5 48.5 79.78
56.5 48.5 79.78
57.5 48.5 79.78
58.5 48.5 79.78
59.5 48.5 79.78
60.5 48.5 79.78
61.5 48.5 79.78
62.5 48.5 79.78
63.5 48.5 79.78
-0.5 49.5 79.07
0.5 49.5 78.87
1.5 49.5 78.90
2.5 49.5 77.18
3.5 49.5 79.19
4.5 49.5 78.75
5.5 49.5 79.21
6.5 49.5 78.90
7.5 49.5 78.15
8.5 49.5 78.93
9.5 49.5 78.79
10.5 49.5 79.01
11.5 49.5 78.94
12.5 49.5 78.97
13.5 49.5 78.60
14.5 49.5 78.73
15.5 49.5 78.26
16.5 49.5 79.13
17.5 49.5 78.75
18.5 49.5 78.33
19.5 49.5 78.84
20.5 49.5 78.88
21.5 49.5 79.00
22.5 49.5 79.13
23.5 49.5 77.22
24.5 49.5 78.94
25.5 49.5 78.82
26.5 49.5 79.05
27.5 49.5 79.17
28.5 49.5 78.22
29.5 49.5 75.98
30.5 49.5 78.96
31.5 49.5 78.88
32.5 49.5 78.90
33.5 49.5 79.21
34.5 49.5 79.10
35.5 49.5 79.17
36.5 49.5 76.70
37.5 49.5 78.93
38.5 49.5 79.04
39.5 49.5 78.61
40.5 49.5 78.84
41.5 49.5 78.51
42.5 49.5 78.56
43.5 49.5 78.77
44.5 49.5 78.86
45.5 49.5 79.12
46.5 49.5 78.91
47.5 49.5 78.56
48.5 49.5 78.89
49.5 49.5 79.20
50.5 49.5 79.78
51.5 49.5 79.78
52.5 49.5 79.78
53.5 49.5 79.78
54.5 49.5 79.78
55.5 49.5 79.78
56.5 49.5 79.78
57.5 49.5 79.78
58.5 49.5 79.78
59.5 49.5 79.78
60.5 49.5 79.78
61.5 49.5 79.78
62.5 49.5 79.78
63.5 49.5 79.78
-0.5 50.5 78.50
0.5 50.5 79.07
1.5 50.5 79.16
2.5 50.5 77.25
3.5 50.5 78.93
4.5 50.5 78.75
5.5 50.5 78.90
6.5 50.5 78.63
7.5 50.5 77.84
8.5 50.5 78.93
9.5 50.5 78.76
10.5 50.5 79.02
11.5 50.5 78.91
12.5 50.5 78.73
13.5 50.5 78.78
14.5 50.5 78.89
15.5 50.5 77.87
16.5 50.5 78.88
17.5 50.5 78.42
18.5 50.5 78.06
19.5 50.5 79.02
20.5 50.5 79.14
21.5 50.5 78.76
22.5 50.5 79.11
23.5 50.5 77.10
24.5 50.5 78.43
25.5 50.5 78.65
26.5 50.5 78.97
27.5 50.5 78.18
28.5 50.5 78.40
29.5 50.5 76.38
30.5 50.5 79.10
31.5 50.5 78.58
32.5 50.5 78.37
33.5 50.5 78.74
34.5 50.5 79.08
35.5 50.5 78.90
36.5 50.5 76.11
37.5 50.5 79.00
38.5 50.5 78.79
39.5 50.5 78.90
40.5 50.5 78.89
41.5 50.5 78.93
42.5 50.5 78.60
43.5 50.5 79.03
44.5 50.5 78.71
45.5 50.5 79.21
46.5 50.5 78.58
47.5 50.5 78.69
48.5 50.5 78.61
49.5 50.5 78.82
50.5 50.5 78.76
51.5 50.5 79.78
52.5 50.5 79.78
53.5 50.5 79.78
54.5 50.5 79.78
55.5 50.5 79.78
56.5 50.5 79.78
57.5 50.5 79.78
58.5 50.5 79.78
59.5 50.5 79.78
60.5 50.5 79.78
61.5 50.5 79.78
62.5 50.5 79.78
63.5 50.5 79.78
-0.5 51.5 79.03
0.5 51.5 79.41
1.5 51.5 79.10
2.5 51.5 77.61
3.5 51.5 78.69
4.5 51.5 79.01
5.5 51.5 79.17
6.5 51.5 79.07
7.5 51.5 77.83
8.5 51.5 78.26
9.5 51.5 79.03
10.5 51.5 78.71
11.5 51.5 78.70
12.5 51.5 78.68
13.5 51.5 79.02
14.5 51.5 78.90
15.5 51.5 77.80
16.5 51.5 79.18
17.5 51.5 78.81
18.5 51.5 78.11
19.5 51.5 78.92
20.5 51.5 78.89
21.5 51.5 79.11
22.5 51.5 78.89
23.5 51.5 76.52
24.5 51.5 78.51
25.5 51.5 79.00
26.5 51.5 79.37
27.5 51.5 78.78
28.5 51.5 78.74
29.5 51.5 75.81
30.5 51.5 79.09
31.5 51.5 78.82
32.5 51.5 79.29
33.5 51.5 79.22
34.5 51.5 78.95
35.5 51.5 78.73
36.5 51.5 75.47
37.5 51.5 79.31
38.5 51.5 79.39
39.5 51.5 78.19
40.5 51.5 78.83
41.5 51.5 78.88
42.5 51.5 78.52
43.5 51.5 79.05
44.5 51.5 79.17
45.5 51.5 78.43
46.5 51.5 79.13
47.5 51.5 78.67
48.5 51.5 79.20
49.5 51.5 79.02
50.5 51.5 78.42
51.5 51.5 79.09
52.5 51.5 79.78
53.5 51.5 79.78
54.5 51.5 79.78
55.5 51.5 79.78
56.5 51.5 79.78
57.5 51.5 79.78
58.5 51.5 79.78
59.5 51.5 79.78
60.5 51.5 79.78
61.5 51.5 79.78
62.5 51.5 79.78
63.5 51.5 79.78
-0.5 52.5 78.62
0.5 52.5 79.10
1.5 52.5 78.99
2.5 52.5 77.26
3.5 52.5 78.92
4.5 52.5 78.94
5.5 52.5 78.70
6.5 52.5 79.01
7.5 52.5 77.86
8.5 52.5 79.14
9.5 52.5 78.52
10.5 52.5 79.12
11.5 52.5 78.73
12.5 52.5 78.90
13.5 52.5 78.40
14.5 52.5 78.50
15.5 52.5 77.83
16.5 52.5 78.71
17.5 52.5 78.95
18.5 52.5 77.60
19.5 52.5 79.06
20.5 52.5 78.86
21.5 52.5 78.94
22.5 52.5 78.85
23.5 52.5 77.29
24.5 52.5 78.80
25.5 52.5 78.83
26.5 52.5 78.93
27.5 52.5 78.88
28.5 52.5 79.04
29.5 52.5 76.62
30.5 52.5 78.78
31.5 52.5 78.77
32.5 52.5 78.94
33.5 52.5 79.17
34.5 52.5 78.73
35.5 52.5 79.15
36.5 52.5 76.30
37.5 52.5 79.10
38.5 52.5 79.26
39.5 52.5 78.15
40.5 52.5 78.94
41.5 52.5 78.87
42.5 52.5 78.51
43.5 52.5 78.57
44.5 52.5 78.78
45.5 52.5 79.20
46.5 52.5 78.64
47.5 52.5 79.16
48.5 52.5 78.39
49.5 52.5 79.12
50.5 52.5 78.89
51.5 52.5 79.22
52.5 52.5 79.33
53.5 52.5 79.78
54.5 52.5 79.78
55.5 52.5 79.78
56.5 52.5 79.78
57.5 52.5 79.78
58.5 52.5 79.78
59.5 52.5 79.78
60.5 52.5 79.78
61.5 52.5 79.78
62.5 52.5 79.78
63.5 52.5 79.78
-0.5 53.5 78.83
0.5 53.5 79.01
1.5 53.5 78.95
2.5 53.5 77.84
3.5 53.5 79.45
4.5 53.5 79.24
5.5 53.5 79.12
6.5 53.5 78.70
7.5 53.5 77.65
8.5 53.5 79.01
9.5 53.5 78.60
10.5 53.5 78.92
11.5 53.5 78.93
12.5 53.5 79.07
13.5 53.5 78.97
14.5 53.5 78.94
15.5 53.5 78.42
16.5 53.5 78.53
17.5 53.5 79.16
18.5 53.5 78.04
19.5 53.5 79.15
20.5 53.5 78.91
21.5 53.5 78.83
22.5 53.5 79.18
23.5 53.5 77.42
24.5 53.5 78.65
25.5 53.5 79.03
26.5 53.5 78.96
27.5 53.5 78.86
28.5 53.5 78.88
29.5 53.5 76.10
30.5 53.5 78.93
31.5 53.5 78.92
32.5 53.5 78.91
33.5 53.5 78.87
34.5 53.5 78.78
35.5 53.5 78.89
36.5 53.5 75.61
37.5 53.5 78.96
38.5 53.5 78.89
39.5 53.5 78.58
40.5 53.5 79.06
41.5 53.5 79.09
42.5 53.5 78.77
43.5 53.5 79.06
44.5 53.5 79.11
45.5 53.5 78.72
46.5 53.5 78.99
47.5 53.5 79.05
48.5 53.5 78.72
49.5 53.5 79.19
50.5 53.5 79.09
51.5 53.5 79.32
52.5 53.5 78.80
53.5 53.5 78.89
54.5 53.5 79.78
55.5 53.5 79.78
56.5 53.5 79.78
57.5 53.5 79.78
58.5 53.5 79.78
59.5 53.5 79.78
60.5 53.5 79.78
61.5 53.5 79.78
62.5 53.5 79.78
63.5 53.5 79.78
-0.5 54.5 78.72
0.5 54.5 78.89
1.5 54.5 78.65
2.5 54.5 77.39
3.5 54.5 78.67
4.5 54.5 78.29
5.5 54.5 78.72
6.5 54.5 79.18
7.5 54.5 76.96
8.5 54.5 78.85
9.5 54.5 78.35
10.5 54.5 78.07
11.5 54.5 78.81
12.5 54.5 78.90
13.5 54.5 78.91
14.5 54.5 78.28
15.5 54.5 78.12
16.5 54.5 78.81
17.5 54.5 79.00
18.5 54.5 78.45
19.5 54.5 78.81
20.5 54.5 78.71
21.5 54.5 78.66
22.5 54.5 78.72
23.5 54.5 77.63
24.5 54.5 78.51
25.5 54.5 78.63
26.5 54.5 78.83
27.5 54.5 78.56
28.5 54.5 78.27
29.5 54.5 76.15
30.5 54.5 78.80
31.5 54.5 78.23
32.5 54.5 79.05
33.5 54.5 78.94
34.5 54.5 78.69
35.5 54.5 78.61
36.5 54.5 76.64
37.5 54.5 78.53
38.5 54.5 79.17
39.5 54.5 77.95
40.5 54.5 78.69
41.5 54.5 78.81
42.5 54.5 78.37
43.5 54.5 78.10
44.5 54.5 79.00
45.5 54.5 79.23
46.5 54.5 78.66
47.5 54.5 78.95
48.5 54.5 78.74
49.5 54.5 78.80
50.5 54.5 78.77
51.5 54.5 79.01
52.5 54.5 78.77
53.5 54.5 79.09
54.5 54.5 78.76
55.5 54.5 79.78
56.5 54.5 79.78
57.5 54.5 79.78
58.5 54.5 79.78
59.5 54.5 79.78
60.5 54.5 79.78
61.5 54.5 79.78
62.5 54.5 79.78
63.5 54.5 79.78
-0.5 55.5 77.35
0.5 55.5 77.88
1.5 55.5 78.31
2.5 55.5 76.82
3.5 55.5 77.84
4.5 55.5 78.14
5.5 55.5 78.07
6.5 55.5 77.89
7.5 55.5 75.74
8.5 55.5 77.71
9.5 55.5 77.89
10.5 55.5 78.38
11.5 55.5 78.11
12.5 55.5 77.88
13.5 55.5 77.52
14.5 55.5 78.01
15.5 55.5 76.25
16.5 55.5 78.10
17.5 55.5 77.66
18.5 55.5 77.79
19.5 55.5 78.25
20.5 55.5 76.96
21.5 55.5 78.53
22.5 55.5 77.84
23.5 55.5 77.54
24.5 55.5 77.38
25.5 55.5 77.73
26.5 55.5 78.19
27.5 55.5 77.96
28.5 55.5 76.78
29.5 55.5 76.37
30.5 55.5 77.77
31.5 55.5 77.58
32.5 55.5 77.86
33.5 55.5 78.05
34.5 55.5 77.79
35.5 55.5 78.05
36.5 55.5 76.70
37.5 55.5 77.64
38.5 55.5 78.13
39.5 55.5 77.30
40.5 55.5 77.48
41.5 55.5 78.23
42.5 55.5 77.64
43.5 55.5 78.15
44.5 55.5 77.40
45.5 55.5 78.42
46.5 55.5 77.91
47.5 55.5 77.81
48.5 55.5 77.54
49.5 55.5 77.76
50.5 55.5 78.19
51.5 55.5 77.99
52.5 55.5 77.36
53.5 55.5 77.99
54.5 55.5 77.25
55.5 55.5 77.84
56.5 55.5 79.78
57.5 55.5 79.78
58.5 55.5 79.78
59.5 55.5 79.78
60.5 55.5 79.78
61.5 55.5 79.78
62.5 55.5 79.78
63.5 55.5 79.78
-0.5 56.5 78.81
0.5 56.5 79.14
1.5 56.5 79.24
2.5 56.5 77.11
3.5 56.5 78.69
4.5 56.5 79.08
5.5 56.5 79.23
6.5 56.5 78.96
7.5 56.5 78.17
8.5 56.5 78.89
9.5 56.5 78.68
10.5 56.5 79.11
11.5 56.5 79.13
12.5 56.5 79.28
13.5 56.5 78.73
14.5 56.5 79.07
15.5 56.5 77.99
16.5 56.5 78.35
17.5 56.5 79.11
18.5 56.5 78.18
19.5 56.5 78.71
20.5 56.5 79.05
21.5 56.5 78.80
22.5 56.5 79.13
23.5 56.5 76.94
24.5 56.5 78.60
25.5 56.5 78.85
26.5 56.5 78.84
27.5 56.5 79.36
28.5 56.5 79.18
29.5 56.5 75.95
30.5 56.5 78.92
31.5 56.5 79.13
32.5 56.5 78.88
33.5 56.5 79.09
34.5 56.5 79.30
35.5 56.5 79.16
36.5 56.5 75.83
37.5 56.5 78.92
38.5 56.5 78.82
39.5 56.5 78.56
40.5 56.5 78.58
41.5 56.5 78.64
42.5 56.5 78.70
43.5 56.5 79.07
44.5 56.5 79.09
45.5 56.5 79.22
46.5 56.5 78.97
47.5 56.5 78.87
48.5 56.5 79.08
49.5 56.5 79.10
50.5 56.5 79.10
51.5 56.5 78.99
52.5 56.5 79.25
53.5 56.5 78.98
54.5 56.5 78.99
55.5 56.5 77.86
56.5 56.5 79.32
57.5 56.5 79.78
58.5 56.5 79.78
59.5 56.5 79.78
60.5 56.5 79.78
61.5 56.5 79.78
62.5 56.5 79.78
63.5 56.5 79.78
-0.5 57.5 78.83
0.5 57.5 78.87
1.5 57.5 78.69
2.5 57.5 77.73
3.5 57.5 78.64
4.5 57.5 78.96
5.5 57.5 79.05
6.5 57.5 78.72
7.5 57.5 77.86
8.5 57.5 79.08
9.5 57.5 79.04
10.5 57.5 78.83
11.5 57.5 78.94
12.5 57.5 78.70
13.5 57.5 78.59
14.5 57.5 78.86
15.5 57.5 77.93
16.5 57.5 78.81
17.5 57.5 79.05
18.5 57.5 78.63
19.5 57.5 78.96
20.5 57.5 78.84
21.5 57.5 79.06
22.5 57.5 79.21
23.5 57.5 77.22
24.5 57.5 78.29
25.5 57.5 79.21
26.5 57.5 78.94
27.5 57.5 78.42
28.5 57.5 78.35
29.5 57.5 75.98
30.5 57.5 79.02
31.5 57.5 78.87
32.5 57.5 79.22
33.5 57.5 78.79
34.5 57.5 78.46
35.5 57.5 79.04
36.5 57.5 75.82
37.5 57.5 78.42
38.5 57.5 78.94
39.5 57.5 78.82
40.5 57.5 79.05
41.5 57.5 78.93
42.5 57.5 78.63
43.5 57.5 79.06
44.5 57.5 78.50
45.5 57.5 78.93
46.5 57.5 78.98
47.5 57.5 79.33
48.5 57.5 78.83
49.5 57.5 78.80
50.5 57.5 78.74
51.5 57.5 78.83
52.5 57.5 78.78
53.5 57.5 78.93
54.5 57.5 79.03
55.5 57.5 77.69
56.5 57.5 78.83
57.5 57.5 78.96
58.5 57.5 79.78
59.5 57.5 79.78
60.5 57.5 79.78
61.5 57.5 79.78
62.5 57.5 79.78
63.5 57.5 79.78
-0.5 58.5 78.64
0.5 58.5 78.42
1.5 58.5 77.95
2.5 58.5 76.52
3.5 58.5 77.53
4.5 58.5 78.14
5.5 58.5 78.10
6.5 58.5 78.21
7.5 58.5 75.18
8.5 58.5 78.37
9.5 58.5 78.26
10.5 58.5 77.81
11.5 58.5 78.56
12.5 58.5 78.37
13.5 58.5 77.51
14.5 58.5 78.35
15.5 58.5 77.99
16.5 58.5 78.36
17.5 58.5 78.49
18.5 58.5 77.94
19.5 58.5 78.24
20.5 58.5 77.94
21.5 58.5 78.26
22.5 58.5 78.24
23.5 58.5 77.00
24.5 58.5 78.14
25.5 58.5 78.35
26.5 58.5 78.54
27.5 58.5 78.39
28.5 58.5 77.65
29.5 58.5 75.95
30.5 58.5 77.86
31.5 58.5 78.41
32.5 58.5 78.16
33.5 58.5 78.29
34.5 58.5 78.68
35.5 58.5 78.36
36.5 58.5 76.80
37.5 58.5 77.90
38.5 58.5 78.32
39.5 58.5 77.83
40.5 58.5 78.21
41.5 58.5 78.18
42.5 58.5 76.16
43.5 58.5 78.14
44.5 58.5 78.40
45.5 58.5 78.57
46.5 58.5 78.12
47.5 58.5 78.18
48.5 58.5 78.11
49.5 58.5 77.77
50.5 58.5 78.44
51.5 58.5 78.21
52.5 58.5 78.28
53.5 58.5 78.39
54.5 58.5 78.10
55.5 58.5 76.64
56.5 58.5 78.22
57.5 58.5 78.33
58.5 58.5 78.42
59.5 58.5 79.78
60.5 58.5 79.78
61.5 58.5 79.78
62.5 58.5 79.78
63.5 58.5 79.78
-0.5 59.5 78.87
0.5 59.5 78.57
1.5 59.5 79.04
2.5 59.5 77.91
3.5 59.5 78.98
4.5 59.5 79.04
5.5 59.5 79.28
6.5 59.5 78.46
7.5 59.5 77.71
8.5 59.5 78.69
9.5 59.5 78.78
10.5 59.5 79.01
11.5 59.5 78.99
12.5 59.5 78.62
13.5 59.5 78.72
14.5 59.5 78.93
15.5 59.5 78.06
16.5 59.5 78.74
17.5 59.5 78.77
18.5 59.5 78.36
19.5 59.5 78.79
20.5 59.5 78.38
21.5 59.5 78.83
22.5 59.5 79.13
23.5 59.5 77.06
24.5 59.5 78.64
25.5 59.5 78.93
26.5 59.5 79.36
27.5 59.5 78.85
28.5 59.5 78.81
29.5 59.5 76.36
30.5 59.5 79.09
31.5 59.5 78.92
32.5 59.5 79.17
33.5 59.5 79.27
34.5 59.5 78.72
35.5 59.5 79.14
36.5 59.5 76.00
37.5 59.5 78.79
38.5 59.5 79.08
39.5 59.5 78.69
40.5 59.5 78.84
41.5 59.5 78.74
42.5 59.5 78.49
43.5 59.5 78.99
44.5 59.5 78.91
45.5 59.5 78.77
46.5 59.5 78.72
47.5 59.5 78.53
48.5 59.5 78.72
49.5 59.5 78.95
50.5 59.5 78.85
51.5 59.5 78.60
52.5 59.5 78.59
53.5 59.5 78.83
54.5 59.5 78.66
55.5 59.5 78.32
56.5 59.5 78.66
57.5 59.5 78.94
58.5 59.5 77.85
59.5 59.5 79.11
60.5 59.5 79.78
61.5 59.5 79.78
62.5 59.5 79.78
63.5 59.5 79.78
-0.5 60.5 78.92
0.5 60.5 78.97
1.5 60.5 79.36
2.5 60.5 77.57
3.5 60.5 78.72
4.5 60.5 79.25
5.5 60.5 79.07
6.5 60.5 78.80
7.5 60.5 77.63
8.5 60.5 78.91
9.5 60.5 78.61
10.5 60.5 78.77
11.5 60.5 79.20
12.5 60.5 79.03
13.5 60.5 78.66
14.5 60.5 78.75
15.5 60.5 78.32
16.5 60.5 79.01
17.5 60.5 79.30
18.5 60.5 78.43
19.5 60.5 79.07
20.5 60.5 78.80
21.5 60.5 79.09
22.5 60.5 79.20
23.5 60.5 77.77
24.5 60.5 78.71
25.5 60.5 78.93
26.5 60.5 79.37
27.5 60.5 78.88
28.5 60.5 78.08
29.5 60.5 76.57
30.5 60.5 79.10
31.5 60.5 78.52
32.5 60.5 79.13
33.5 60.5 78.98
34.5 60.5 78.98
35.5 60.5 79.14
36.5 60.5 76.42
37.5 60.5 79.20
38.5 60.5 79.10
39.5 60.5 78.69
40.5 60.5 79.06
41.5 60.5 78.70
42.5 60.5 77.90
43.5 60.5 78.87
44.5 60.5 78.96
45.5 60.5 78.96
46.5 60.5 78.82
47.5 60.5 78.71
48.5 60.5 79.28
49.5 60.5 78.74
50.5 60.5 78.98
51.5 60.5 79.13
52.5 60.5 79.03
53.5 60.5 79.11
54.5 60.5 78.28
55.5 60.5 77.40
56.5 60.5 79.15
57.5 60.5 79.14
58.5 60.5 77.89
59.5 60.5 78.93
60.5 60.5 78.89
61.5 60.5 79.78
62.5 60.5 79.78
63.5 60.5 79.78
-0.5 61.5 78.33
0.5 61.5 78.83
1.5 61.5 78.43
2.5 61.5 76.84
3.5 61.5 78.73
4.5 61.5 78.09
5.5 61.5 78.63
6.5 61.5 78.57
7.5 61.5 77.79
8.5 61.5 78.71
9.5 61.5 78.83
10.5 61.5 78.84
11.5 61.5 78.60
12.5 61.5 78.68
13.5 61.5 78.09
14.5 61.5 78.83
15.5 61.5 76.64
16.5 61.5 78.52
17.5 61.5 78.82
18.5 61.5 78.30
19.5 61.5 78.54
20.5 61.5 78.75
21.5 61.5 78.78
22.5 61.5 78.71
23.5 61.5 76.12
24.5 61.5 77.95
25.5 61.5 78.62
26.5 61.5 78.89
27.5 61.5 78.84
28.5 61.5 78.28
29.5 61.5 74.82
30.5 61.5 78.35
31.5 61.5 78.01
32.5 61.5 78.47
33.5 61.5 78.93
34.5 61.5 78.71
35.5 61.5 78.23
36.5 61.5 75.15
37.5 61.5 78.49
38.5 61.5 78.33
39.5 61.5 77.81
40.5 61.5 78.91
41.5 61.5 78.16
42.5 61.5 78.22
43.5 61.5 78.24
44.5 61.5 78.56
45.5 61.5 78.35
46.5 61.5 78.82
47.5 61.5 78.58
48.5 61.5 78.56
49.5 61.5 78.56
50.5 61.5 78.83
51.5 61.5 78.02
52.5 61.5 78.57
53.5 61.5 78.53
54.5 61.5 78.50
55.5 61.5 77.62
56.5 61.5 78.64
57.5 61.5 78.65
58.5 61.5 78.41
59.5 61.5 78.37
60.5 61.5 78.53
61.5 61.5 78.69
62.5 61.5 79.78
63.5 61.5 79.78
-0.5 62.5 78.91
0.5 62.5 78.98
1.5 62.5 78.98
2.5 62.5 77.23
3.5 62.5 79.06
4.5 62.5 79.34
5.5 62.5 79.15
6.5 62.5 78.65
7.5 62.5 77.46
8.5 62.5 79.25
9.5 62.5 78.79
10.5 62.5 79.13
11.5 62.5 79.16
12.5 62.5 79.20
13.5 62.5 78.47
14.5 62.5 78.61
15.5 62.5 77.96
16.5 62.5 78.94
17.5 62.5 78.74
18.5 62.5 78.33
19.5 62.5 78.69
20.5 62.5 78.82
21.5 62.5 79.31
22.5 62.5 79.03
23.5 62.5 77.59
24.5 62.5 78.86
25.5 62.5 78.88
26.5 62.5 78.88
27.5 62.5 79.20
28.5 62.5 78.34
29.5 62.5 76.68
30.5 62.5 79.11
31.5 62.5 78.91
32.5 62.5 79.17
33.5 62.5 79.04
34.5 62.5 79.08
35.5 62.5 78.83
36.5 62.5 76.39
37.5 62.5 78.69
38.5 62.5 79.15
39.5 62.5 78.71
40.5 62.5 78.84
41.5 62.5 78.64
42.5 62.5 78.97
43.5 62.5 79.09
44.5 62.5 78.81
45.5 62.5 78.90
46.5 62.5 79.19
47.5 62.5 78.53
48.5 62.5 78.85
49.5 62.5 78.72
50.5 62.5 79.04
51.5 62.5 78.90
52.5 62.5 78.74
53.5 62.5 78.93
54.5 62.5 78.41
55.5 62.5 77.51
56.5 62.5 78.90
57.5 62.5 79.16
58.5 62.5 77.87
59.5 62.5 79.22
60.5 62.5 79.20
61.5 62.5 78.64
62.5 62.5 79.78
63.5 62.5 79.78
-0.5 63.5 79.78
0.5 63.5 79.78
1.5 63.5 79.78
2.5 63.5 79.78
3.5 63.5 79.78
4.5 63.5 79.78
5.5 63.5 79.78
6.5 63.5 79.78
7.5 63.5 79.78
8.5 63.5 79.78
9.5 63.5 79.78
10.5 63.5 79.78
11.5 63.5 79.78
12.5 63.5 79.78
13.5 63.5 79.78
14.5 63.5 79.78
15.5 63.5 79.78
16.5 63.5 79.78
17.5 63.5 79.78
18.5 63.5 79.78
19.5 63.5 79.78
20.5 63.5 79.78
21.5 63.5 79.78
22.5 63.5 79.78
23.5 63.5 79.78
24.5 63.5 79.78
25.5 63.5 79.78
26.5 63.5 79.78
27.5 63.5 79.78
28.5 63.5 79.78
29.5 63.5 79.78
30.5 63.5 79.78
31.5 63.5 79.78
32.5 63.5 79.78
33.5 63.5 79.78
34.5 63.5 79.78
35.5 63.5 79.78
36.5 63.5 79.78
37.5 63.5 79.78
38.5 63.5 79.78
39.5 63.5 79.78
40.5 63.5 79.78
41.5 63.5 79.78
42.5 63.5 79.78
43.5 63.5 79.78
44.5 63.5 79.78
45.5 63.5 79.78
46.5 63.5 79.78
47.5 63.5 79.78
48.5 63.5 79.78
49.5 63.5 79.78
50.5 63.5 79.78
51.5 63.5 79.78
52.5 63.5 79.78
53.5 63.5 79.78
54.5 63.5 79.78
55.5 63.5 79.78
56.5 63.5 79.78
57.5 63.5 79.78
58.5 63.5 79.78
59.5 63.5 79.78
60.5 63.5 79.78
61.5 63.5 79.78
62.5 63.5 79.78
63.5 63.5 79.78


==> images/data/w1a1.csv <==
wc_acc,Error,req_ops,hw_cost
79.220001,20.779999,355338128,568541004.8
78.970001,21.029999,342693136,548309017.6
78.720001,21.279999,325221040,520353664
78.220001,21.779999,273160144,437056230.4
77.720001,22.279999,218554480,349687168
77.220001,22.779999,178228576,285165721.6
76.720001,23.279999,152221024,243553638.4
76.220001,23.779999,138360160,221376256
75.720001,24.279999,134134192,214614707.2
75.220001,24.779999,128286208,205257932.8
74.220001,25.779999,122867200,196587520
73.220001,26.779999,120729088,193166540.8
73.010002,26.989998,118922752,190276403.2


==> images/data/w1a2.csv <==
wc_acc,Error,req_ops,hw_cost
82.660004,17.339996,354931360,1135780352
82.410004,17.589996,346568464,1109019085
82.160004,17.839996,340406848,1089301914
81.660004,18.339996,318295936,1018546995
81.160004,18.839996,286287472,916119910.4
80.660004,19.339996,249126832,797205862.4
80.160004,19.839996,218644912,699663718.4
79.660004,20.339996,191605168,613136537.6
79.160004,20.839996,168375808,538802585.6
78.660004,21.339996,148598272,475514470.4
77.660004,22.339996,134589952,430687846.4
76.660004,23.339996,126922240,406151168
75.660004,24.339996,123198976,394236723.2
74.660004,25.339996,119586304,382676172.8
73.660004,26.339996,119254528,381614489.6
72.660004,27.339996,119254528,381614489.6
71.849998,28.150002,118922752,380552806.4


==> images/data/w2a2.csv <==
wc_acc,Error,req_ops,hw_cost
84.290001,15.709999,355612160,2275917824
84.040001,15.959999,346798144,2219508122
83.790001,16.209999,339216400,2170984960
83.290001,16.709999,319734496,2046300774
82.790001,17.209999,288324640,1845277696
82.290001,17.709999,248980240,1593473536
81.790001,18.209999,222862096,1426317414
81.290001,18.709999,193798576,1240310886
80.790001,19.209999,173302192,1109134029
80.290001,19.709999,163288576,1045046886
79.290001,20.709999,142681600,913162240
78.290001,21.709999,129926656,831530598.4
77.290001,22.709999,123862528,792720179.2
76.290001,23.709999,120249856,769599078.4
75.290001,24.709999,119918080,767475712
74.290001,25.709999,119254528,763228979.2
74.18,25.82,118922752,761105612.8


==> images/data/w4a4.csv <==
wc_acc,Error,req_ops,hw_cost
84.879997,15.120003,355931264,9111840358
84.629997,15.370003,343387792,8790727475
84.379997,15.620003,332537968,8512971981
83.879997,16.120003,308721664,7903274598
83.379997,16.620003,282234880,7225212928
82.879997,17.120003,243739648,6239734989
82.379997,17.620003,224833024,5755725414
81.879997,18.120003,194014720,4966776832
81.379997,18.620003,169666048,4343450829
80.879997,19.120003,155897344,3990972006
79.879997,20.120003,141096448,3612069069
78.879997,21.120003,128415232,3287429939
77.879997,22.120003,125945344,3224200806
76.879997,23.120003,121558528,3111898317
75.879997,24.120003,120636928,3088305357
74.879997,25.120003,119254528,3052915917
73.879997,26.120003,119254528,3052915917
73.379997,26.620003,118922752,3044422451

